Evaluation of Bfloat16, Posit, and Takum Arithmetics in Sparse Linear Solvers

Solving sparse linear systems lies at the core of numerous computational applications. Consequently, understanding the performance of recently proposed alternatives to the established IEEE 754 floating-point numbers, such as bfloat16 and the tapered-precision posit and takum machine number formats, is of significant interest. This paper examines these formats in the context of widely used solvers, namely LU, QR, and GMRES, with incomplete LU preconditioning and mixed precision iterative refinement (MPIR). This contrasts with the prevailing emphasis on designing specialized algorithms tailored to new arithmetic formats. This paper presents an extensive and unprecedented evaluation based on the SuiteSparse Matrix Collection -- a dataset of real-world matrices with diverse sizes and condition numbers. A key contribution is the faithful reproduction of SuiteSparse's UMFPACK multifrontal LU factorization and SPQR multifrontal QR factorization for machine number formats beyond single and double-precision IEEE 754. Tapered-precision posit and takum formats show better accuracy in direct solvers and reduced iteration counts in indirect solvers. Takum arithmetic, in particular, exhibits exceptional stability, even at low precision.

==> data/conditions.csv <==
percent,condition_number
0.0,0.0
0.003401360544217687,0.0
0.006802721088435374,0.653662302942926
0.01020408163265306,0.653662302942926
0.013605442176870748,0.6989700043360189
0.017006802721088437,0.6989703517714657
0.02040816326530612,0.913770202644128
0.023809523809523808,0.9421157680183347
0.027210884353741496,0.9542425094393252
0.030612244897959183,0.9686056472218469
0.034013605442176874,1.0268673395102446
0.03741496598639456,1.1037403783670021
0.04081632653061224,1.353746866001646
0.04421768707482993,1.375030729207724
0.047619047619047616,1.3979400086720377
0.05102040816326531,1.4313637641589874
0.05442176870748299,1.4562015627661433
0.05782312925170068,1.4841361905592503
0.061224489795918366,1.493400977514737
0.06462585034013606,1.5317234452762563
0.06802721088435375,1.561168320577685
0.07142857142857142,1.5782303801238267
0.07482993197278912,1.5969248092731543
0.0782312925170068,1.5989297234897932
0.08163265306122448,1.6441035924027216
0.08503401360544217,1.721162059573609
0.08843537414965986,1.7481880270062005
0.09183673469387756,1.8061350186563845
0.09523809523809523,1.9560228470804648
0.09863945578231292,1.9570630062126697
0.10204081632653061,1.9815327201457793
0.1054421768707483,2.011512551267276
0.10884353741496598,2.0153768500044524
0.11224489795918367,2.0413926851582254
0.11564625850340136,2.110445151801534
0.11904761904761904,2.12057393120585
0.12244897959183673,2.130333768495006
0.12585034013605442,2.140151127856491
0.1292517006802721,2.181989951252607
0.1326530612244898,2.2278645497489893
0.1360544217687075,2.4656425193422495
0.13945578231292516,2.466346812140092
0.14285714285714285,2.4747915094123876
0.14625850340136054,2.484298223815373
0.14965986394557823,2.4983105537896004
0.15306122448979592,2.5024271199844326
0.1564625850340136,2.5117805572189194
0.1598639455782313,2.5355837286816323
0.16326530612244897,2.5501415901836118
0.16666666666666666,2.576610085085153
0.17006802721088435,2.5852200573576436
0.17346938775510204,2.603726765376107
0.17687074829931973,2.621684122757674
0.18027210884353742,2.6325946308604604
0.1836734693877551,2.6627578316815743
0.1870748299319728,2.6643733120882915
0.19047619047619047,2.665248530236999
0.19387755102040816,2.6991378850521657
0.19727891156462585,2.7547286132937523
0.20068027210884354,2.8616027634732575
0.20408163265306123,2.861683390601318
0.20748299319727892,2.882116152823504
0.2108843537414966,2.920009460463972
0.21428571428571427,2.926738087066521
0.21768707482993196,2.938116504179241
0.22108843537414966,2.973725589238297
0.22448979591836735,3.0160877524664857
0.22789115646258504,3.0167801801648833
0.23129251700680273,3.051274986802965
0.23469387755102042,3.065415091969058
0.23809523809523808,3.0718820073061255
0.24149659863945577,3.0768647512349867
0.24489795918367346,3.1592811689520968
0.24829931972789115,3.1691307092775842
0.25170068027210885,3.2015207310946563
0.25510204081632654,3.2446090572956874
0.2585034013605442,3.2491602556109664
0.2619047619047619,3.27415784926368
0.2653061224489796,3.2852389361795864
0.2687074829931973,3.2894267813376117
0.272108843537415,3.319905291663619
0.2755102040816326,3.411939546733601
0.2789115646258503,3.4228414527514097
0.282312925170068,3.431422856496144
0.2857142857142857,3.4513171719824083
0.2891156462585034,3.460223420330496
0.2925170068027211,3.466686714259608
0.29591836734693877,3.4812030614377365
0.29931972789115646,3.494491021317706
0.30272108843537415,3.5188267454569124
0.30612244897959184,3.5686027130884757
0.30952380952380953,3.5999028418358185
0.3129251700680272,3.6074845288342217
0.3163265306122449,3.6102662129255085
0.3197278911564626,3.665111174684466
0.3231292517006803,3.6656631556889585
0.32653061224489793,3.779321805447292
0.3299319727891156,3.779321805447292
0.3333333333333333,3.8276242782971828
0.336734693877551,3.8547872407002868
0.3401360544217687,3.879409947034523
0.3435374149659864,3.8808135922807914
0.3469387755102041,3.922326321392887
0.35034013605442177,4.0
0.35374149659863946,4.005819196244311
0.35714285714285715,4.06188914343028
0.36054421768707484,4.078286526519298
0.36394557823129253,4.101241971995158
0.3673469387755102,4.110595273370375
0.3707482993197279,4.125981995415945
0.3741496598639456,4.155500246927367
0.37755102040816324,4.155776889668045
0.38095238095238093,4.164016332879467
0.3843537414965986,4.179461112456762
0.3877551020408163,4.2015222668505405
0.391156462585034,4.204593763149242
0.3945578231292517,4.241117183741525
0.3979591836734694,4.256741476484366
0.4013605442176871,4.267275636566701
0.40476190476190477,4.270828024367193
0.40816326530612246,4.307954177363613
0.41156462585034015,4.3174975979209265
0.41496598639455784,4.339615948018902
0.41836734693877553,4.342023252978279
0.4217687074829932,4.353629745001106
0.42517006802721086,4.359420951762258
0.42857142857142855,4.372288977985023
0.43197278911564624,4.380022337277192
0.43537414965986393,4.392049342175374
0.4387755102040816,4.396423250379167
0.4421768707482993,4.4591531912663
0.445578231292517,4.464106246826
0.4489795918367347,4.465246888612136
0.4523809523809524,4.469432013083276
0.4557823129251701,4.487217234619995
0.45918367346938777,4.487837911057362
0.46258503401360546,4.521354833731204
0.46598639455782315,4.548013034151847
0.46938775510204084,4.568214355908521
0.47278911564625853,4.570134752426669
0.47619047619047616,4.570134752426669
0.47959183673469385,4.614659108988363
0.48299319727891155,4.629304395152586
0.48639455782312924,4.6809510630937945
0.4897959183673469,4.707493533635882
0.4931972789115646,4.726221224294451
0.4965986394557823,4.7704682100167854
0.5,4.780443134855361
0.5034013605442177,4.809680914098973
0.5068027210884354,4.815130872720415
0.5102040816326531,4.816267820982411
0.5136054421768708,4.819952080740874
0.5170068027210885,4.839170491624158
0.5204081632653061,4.876772745354857
0.5238095238095238,4.883409614351547
0.5272108843537415,4.920182131935865
0.5306122448979592,4.9780770930106994
0.5340136054421769,5.0142661524485055
0.5374149659863946,5.072794447386144
0.5408163265306123,5.098748962212565
0.54421768707483,5.12635633858652
0.5476190476190477,5.134969298982013
0.5510204081632653,5.173870685085679
0.5544217687074829,5.177564027625455
0.5578231292517006,5.195887698546513
0.5612244897959183,5.222219689225664
0.564625850340136,5.223129298556695
0.5680272108843537,5.223226353720905
0.5714285714285714,5.242267431633088
0.5748299319727891,5.349696289840567
0.5782312925170068,5.36639307115178
0.5816326530612245,5.368722673154436
0.5850340136054422,5.371346980713282
0.5884353741496599,5.407187944468428
0.5918367346938775,5.417582262891776
0.5952380952380952,5.4260235297058825
0.5986394557823129,5.458601040071796
0.6020408163265306,5.462522971639833
0.6054421768707483,5.467560118399401
0.608843537414966,5.493937865172645
0.6122448979591837,5.706532012525226
0.6156462585034014,5.72512818224852
0.6190476190476191,5.732340400642273
0.6224489795918368,5.791209695089121
0.6258503401360545,5.8221316839044945
0.6292517006802721,5.883432466824808
0.6326530612244898,5.917570254379543
0.6360544217687075,5.919581360532244
0.6394557823129252,5.975079507477954
0.6428571428571429,6.042874679391166
0.6462585034013606,6.165400088387586
0.6496598639455783,6.203468289960678
0.6530612244897959,6.254682211395393
0.6564625850340136,6.306113939254206
0.6598639455782312,6.325589490152606
0.6632653061224489,6.335535313761307
0.6666666666666666,6.364178324640552
0.6700680272108843,6.364555778198107
0.673469387755102,6.386480201515276
0.6768707482993197,6.482280193289021
0.6802721088435374,6.51914148949332
0.6836734693877551,6.538709452188777
0.6870748299319728,6.590011029292038
0.6904761904761905,6.622921898849355
0.6938775510204082,6.625189653287821
0.6972789115646258,6.705884717508647
0.7006802721088435,6.706726314561026
0.7040816326530612,6.735835416807197
0.7074829931972789,6.748914521402127
0.7108843537414966,6.796358902226011
0.7142857142857143,6.840413272380322
0.717687074829932,6.875322337896007
0.7210884353741497,6.903090041278751
0.7244897959183674,6.917306812819653
0.7278911564625851,6.937072464071274
0.7312925170068028,6.950453750551054
0.7346938775510204,6.967190336697738
0.7380952380952381,6.977523032895402
0.7414965986394558,7.0300090034257
0.7448979591836735,7.052255249781571
0.7482993197278912,7.085007541508258
0.7517006802721088,7.0867591218709665
0.7551020408163265,7.088060091890962
0.7585034013605442,7.089345596243621
0.7619047619047619,7.091384272129785
0.7653061224489796,7.099511984274165
0.7687074829931972,7.149028313391577
0.7721088435374149,7.284914212279346
0.7755102040816326,7.29027650169201
0.7789115646258503,7.306743850391932
0.782312925170068,7.325855770497232
0.7857142857142857,7.345265996480474
0.7891156462585034,7.372187623588456
0.7925170068027211,7.372920426858844
0.7959183673469388,7.403875159909403
0.7993197278911565,7.434971523374022
0.8027210884353742,7.475381357287849
0.8061224489795918,7.534563183852065
0.8095238095238095,7.56800897419508
0.8129251700680272,7.575899706252804
0.8163265306122449,7.612191172326839
0.8197278911564626,7.638581641478546
0.8231292517006803,7.7094810009148915
0.826530612244898,7.758184439172326
0.8299319727891157,7.832765827937466
0.8333333333333334,7.988782953623534
0.8367346938775511,8.121487083251491
0.8401360544217688,8.21126181650281
0.8435374149659864,8.315248316957197
0.8469387755102041,8.4557704645151
0.8503401360544217,8.493602337138773
0.8537414965986394,8.52041982913064
0.8571428571428571,8.53900127291644
0.8605442176870748,8.622889760675022
0.8639455782312925,8.947493436249554
0.8673469387755102,8.975915834037906
0.8707482993197279,9.076051037275283
0.8741496598639455,9.191477115406927
0.8775510204081632,9.201879370381565
0.8809523809523809,9.60789100408986
0.8843537414965986,9.703449638103196
0.8877551020408163,9.802130904314613
0.891156462585034,10.033371800925705
0.8945578231292517,10.058266871033593
0.8979591836734694,10.085333898607688
0.9013605442176871,10.740814368882152
0.9047619047619048,10.962492735726096
0.9081632653061225,11.094274010381174
0.9115646258503401,11.176995098199415
0.9149659863945578,11.236132503085422
0.9183673469387755,11.249268703718313
0.9217687074829932,11.268394758667387
0.9251700680272109,11.313873286218168
0.9285714285714286,11.400945013622982
0.9319727891156463,11.448138429559522
0.935374149659864,11.465185232458724
0.9387755102040817,11.539739205739478
0.9421768707482994,11.777420330310823
0.9455782312925171,11.8072471112733
0.9489795918367347,11.886750309172498
0.9523809523809523,12.079691299731959
0.95578231292517,12.139975438210438
0.9591836734693877,12.152968005249608
0.9625850340136054,12.198638266778774
0.9659863945578231,12.214829891318123
0.9693877551020408,12.874097645812535
0.9727891156462585,12.88870222883011
0.9761904761904762,12.91104869202856
0.9795918367346939,13.01462733680356
0.9829931972789115,13.464147678650061
0.9863945578231292,13.723713396871398
0.9897959183673469,14.542222861717098
0.9931972789115646,14.90870744932125
0.9965986394557823,16.875641057244035
1.0,34.34987537629918


==> data/dynamic_range.csv <==
n,takum-min,takum-max,lintakum-min,lintakum-max,posit2-min,posit2-max,posit4-min,posit4-max,ieee-subnormal-min,ieee-normal-min,ieee-max
1,0.000000e+00,0.000000e+00,0.000000e+00,0.000000e+00,inf,0.000000e+00,inf,0.000000e+00,nan,nan,nan
2,1.000000e+00,1.000000e+00,1.000000e+00,1.000000e+00,1.000000e+00,1.000000e+00,1.000000e+00,1.000000e+00,nan,nan,nan
3,5.530844e-04,1.808042e+03,3.051758e-05,3.276800e+04,6.250000e-02,1.600000e+01,1.525879e-05,6.553600e+04,nan,nan,nan
4,2.087968e-14,4.789346e+13,1.084202e-19,9.223372e+18,3.906250e-03,2.560000e+02,2.328306e-10,4.294967e+09,nan,nan,nan
5,2.644237e-28,3.781809e+27,5.877472e-39,1.701412e+38,2.441406e-04,4.096000e+03,3.552714e-15,2.814750e+14,nan,nan,nan
6,3.348706e-42,2.986228e+41,3.186184e-58,3.138551e+57,1.525879e-05,6.553600e+04,5.421011e-20,1.844674e+19,nan,nan,nan
7,3.768472e-49,2.653596e+48,7.418412e-68,1.347997e+67,9.536743e-07,1.048576e+06,8.271806e-25,1.208926e+24,nan,nan,nan
8,1.264181e-52,7.910257e+51,1.131960e-72,8.834235e+71,5.960464e-08,1.677722e+07,1.262177e-29,7.922816e+28,1.953125e-03,1.562500e-02,2.400000e+02
9,2.315429e-54,4.318854e+53,4.421718e-75,2.261564e+74,3.725290e-09,2.684355e+08,1.925930e-34,5.192297e+33,nan,nan,nan
10,3.133593e-55,3.191225e+54,2.763574e-76,3.618503e+75,2.328306e-10,4.294967e+09,2.938736e-39,3.402824e+38,nan,nan,nan
11,1.152784e-55,8.674650e+54,6.908935e-77,1.447401e+76,1.455192e-11,6.871948e+10,4.484155e-44,2.230075e+43,nan,nan,nan
12,6.991990e-56,1.430208e+55,3.454467e-77,2.894802e+76,9.094947e-13,1.099512e+12,6.842278e-49,1.461502e+48,nan,nan,nan
13,3.302782e-56,3.027750e+55,1.221339e-77,8.187737e+76,5.684342e-14,1.759219e+13,1.044049e-53,9.578097e+52,nan,nan,nan
14,2.914695e-56,3.430891e+55,1.027019e-77,9.736915e+76,3.552714e-15,2.814750e+14,1.593092e-58,6.277102e+57,nan,nan,nan
15,2.738103e-56,3.652164e+55,9.417809e-78,1.061818e+77,2.220446e-16,4.503600e+15,2.430865e-63,4.113761e+62,nan,nan,nan
16,2.653860e-56,3.768096e+55,9.018524e-78,1.108829e+77,1.387779e-17,7.205759e+16,3.709206e-68,2.695995e+67,5.960464e-08,6.103516e-05,6.550400e+04
17,2.612716e-56,3.827435e+55,8.825276e-78,1.133109e+77,8.673617e-19,1.152922e+18,5.659799e-73,1.766847e+72,nan,nan,nan
18,2.592383e-56,3.857454e+55,8.730210e-78,1.145448e+77,5.421011e-20,1.844674e+19,8.636169e-78,1.157921e+77,nan,nan,nan
19,2.582277e-56,3.872552e+55,8.683062e-78,1.151667e+77,3.388132e-21,2.951479e+20,1.317775e-82,7.588550e+81,nan,nan,nan
20,2.577238e-56,3.880123e+55,8.659584e-78,1.154790e+77,2.117582e-22,4.722366e+21,2.010765e-87,4.973232e+86,nan,nan,nan
21,2.574723e-56,3.883914e+55,8.647868e-78,1.156354e+77,1.323489e-23,7.555786e+22,3.068183e-92,3.259258e+91,nan,nan,nan
22,2.573466e-56,3.885811e+55,8.642016e-78,1.157137e+77,8.271806e-25,1.208926e+24,4.681676e-97,2.135987e+96,nan,nan,nan
23,2.572837e-56,3.886759e+55,8.639092e-78,1.157529e+77,5.169879e-26,1.934281e+25,7.143671e-102,1.399840e+101,nan,nan,nan
24,2.572523e-56,3.887234e+55,8.637630e-78,1.157725e+77,3.231174e-27,3.094850e+26,1.090038e-106,9.173994e+105,nan,nan,nan
25,2.572366e-56,3.887471e+55,8.636899e-78,1.157823e+77,2.019484e-28,4.951760e+27,1.663266e-111,6.012269e+110,nan,nan,nan
26,2.572288e-56,3.887590e+55,8.636534e-78,1.157872e+77,1.262177e-29,7.922816e+28,2.537942e-116,3.940201e+115,nan,nan,nan
27,2.572249e-56,3.887649e+55,8.636351e-78,1.157896e+77,7.888609e-31,1.267651e+30,3.872592e-121,2.582250e+120,nan,nan,nan
28,2.572229e-56,3.887679e+55,8.636260e-78,1.157909e+77,4.930381e-32,2.028241e+31,5.909106e-126,1.692303e+125,nan,nan,nan
29,2.572219e-56,3.887694e+55,8.636214e-78,1.157915e+77,3.081488e-33,3.245186e+32,9.016581e-131,1.109068e+130,nan,nan,nan
30,2.572214e-56,3.887701e+55,8.636191e-78,1.157918e+77,1.925930e-34,5.192297e+33,1.375821e-135,7.268387e+134,nan,nan,nan
31,2.572212e-56,3.887705e+55,8.636180e-78,1.157919e+77,1.203706e-35,8.307675e+34,2.099336e-140,4.763410e+139,nan,nan,nan
32,2.572211e-56,3.887707e+55,8.636174e-78,1.157920e+77,7.523164e-37,1.329228e+36,3.203333e-145,3.121749e+144,1.401298e-45,1.175494e-38,3.402823e+38
33,2.572210e-56,3.887707e+55,8.636171e-78,1.157921e+77,4.701977e-38,2.126765e+37,4.887898e-150,2.045869e+149,nan,nan,nan
34,2.572210e-56,3.887708e+55,8.636170e-78,1.157921e+77,2.938736e-39,3.402824e+38,7.458341e-155,1.340781e+154,nan,nan,nan
35,2.572210e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.836710e-40,5.444518e+39,1.138052e-159,8.786941e+158,nan,nan,nan
36,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.147944e-41,8.711229e+40,1.736530e-164,5.758610e+163,nan,nan,nan
37,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,7.174648e-43,1.393797e+42,2.649735e-169,3.773962e+168,nan,nan,nan
38,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,4.484155e-44,2.230075e+43,4.043175e-174,2.473304e+173,nan,nan,nan
39,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,2.802597e-45,3.568119e+44,6.169395e-179,1.620905e+178,nan,nan,nan
40,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.751623e-46,5.708991e+45,9.413749e-184,1.062276e+183,nan,nan,nan
41,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.094764e-47,9.134385e+46,1.436424e-188,6.961732e+187,nan,nan,nan
42,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,6.842278e-49,1.461502e+48,2.191809e-193,4.562441e+192,nan,nan,nan
43,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,4.276424e-50,2.338403e+49,3.344436e-198,2.990041e+197,nan,nan,nan
44,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,2.672765e-51,3.741444e+50,5.103204e-203,1.959553e+202,nan,nan,nan
45,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.670478e-52,5.986311e+51,7.786871e-208,1.284213e+207,nan,nan,nan
46,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.044049e-53,9.578097e+52,1.188182e-212,8.416217e+211,nan,nan,nan
47,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,6.525304e-55,1.532496e+54,1.813022e-217,5.515652e+216,nan,nan,nan
48,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,4.078315e-56,2.451993e+55,2.766452e-222,3.614738e+221,nan,nan,nan
49,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,2.548947e-57,3.923189e+56,4.221271e-227,2.368955e+226,nan,nan,nan
50,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.593092e-58,6.277102e+57,6.441149e-232,1.552518e+231,nan,nan,nan
51,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,9.956824e-60,1.004336e+59,9.828413e-237,1.017458e+236,nan,nan,nan
52,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,6.223015e-61,1.606938e+60,1.499697e-241,6.668014e+240,nan,nan,nan
53,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,3.889385e-62,2.571101e+61,2.288356e-246,4.369950e+245,nan,nan,nan
54,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,2.430865e-63,4.113761e+62,3.491754e-251,2.863890e+250,nan,nan,nan
55,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.519291e-64,6.582018e+63,5.327993e-256,1.876879e+255,nan,nan,nan
56,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,9.495568e-66,1.053123e+65,8.129873e-261,1.230032e+260,nan,nan,nan
57,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,5.934730e-67,1.684997e+66,1.240520e-265,8.061135e+264,nan,nan,nan
58,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,3.709206e-68,2.695995e+67,1.892883e-270,5.282945e+269,nan,nan,nan
59,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,2.318254e-69,4.313591e+68,2.888311e-275,3.462231e+274,nan,nan,nan
60,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,1.448909e-70,6.901746e+69,4.407213e-280,2.269008e+279,nan,nan,nan
61,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,9.055679e-72,1.104279e+71,6.724873e-285,1.487017e+284,nan,nan,nan
62,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,5.659799e-73,1.766847e+72,1.026134e-289,9.745314e+288,nan,nan,nan
63,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,3.537375e-74,2.826955e+73,1.565757e-294,6.386689e+293,nan,nan,nan
64,2.572209e-56,3.887708e+55,8.636169e-78,1.157921e+77,2.210859e-75,4.523128e+74,2.389155e-299,4.185580e+298,4.940656e-324,2.225074e-308,1.797693e+308


==> data/solve_gmres_ilu/iteration_count.sorted.csv <==
percent,Float8,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0.0,0.1,0.1,0.1,0.1,0.1,0.1,0.1,0.1,0.1,0.1,0.1,0.1,0.1
0.003401360544217687,1.0,0.1,0.1,0.1,0.1,1.0,0.1,0.1,0.1,0.1,0.1,0.1,1.0
0.006802721088435374,1.0,0.1,0.1,0.1,0.1,1.0,0.1,0.1,0.1,1.0,0.1,0.1,1.0
0.01020408163265306,1.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.013605442176870748,1.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.017006802721088437,1.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.02040816326530612,1.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.023809523809523808,1.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.027210884353741496,1.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.030612244897959183,1.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.034013605442176874,2.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.03741496598639456,3.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.04081632653061224,9.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.04421768707482993,11.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.047619047619047616,11.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.05102040816326531,18.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.05442176870748299,23.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.05782312925170068,24.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.061224489795918366,32.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.06462585034013606,39.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.06802721088435375,47.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.07142857142857142,59.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.07482993197278912,62.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.0782312925170068,62.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.08163265306122448,66.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.08503401360544217,72.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.08843537414965986,73.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.09183673469387756,85.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.09523809523809523,87.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.09863945578231292,95.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.10204081632653061,96.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.1054421768707483,100.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.10884353741496598,105.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.11224489795918367,115.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.11564625850340136,118.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.11904761904761904,136.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.12244897959183673,137.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.12585034013605442,161.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.1292517006802721,185.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.1326530612244898,191.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.1360544217687075,198.0,0.1,0.1,0.1,0.1,1.0,1.0,0.1,0.1,1.0,0.1,0.1,1.0
0.13945578231292516,200.0,0.1,0.1,0.1,0.1,2.0,2.0,0.1,0.1,1.0,0.1,0.1,1.0
0.14285714285714285,200.0,0.1,0.1,0.1,0.1,2.0,2.0,0.1,0.1,1.0,0.1,0.1,1.0
0.14625850340136054,216.0,0.1,0.1,0.1,0.1,2.0,2.0,0.1,0.1,1.0,0.1,0.1,1.0
0.14965986394557823,234.0,0.1,0.1,0.1,0.1,2.0,2.0,0.1,0.1,1.0,0.1,0.1,1.0
0.15306122448979592,265.0,0.1,0.1,0.1,0.1,2.0,2.0,0.1,0.1,1.0,0.1,0.1,2.0
0.1564625850340136,300.0,0.1,0.1,0.1,0.1,2.0,2.0,0.1,0.1,1.0,0.1,0.1,2.0
0.1598639455782313,310.0,0.1,0.1,0.1,0.1,2.0,2.0,0.1,0.1,1.0,0.1,0.1,2.0
0.16326530612244897,343.0,0.1,0.1,0.1,0.1,2.0,2.0,0.1,0.1,1.0,0.1,0.1,2.0
0.16666666666666666,366.0,0.1,0.1,0.1,0.1,2.0,3.0,0.1,0.1,1.0,0.1,0.1,2.0
0.17006802721088435,406.0,0.1,0.1,0.1,0.1,2.0,3.0,0.1,0.1,1.0,0.1,0.1,2.0
0.17346938775510204,450.0,0.1,0.1,0.1,0.1,2.0,3.0,0.1,0.1,1.0,0.1,0.1,2.0
0.17687074829931973,450.0,0.1,0.1,0.1,0.1,2.0,3.0,0.1,0.1,1.0,0.1,0.1,2.0
0.18027210884353742,496.0,0.1,0.1,0.1,0.1,2.0,3.0,0.1,0.1,1.0,0.1,0.1,2.0
0.1836734693877551,512.0,0.1,0.1,0.1,0.1,3.0,3.0,0.1,0.1,1.0,0.1,0.1,2.0
0.1870748299319728,577.0,0.1,0.1,0.1,0.1,3.0,3.0,0.1,0.1,1.0,0.1,0.1,2.0
0.19047619047619047,615.0,0.1,0.1,0.1,0.1,3.0,5.0,0.1,0.1,1.0,0.1,0.1,2.0
0.19387755102040816,778.0,0.1,0.1,0.1,0.1,3.0,6.0,0.1,0.1,1.0,0.1,0.1,2.0
0.19727891156462585,800.0,0.1,0.1,0.1,0.1,3.0,7.0,0.1,0.1,1.0,0.1,0.1,2.0
0.20068027210884354,800.0,0.1,0.1,0.1,0.1,3.0,9.0,0.1,0.1,1.0,0.1,0.1,2.0
0.20408163265306123,800.0,0.1,0.1,0.1,0.1,3.0,10.0,0.1,0.1,1.0,0.1,0.1,2.0
0.20748299319727892,800.0,0.1,0.1,0.1,0.1,3.0,10.0,0.1,0.1,1.0,0.1,0.1,2.0
0.2108843537414966,800.0,0.1,0.1,0.1,0.1,3.0,10.0,0.1,0.1,1.0,0.1,0.1,2.0
0.21428571428571427,800.0,0.1,0.1,0.1,0.1,3.0,11.0,0.1,0.1,1.0,0.1,0.1,2.0
0.21768707482993196,800.0,0.1,0.1,0.1,0.1,3.0,11.0,0.1,0.1,1.0,0.1,0.1,2.0
0.22108843537414966,800.0,0.1,0.1,0.1,0.1,3.0,13.0,0.1,0.1,1.0,0.1,0.1,2.0
0.22448979591836735,800.0,0.1,0.1,0.1,0.1,4.0,24.0,0.1,0.1,1.0,0.1,0.1,2.0
0.22789115646258504,800.0,0.1,0.1,0.1,0.1,4.0,32.0,0.1,0.1,1.0,0.1,0.1,3.0
0.23129251700680273,800.0,0.1,0.1,0.1,0.1,4.0,39.0,0.1,0.1,1.0,0.1,0.1,3.0
0.23469387755102042,800.0,0.1,0.1,0.1,0.1,4.0,47.0,0.1,0.1,1.0,0.1,0.1,3.0
0.23809523809523808,900.0,0.1,0.1,0.1,0.1,4.0,59.0,0.1,0.1,2.0,0.1,0.1,3.0
0.24149659863945577,936.0,0.1,0.1,0.1,0.1,5.0,62.0,0.1,0.1,2.0,0.1,0.1,3.0
0.24489795918367346,961.0,0.1,0.1,0.1,0.1,5.0,62.0,0.1,0.1,2.0,0.1,0.1,3.0
0.24829931972789115,961.0,0.1,0.1,0.1,0.1,5.0,66.0,0.1,0.1,2.0,0.1,0.1,3.0
0.25170068027210885,961.0,0.1,0.1,0.1,0.1,5.0,67.0,0.1,0.1,2.0,0.1,0.1,3.0
0.25510204081632654,961.0,0.1,0.1,0.1,0.1,5.0,73.0,0.1,0.1,2.0,0.1,0.1,3.0
0.2585034013605442,961.0,0.1,0.1,0.1,0.1,5.0,85.0,0.1,0.1,2.0,0.1,0.1,3.0
0.2619047619047619,961.0,0.1,0.1,0.1,0.1,5.0,87.0,0.1,0.1,2.0,0.1,0.1,3.0
0.2653061224489796,968.0,0.1,0.1,0.1,0.1,6.0,95.0,0.1,0.1,2.0,0.1,0.1,3.0
0.2687074829931973,991.0,0.1,0.1,0.1,0.1,7.0,96.0,0.1,0.1,2.0,0.1,0.1,3.0
0.272108843537415,1009.0,0.1,0.1,0.1,0.1,7.0,105.0,0.1,0.1,2.0,0.1,0.1,3.0
0.2755102040816326,1009.0,0.1,0.1,0.1,0.1,7.0,106.0,0.1,0.1,2.0,0.1,0.1,3.0
0.2789115646258503,1024.0,0.1,0.1,0.1,0.1,7.0,115.0,0.1,0.1,2.0,0.1,0.1,3.0
0.282312925170068,1089.0,0.1,0.1,0.1,0.1,7.0,118.0,0.1,0.1,2.0,0.1,0.1,3.0
0.2857142857142857,1104.0,0.1,0.1,0.1,0.1,7.0,136.0,0.1,0.1,2.0,0.1,0.1,3.0
0.2891156462585034,1138.0,0.1,0.1,0.1,0.1,7.0,137.0,0.1,0.1,2.0,0.1,0.1,3.0
0.2925170068027211,1141.0,0.1,0.1,0.1,0.1,8.0,150.0,0.1,0.1,2.0,0.1,0.1,3.0
0.29591836734693877,1180.0,0.1,0.1,0.1,0.1,8.0,161.0,0.1,0.1,2.0,0.1,0.1,3.0
0.29931972789115646,1250.0,0.1,0.1,0.1,0.1,8.0,165.0,0.1,0.1,2.0,0.1,0.1,3.0
0.30272108843537415,1250.0,0.1,0.1,0.1,0.1,9.0,180.0,0.1,0.1,2.0,0.1,0.1,3.0
0.30612244897959184,1270.0,0.1,0.1,0.1,0.1,9.0,185.0,0.1,0.1,2.0,0.1,0.1,3.0
0.30952380952380953,1349.0,0.1,0.1,0.1,0.1,9.0,191.0,0.1,0.1,2.0,0.1,0.1,3.0
0.3129251700680272,1377.0,0.1,0.1,0.1,0.1,10.0,198.0,0.1,0.1,2.0,0.1,0.1,3.0
0.3163265306122449,1440.0,0.1,0.1,0.1,0.1,10.0,200.0,0.1,0.1,2.0,0.1,0.1,3.0
0.3197278911564626,1866.0,0.1,0.1,0.1,0.1,10.0,207.0,0.1,0.1,2.0,0.1,0.1,3.0
0.3231292517006803,2000.0,0.1,0.1,0.1,0.1,11.0,214.0,0.1,1.0,2.0,0.1,0.1,3.0
0.32653061224489793,2000.0,0.1,0.1,0.1,0.1,11.0,216.0,0.1,1.0,2.0,0.1,0.1,3.0
0.3299319727891156,2000.0,0.1,0.1,0.1,0.1,11.0,234.0,0.1,1.0,2.0,0.1,0.1,3.0
0.3333333333333333,3240.0,0.1,0.1,0.1,0.1,11.0,265.0,0.1,1.0,2.0,0.1,0.1,3.0
0.336734693877551,100000.0,0.1,0.1,0.1,0.1,12.0,300.0,0.1,1.0,2.0,0.1,1.0,3.0
0.3401360544217687,100000.0,0.1,0.1,0.1,0.1,12.0,310.0,0.1,1.0,2.0,0.1,1.0,3.0
0.3435374149659864,100000.0,0.1,0.1,0.1,0.1,12.0,336.0,0.1,1.0,2.0,0.1,1.0,3.0
0.3469387755102041,100000.0,0.1,0.1,0.1,0.1,12.0,343.0,0.1,1.0,2.0,0.1,1.0,3.0
0.35034013605442177,100000.0,0.1,0.1,0.1,0.1,14.0,362.0,0.1,1.0,2.0,1.0,1.0,3.0
0.35374149659863946,100000.0,0.1,0.1,0.1,0.1,14.0,366.0,0.1,1.0,2.0,1.0,1.0,3.0
0.35714285714285715,100000.0,0.1,0.1,0.1,0.1,14.0,366.0,0.1,1.0,2.0,1.0,1.0,3.0
0.36054421768707484,100000.0,0.1,0.1,0.1,0.1,16.0,400.0,0.1,1.0,2.0,1.0,1.0,3.0
0.36394557823129253,100000.0,0.1,0.1,0.1,0.1,16.0,406.0,0.1,1.0,2.0,1.0,1.0,3.0
0.3673469387755102,100000.0,0.1,0.1,0.1,0.1,16.0,425.0,0.1,1.0,2.0,1.0,1.0,3.0
0.3707482993197279,100000.0,0.1,0.1,0.1,0.1,17.0,494.0,0.1,1.0,2.0,1.0,1.0,3.0
0.3741496598639456,100000.0,0.1,0.1,0.1,0.1,17.0,496.0,0.1,1.0,2.0,1.0,1.0,3.0
0.37755102040816324,100000.0,0.1,0.1,0.1,0.1,19.0,500.0,0.1,1.0,2.0,1.0,1.0,4.0
0.38095238095238093,100000.0,0.1,0.1,0.1,0.1,19.0,512.0,0.1,1.0,2.0,1.0,1.0,4.0
0.3843537414965986,100000.0,0.1,0.1,0.1,0.1,21.0,531.0,0.1,1.0,2.0,1.0,1.0,4.0
0.3877551020408163,100000.0,0.1,0.1,0.1,1.0,21.0,571.0,1.0,1.0,2.0,1.0,1.0,4.0
0.391156462585034,100000.0,0.1,0.1,0.1,1.0,21.0,575.0,1.0,1.0,2.0,1.0,1.0,4.0
0.3945578231292517,100000.0,0.1,0.1,0.1,1.0,21.0,577.0,1.0,1.0,2.0,1.0,1.0,4.0
0.3979591836734694,100000.0,0.1,0.1,0.1,1.0,22.0,615.0,1.0,1.0,2.0,1.0,1.0,4.0
0.4013605442176871,100000.0,0.1,0.1,0.1,1.0,23.0,663.0,1.0,1.0,2.0,1.0,1.0,4.0
0.40476190476190477,100000.0,0.1,0.1,0.1,1.0,24.0,663.0,1.0,1.0,3.0,1.0,1.0,4.0
0.40816326530612246,100000.0,0.1,0.1,0.1,1.0,24.0,663.0,1.0,1.0,3.0,1.0,1.0,4.0
0.41156462585034015,100000.0,0.1,0.1,0.1,1.0,24.0,778.0,1.0,1.0,3.0,1.0,1.0,4.0
0.41496598639455784,100000.0,0.1,0.1,0.1,1.0,24.0,800.0,1.0,1.0,3.0,1.0,1.0,5.0
0.41836734693877553,100000.0,0.1,0.1,0.1,1.0,25.0,800.0,1.0,1.0,3.0,1.0,1.0,5.0
0.4217687074829932,100000.0,0.1,0.1,0.1,1.0,25.0,800.0,1.0,1.0,3.0,1.0,1.0,5.0
0.42517006802721086,100000.0,0.1,0.1,0.1,1.0,26.0,800.0,1.0,1.0,3.0,1.0,1.0,5.0
0.42857142857142855,100000.0,0.1,0.1,0.1,1.0,27.0,800.0,1.0,1.0,3.0,1.0,1.0,5.0
0.43197278911564624,100000.0,0.1,0.1,0.1,1.0,28.0,800.0,1.0,1.0,3.0,1.0,1.0,5.0
0.43537414965986393,100000.0,0.1,0.1,0.1,1.0,28.0,800.0,1.0,1.0,3.0,1.0,1.0,5.0
0.4387755102040816,100000.0,0.1,0.1,0.1,1.0,32.0,800.0,1.0,1.0,3.0,1.0,1.0,5.0
0.4421768707482993,100000.0,0.1,0.1,0.1,1.0,32.0,800.0,1.0,1.0,3.0,1.0,1.0,5.0
0.445578231292517,100000.0,0.1,0.1,0.1,1.0,33.0,800.0,1.0,1.0,3.0,1.0,1.0,5.0
0.4489795918367347,100000.0,0.1,0.1,1.0,1.0,34.0,800.0,1.0,1.0,4.0,1.0,1.0,6.0
0.4523809523809524,100000.0,0.1,0.1,1.0,1.0,34.0,822.0,1.0,1.0,4.0,1.0,1.0,6.0
0.4557823129251701,100000.0,0.1,1.0,1.0,1.0,35.0,822.0,1.0,1.0,4.0,1.0,1.0,6.0
0.45918367346938777,100000.0,0.1,1.0,1.0,1.0,36.0,822.0,1.0,1.0,4.0,1.0,1.0,6.0
0.46258503401360546,100000.0,0.1,1.0,1.0,1.0,37.0,822.0,1.0,1.0,4.0,1.0,1.0,6.0
0.46598639455782315,100000.0,0.1,1.0,1.0,1.0,39.0,822.0,1.0,1.0,4.0,1.0,1.0,6.0
0.46938775510204084,100000.0,0.1,1.0,1.0,1.0,47.0,822.0,1.0,1.0,5.0,1.0,1.0,6.0
0.47278911564625853,100000.0,0.1,1.0,1.0,1.0,56.0,822.0,1.0,1.0,5.0,1.0,1.0,6.0
0.47619047619047616,100000.0,0.1,1.0,1.0,1.0,57.0,822.0,1.0,1.0,5.0,1.0,1.0,7.0
0.47959183673469385,100000.0,0.1,1.0,1.0,1.0,59.0,822.0,1.0,1.0,5.0,1.0,1.0,7.0
0.48299319727891155,100000.0,0.1,1.0,1.0,1.0,59.0,936.0,1.0,1.0,5.0,1.0,1.0,8.0
0.48639455782312924,100000.0,0.1,1.0,1.0,1.0,62.0,968.0,1.0,1.0,6.0,1.0,1.0,8.0
0.4897959183673469,100000.0,0.1,1.0,1.0,1.0,62.0,1009.0,1.0,1.0,6.0,1.0,1.0,8.0
0.4931972789115646,100000.0,0.1,1.0,1.0,1.0,66.0,1009.0,1.0,1.0,6.0,1.0,1.0,9.0
0.4965986394557823,100000.0,0.1,1.0,1.0,1.0,67.0,1024.0,1.0,1.0,6.0,1.0,1.0,9.0
0.5,100000.0,0.1,1.0,1.0,1.0,73.0,1089.0,1.0,1.0,6.0,1.0,1.0,9.0
0.5034013605442177,100000.0,0.1,1.0,1.0,1.0,78.0,1138.0,1.0,1.0,6.0,1.0,1.0,10.0
0.5068027210884354,100000.0,0.1,1.0,1.0,1.0,85.0,1141.0,1.0,1.0,7.0,1.0,1.0,10.0
0.5102040816326531,100000.0,0.1,1.0,1.0,1.0,87.0,1180.0,1.0,1.0,7.0,1.0,1.0,11.0
0.5136054421768708,100000.0,0.1,1.0,1.0,1.0,87.0,1250.0,1.0,1.0,8.0,1.0,1.0,11.0
0.5170068027210885,100000.0,0.1,1.0,1.0,1.0,87.0,1270.0,1.0,1.0,8.0,1.0,1.0,11.0
0.5204081632653061,100000.0,0.1,1.0,1.0,1.0,90.0,1349.0,1.0,1.0,8.0,1.0,1.0,11.0
0.5238095238095238,100000.0,0.1,1.0,1.0,1.0,95.0,1377.0,1.0,1.0,9.0,1.0,1.0,11.0
0.5272108843537415,100000.0,0.1,1.0,1.0,1.0,96.0,1440.0,1.0,1.0,9.0,1.0,1.0,11.0
0.5306122448979592,100000.0,0.1,1.0,1.0,1.0,105.0,1866.0,1.0,1.0,9.0,1.0,1.0,14.0
0.5340136054421769,100000.0,0.1,1.0,1.0,1.0,106.0,2000.0,1.0,1.0,10.0,1.0,1.0,15.0
0.5374149659863946,100000.0,0.1,2.0,1.0,1.0,112.0,2000.0,1.0,1.0,10.0,1.0,2.0,17.0
0.5408163265306123,100000.0,0.1,2.0,1.0,1.0,115.0,2000.0,1.0,1.0,10.0,1.0,2.0,17.0
0.54421768707483,100000.0,0.1,2.0,1.0,1.0,115.0,100000.0,1.0,1.0,11.0,1.0,2.0,17.0
0.5476190476190477,100000.0,0.1,3.0,1.0,1.0,118.0,100000.0,1.0,1.0,11.0,2.0,2.0,18.0
0.5510204081632653,100000.0,0.1,3.0,1.0,1.0,120.0,100000.0,1.0,1.0,12.0,2.0,2.0,19.0
0.5544217687074829,100000.0,0.1,3.0,1.0,1.0,132.0,100000.0,1.0,1.0,13.0,2.0,2.0,19.0
0.5578231292517006,100000.0,0.1,3.0,1.0,1.0,136.0,100000.0,1.0,1.0,14.0,2.0,2.0,23.0
0.5612244897959183,100000.0,0.1,4.0,1.0,1.0,137.0,100000.0,1.0,1.0,16.0,2.0,2.0,23.0
0.564625850340136,100000.0,0.1,4.0,1.0,1.0,150.0,100000.0,1.0,1.0,23.0,2.0,2.0,24.0
0.5680272108843537,100000.0,0.1,6.0,1.0,1.0,161.0,100000.0,1.0,1.0,24.0,2.0,2.0,32.0
0.5714285714285714,100000.0,0.1,7.0,1.0,1.0,165.0,100000.0,1.0,1.0,32.0,2.0,2.0,32.0
0.5748299319727891,100000.0,0.1,7.0,1.0,1.0,167.0,100000.0,1.0,1.0,32.0,2.0,2.0,33.0
0.5782312925170068,100000.0,0.1,8.0,1.0,1.0,185.0,100000.0,1.0,1.0,38.0,2.0,2.0,39.0
0.5816326530612245,100000.0,0.1,8.0,1.0,1.0,191.0,100000.0,1.0,1.0,39.0,2.0,2.0,39.0
0.5850340136054422,100000.0,0.1,8.0,1.0,1.0,198.0,100000.0,1.0,1.0,39.0,2.0,2.0,47.0
0.5884353741496599,100000.0,0.1,11.0,1.0,1.0,200.0,100000.0,1.0,1.0,53.0,2.0,2.0,53.0
0.5918367346938775,100000.0,0.1,11.0,1.0,1.0,205.0,100000.0,1.0,1.0,59.0,2.0,2.0,59.0
0.5952380952380952,100000.0,0.1,11.0,1.0,1.0,207.0,100000.0,1.0,1.0,59.0,2.0,2.0,59.0
0.5986394557823129,100000.0,0.1,13.0,1.0,1.0,214.0,100000.0,1.0,1.0,59.0,2.0,2.0,62.0
0.6020408163265306,100000.0,0.1,14.0,1.0,1.0,216.0,100000.0,1.0,2.0,62.0,2.0,2.0,62.0
0.6054421768707483,100000.0,0.1,16.0,1.0,1.0,216.0,100000.0,1.0,2.0,62.0,2.0,2.0,66.0
0.608843537414966,100000.0,0.1,16.0,1.0,1.0,225.0,100000.0,1.0,2.0,66.0,2.0,2.0,67.0
0.6122448979591837,100000.0,0.1,17.0,1.0,1.0,234.0,100000.0,1.0,2.0,67.0,2.0,2.0,73.0
0.6156462585034014,100000.0,0.1,17.0,1.0,1.0,258.0,100000.0,1.0,2.0,73.0,2.0,2.0,85.0
0.6190476190476191,100000.0,0.1,26.0,1.0,1.0,265.0,100000.0,1.0,2.0,85.0,2.0,2.0,87.0
0.6224489795918368,100000.0,0.1,41.0,1.0,1.0,300.0,100000.0,1.0,2.0,87.0,3.0,2.0,87.0
0.6258503401360545,100000.0,0.1,62.0,1.0,1.0,301.0,100000.0,1.0,2.0,87.0,3.0,3.0,87.0
0.6292517006802721,100000.0,0.1,63.0,1.0,1.0,305.0,100000.0,1.0,2.0,87.0,3.0,3.0,90.0
0.6326530612244898,100000.0,0.1,70.0,1.0,1.0,310.0,100000.0,1.0,2.0,90.0,3.0,3.0,95.0
0.6360544217687075,100000.0,0.1,81.0,1.0,2.0,317.0,100000.0,1.0,2.0,95.0,3.0,3.0,96.0
0.6394557823129252,100000.0,0.1,89.0,1.0,2.0,329.0,100000.0,1.0,2.0,96.0,3.0,3.0,96.0
0.6428571428571429,100000.0,0.1,101.0,1.0,2.0,336.0,100000.0,1.0,2.0,105.0,3.0,3.0,105.0
0.6462585034013606,100000.0,0.1,118.0,1.0,2.0,340.0,100000.0,2.0,2.0,106.0,3.0,3.0,106.0
0.6496598639455783,100000.0,0.1,398.0,1.0,2.0,343.0,100000.0,2.0,2.0,115.0,3.0,3.0,115.0
0.6530612244897959,100000.0,0.1,398.0,1.0,2.0,362.0,100000.0,2.0,2.0,118.0,3.0,3.0,115.0
0.6564625850340136,100000.0,0.1,500.0,1.0,2.0,362.0,100000.0,2.0,2.0,120.0,3.0,3.0,118.0
0.6598639455782312,100000.0,0.1,782.0,1.0,2.0,363.0,100000.0,2.0,2.0,132.0,3.0,3.0,120.0
0.6632653061224489,100000.0,0.1,900.0,1.0,2.0,363.0,100000.0,2.0,2.0,136.0,3.0,3.0,132.0
0.6666666666666666,100000.0,0.1,900.0,1.0,2.0,363.0,100000.0,2.0,2.0,137.0,3.0,3.0,136.0
0.6700680272108843,100000.0,0.1,961.0,1.0,2.0,363.0,100000.0,2.0,2.0,150.0,3.0,3.0,137.0
0.673469387755102,100000.0,0.1,961.0,1.0,2.0,366.0,100000.0,2.0,2.0,161.0,3.0,3.0,150.0
0.6768707482993197,100000.0,0.1,961.0,1.0,2.0,366.0,100000.0,2.0,2.0,165.0,3.0,3.0,161.0
0.6802721088435374,100000.0,0.1,991.0,1.0,2.0,381.0,100000.0,2.0,2.0,167.0,3.0,3.0,165.0
0.6836734693877551,100000.0,0.1,1000.0,1.0,2.0,400.0,100000.0,2.0,2.0,191.0,3.0,3.0,167.0
0.6870748299319728,100000.0,0.1,1250.0,1.0,2.0,406.0,100000.0,2.0,2.0,198.0,3.0,3.0,191.0
0.6904761904761905,100000.0,0.1,1794.0,1.0,2.0,425.0,100000.0,2.0,2.0,207.0,3.0,3.0,198.0
0.6938775510204082,100000.0,1.0,2000.0,1.0,2.0,430.0,100000.0,2.0,2.0,214.0,3.0,3.0,200.0
0.6972789115646258,100000.0,1.0,2000.0,1.0,2.0,430.0,100000.0,2.0,2.0,216.0,3.0,3.0,207.0
0.7006802721088435,100000.0,1.0,3240.0,1.0,2.0,430.0,100000.0,2.0,2.0,225.0,3.0,3.0,214.0
0.7040816326530612,100000.0,1.0,3600.0,1.0,2.0,430.0,100000.0,2.0,2.0,234.0,3.0,3.0,216.0
0.7074829931972789,100000.0,1.0,100000.0,1.0,2.0,430.0,100000.0,2.0,2.0,258.0,3.0,3.0,216.0
0.7108843537414966,100000.0,1.0,100000.0,1.0,2.0,430.0,100000.0,2.0,2.0,265.0,3.0,3.0,225.0
0.7142857142857143,100000.0,1.0,100000.0,1.0,2.0,432.0,100000.0,2.0,2.0,300.0,3.0,3.0,234.0
0.717687074829932,100000.0,1.0,100000.0,1.0,3.0,460.0,100000.0,2.0,2.0,310.0,3.0,3.0,265.0
0.7210884353741497,100000.0,1.0,100000.0,1.0,3.0,467.0,100000.0,2.0,2.0,319.0,3.0,3.0,300.0
0.7244897959183674,100000.0,1.0,100000.0,1.0,3.0,479.0,100000.0,2.0,2.0,336.0,3.0,3.0,310.0
0.7278911564625851,100000.0,1.0,100000.0,2.0,3.0,494.0,100000.0,2.0,2.0,340.0,3.0,3.0,317.0
0.7312925170068028,100000.0,1.0,100000.0,2.0,3.0,496.0,100000.0,2.0,2.0,362.0,3.0,3.0,336.0
0.7346938775510204,100000.0,1.0,100000.0,2.0,3.0,497.0,100000.0,2.0,2.0,362.0,3.0,3.0,340.0
0.7380952380952381,100000.0,1.0,100000.0,2.0,3.0,512.0,100000.0,2.0,2.0,363.0,3.0,3.0,362.0
0.7414965986394558,100000.0,1.0,100000.0,2.0,3.0,512.0,100000.0,2.0,2.0,363.0,3.0,3.0,362.0
0.7448979591836735,100000.0,1.0,100000.0,2.0,3.0,512.0,100000.0,2.0,2.0,363.0,3.0,3.0,363.0
0.7482993197278912,100000.0,1.0,100000.0,2.0,3.0,531.0,100000.0,2.0,2.0,363.0,3.0,3.0,363.0
0.7517006802721088,100000.0,1.0,100000.0,2.0,3.0,571.0,100000.0,2.0,2.0,366.0,3.0,3.0,363.0
0.7551020408163265,100000.0,1.0,100000.0,2.0,3.0,575.0,100000.0,2.0,2.0,366.0,3.0,3.0,363.0
0.7585034013605442,100000.0,1.0,100000.0,2.0,3.0,577.0,100000.0,2.0,2.0,381.0,3.0,3.0,366.0
0.7619047619047619,100000.0,2.0,100000.0,2.0,3.0,615.0,100000.0,2.0,2.0,400.0,3.0,3.0,366.0
0.7653061224489796,100000.0,2.0,100000.0,2.0,4.0,655.0,100000.0,2.0,2.0,406.0,3.0,3.0,381.0
0.7687074829931972,100000.0,2.0,100000.0,2.0,4.0,663.0,100000.0,2.0,3.0,425.0,3.0,3.0,400.0
0.7721088435374149,100000.0,2.0,100000.0,2.0,4.0,663.0,100000.0,2.0,3.0,430.0,3.0,3.0,400.0
0.7755102040816326,100000.0,2.0,100000.0,2.0,4.0,663.0,100000.0,2.0,3.0,430.0,3.0,3.0,406.0
0.7789115646258503,100000.0,2.0,100000.0,2.0,5.0,666.0,100000.0,2.0,3.0,430.0,3.0,3.0,425.0
0.782312925170068,100000.0,2.0,100000.0,2.0,5.0,739.0,100000.0,2.0,3.0,430.0,4.0,4.0,430.0
0.7857142857142857,100000.0,3.0,100000.0,2.0,5.0,761.0,100000.0,2.0,3.0,430.0,4.0,4.0,430.0
0.7891156462585034,100000.0,3.0,100000.0,2.0,5.0,778.0,100000.0,2.0,3.0,430.0,4.0,4.0,430.0
0.7925170068027211,100000.0,3.0,100000.0,2.0,5.0,800.0,100000.0,2.0,3.0,479.0,4.0,4.0,430.0
0.7959183673469388,100000.0,3.0,100000.0,3.0,6.0,800.0,100000.0,2.0,3.0,496.0,4.0,4.0,430.0
0.7993197278911565,100000.0,3.0,100000.0,3.0,6.0,800.0,100000.0,2.0,3.0,497.0,4.0,4.0,479.0
0.8027210884353742,100000.0,3.0,100000.0,3.0,7.0,800.0,100000.0,2.0,3.0,531.0,4.0,4.0,496.0
0.8061224489795918,100000.0,3.0,100000.0,3.0,8.0,800.0,100000.0,2.0,3.0,571.0,4.0,4.0,497.0
0.8095238095238095,100000.0,5.0,100000.0,3.0,8.0,800.0,100000.0,2.0,3.0,575.0,4.0,4.0,531.0
0.8129251700680272,100000.0,7.0,100000.0,3.0,9.0,800.0,100000.0,3.0,3.0,577.0,4.0,4.0,571.0
0.8163265306122449,100000.0,7.0,100000.0,3.0,10.0,800.0,100000.0,3.0,3.0,615.0,4.0,4.0,575.0
0.8197278911564626,100000.0,7.0,100000.0,3.0,12.0,800.0,100000.0,3.0,3.0,655.0,5.0,5.0,577.0
0.8231292517006803,100000.0,8.0,100000.0,3.0,12.0,800.0,100000.0,3.0,3.0,663.0,5.0,5.0,615.0
0.826530612244898,100000.0,8.0,100000.0,3.0,14.0,800.0,100000.0,3.0,3.0,663.0,5.0,5.0,655.0
0.8299319727891157,100000.0,10.0,100000.0,3.0,18.0,800.0,100000.0,3.0,3.0,663.0,5.0,5.0,663.0
0.8333333333333334,100000.0,11.0,100000.0,3.0,21.0,817.0,100000.0,3.0,4.0,666.0,5.0,5.0,663.0
0.8367346938775511,100000.0,12.0,100000.0,3.0,22.0,822.0,100000.0,3.0,4.0,778.0,5.0,5.0,663.0
0.8401360544217688,100000.0,21.0,100000.0,4.0,24.0,822.0,100000.0,3.0,4.0,800.0,5.0,5.0,666.0
0.8435374149659864,100000.0,21.0,100000.0,4.0,41.0,822.0,100000.0,3.0,4.0,800.0,5.0,5.0,778.0
0.8469387755102041,100000.0,21.0,100000.0,4.0,41.0,822.0,100000.0,3.0,5.0,800.0,5.0,5.0,800.0
0.8503401360544217,100000.0,21.0,100000.0,4.0,42.0,822.0,100000.0,3.0,5.0,800.0,5.0,5.0,800.0
0.8537414965986394,100000.0,21.0,100000.0,4.0,60.0,822.0,100000.0,3.0,5.0,800.0,5.0,6.0,800.0
0.8571428571428571,100000.0,22.0,100000.0,4.0,129.0,822.0,100000.0,4.0,5.0,800.0,6.0,6.0,800.0
0.8605442176870748,100000.0,27.0,100000.0,4.0,184.0,822.0,100000.0,4.0,5.0,800.0,6.0,6.0,800.0
0.8639455782312925,100000.0,41.0,100000.0,4.0,202.0,822.0,100000.0,4.0,5.0,800.0,6.0,6.0,800.0
0.8673469387755102,100000.0,41.0,100000.0,4.0,1199.0,841.0,100000.0,5.0,5.0,800.0,6.0,6.0,800.0
0.8707482993197279,100000.0,41.0,100000.0,4.0,1357.0,915.0,100000.0,5.0,6.0,800.0,6.0,6.0,800.0
0.8741496598639455,100000.0,41.0,100000.0,4.0,100000.0,936.0,100000.0,5.0,6.0,800.0,6.0,6.0,800.0
0.8775510204081632,100000.0,42.0,100000.0,5.0,100000.0,957.0,100000.0,5.0,6.0,822.0,6.0,6.0,800.0
0.8809523809523809,100000.0,61.0,100000.0,5.0,100000.0,961.0,100000.0,5.0,6.0,822.0,6.0,6.0,800.0
0.8843537414965986,100000.0,113.0,100000.0,5.0,100000.0,968.0,100000.0,5.0,6.0,822.0,7.0,7.0,822.0
0.8877551020408163,100000.0,124.0,100000.0,5.0,100000.0,1000.0,100000.0,5.0,7.0,822.0,8.0,7.0,822.0
0.891156462585034,100000.0,124.0,100000.0,6.0,100000.0,1009.0,100000.0,6.0,7.0,822.0,8.0,8.0,822.0
0.8945578231292517,100000.0,200.0,100000.0,6.0,100000.0,1009.0,100000.0,6.0,7.0,822.0,8.0,8.0,822.0
0.8979591836734694,100000.0,306.0,100000.0,6.0,100000.0,1024.0,100000.0,6.0,7.0,822.0,9.0,8.0,822.0
0.9013605442176871,100000.0,317.0,100000.0,6.0,100000.0,1089.0,100000.0,6.0,7.0,822.0,9.0,9.0,822.0
0.9047619047619048,100000.0,398.0,100000.0,6.0,100000.0,1089.0,100000.0,6.0,8.0,822.0,9.0,9.0,822.0
0.9081632653061225,100000.0,398.0,100000.0,7.0,100000.0,1090.0,100000.0,6.0,8.0,936.0,10.0,9.0,822.0
0.9115646258503401,100000.0,400.0,100000.0,7.0,100000.0,1107.0,100000.0,7.0,8.0,1009.0,11.0,10.0,822.0
0.9149659863945578,100000.0,450.0,100000.0,7.0,100000.0,1138.0,100000.0,7.0,8.0,1009.0,11.0,11.0,936.0
0.9183673469387755,100000.0,500.0,100000.0,7.0,100000.0,1138.0,100000.0,7.0,9.0,1024.0,11.0,11.0,1009.0
0.9217687074829932,100000.0,656.0,100000.0,8.0,100000.0,1141.0,100000.0,7.0,9.0,1089.0,11.0,11.0,1009.0
0.9251700680272109,100000.0,675.0,100000.0,8.0,100000.0,1157.0,100000.0,8.0,9.0,1089.0,14.0,11.0,1024.0
0.9285714285714286,100000.0,782.0,100000.0,9.0,100000.0,1180.0,100000.0,8.0,9.0,1090.0,15.0,14.0,1089.0
0.9319727891156463,100000.0,782.0,100000.0,10.0,100000.0,1220.0,100000.0,8.0,10.0,1107.0,17.0,15.0,1089.0
0.935374149659864,100000.0,900.0,100000.0,10.0,100000.0,1224.0,100000.0,9.0,10.0,1138.0,17.0,17.0,1090.0
0.9387755102040817,100000.0,900.0,100000.0,10.0,100000.0,1250.0,100000.0,9.0,11.0,1141.0,17.0,17.0,1107.0
0.9421768707482994,100000.0,961.0,100000.0,11.0,100000.0,1258.0,100000.0,10.0,13.0,1157.0,18.0,17.0,1138.0
0.9455782312925171,100000.0,961.0,100000.0,11.0,100000.0,1270.0,100000.0,10.0,14.0,1180.0,19.0,18.0,1141.0
0.9489795918367347,100000.0,961.0,100000.0,12.0,100000.0,1349.0,100000.0,12.0,16.0,1258.0,19.0,19.0,1157.0
0.9523809523809523,100000.0,961.0,100000.0,13.0,100000.0,1357.0,100000.0,12.0,24.0,1270.0,23.0,19.0,1180.0
0.95578231292517,100000.0,961.0,100000.0,13.0,100000.0,1377.0,100000.0,13.0,38.0,1349.0,33.0,21.0,1220.0
0.9591836734693877,100000.0,961.0,100000.0,14.0,100000.0,1440.0,100000.0,14.0,39.0,1357.0,39.0,23.0,1258.0
0.9625850340136054,100000.0,991.0,100000.0,15.0,100000.0,1866.0,100000.0,16.0,43.0,1377.0,96.0,33.0,1270.0
0.9659863945578231,100000.0,1000.0,100000.0,20.0,100000.0,2000.0,100000.0,38.0,59.0,1440.0,115.0,39.0,1349.0
0.9693877551020408,100000.0,1000.0,100000.0,25.0,100000.0,2000.0,100000.0,39.0,136.0,1866.0,200.0,96.0,1357.0
0.9727891156462585,100000.0,1083.0,100000.0,317.0,100000.0,2000.0,100000.0,59.0,216.0,2000.0,216.0,115.0,1377.0
0.9761904761904762,100000.0,1250.0,100000.0,329.0,100000.0,2000.0,100000.0,216.0,329.0,2000.0,216.0,200.0,1440.0
0.9795918367346939,100000.0,1357.0,100000.0,362.0,100000.0,2000.0,100000.0,260.0,362.0,2000.0,317.0,216.0,1866.0
0.9829931972789115,100000.0,1794.0,100000.0,410.0,100000.0,4000.0,100000.0,295.0,1220.0,2000.0,362.0,216.0,2000.0
0.9863945578231292,100000.0,2000.0,100000.0,467.0,100000.0,100000.0,100000.0,362.0,1357.0,4000.0,467.0,317.0,2000.0
0.9897959183673469,100000.0,2541.0,100000.0,957.0,100000.0,100000.0,100000.0,1107.0,100000.0,100000.0,1107.0,362.0,2000.0
0.9931972789115646,100000.0,3240.0,100000.0,1357.0,100000.0,100000.0,100000.0,1220.0,100000.0,100000.0,1220.0,440.0,2000.0
0.9965986394557823,100000.0,3600.0,100000.0,2000.0,100000.0,100000.0,100000.0,1357.0,100000.0,100000.0,1357.0,1357.0,4000.0
1.0,100000.0,100000.0,100000.0,100000.0,100000.0,100000.0,100000.0,100000.0,100000.0,100000.0,100000.0,100000.0,100000.0


==> data/solve_gmres_ilu/relative_error.sorted.csv <==
percent,Float8,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0,1.00E+41,0.123666482312006,0.0029374039831659,0.000446469382384418,0.000330441336232289,0.00333572561704571,0.000351278359192275,9.83E-09,4.42E-09,2.56E-08,3.04E-17,2.01E-17,6.73E-17
0.00340136054421769,1.00E+41,0.137303582807953,0.0233373200731823,0.000656487910695189,0.000356327343040236,0.00338189270471322,0.000586072896231135,1.05E-08,4.65E-09,4.50E-08,3.78E-17,3.24E-17,8.10E-17
0.00680272108843537,1.00E+41,0.179624136337739,0.0466962551968055,0.000694711145743015,0.000446542198225967,0.00434252446542102,0.000621314969958592,1.05E-08,5.50E-09,4.61E-08,3.79E-17,5.34E-17,8.25E-17
0.0102040816326531,1.00E+41,0.18052270391126,0.0708740846696992,0.000855545568403655,0.000489475729404224,0.0048213342607602,0.000824358746686236,2.36E-08,8.29E-09,4.98E-08,5.57E-17,6.58E-17,8.75E-17
0.0136054421768707,1.00E+41,0.213358979496398,0.0720933274906173,0.000881182747609986,0.000518371797065596,0.00582340665497151,0.000889346192277401,2.42E-08,1.08E-08,5.37E-08,7.15E-17,6.80E-17,9.41E-17
0.0170068027210884,1.00E+41,0.239396677400786,0.0785706200573974,0.000997225044589897,0.000687217016920279,0.00651883991107269,0.00102495582303063,2.54E-08,1.24E-08,5.50E-08,1.83E-16,9.84E-17,1.17E-16
0.0204081632653061,1.00E+41,0.243771930782864,0.0913562224172172,0.00100249372427489,0.000690755208084096,0.0067167231463167,0.00105649402779165,2.63E-08,2.16E-08,5.63E-08,1.93E-16,1.89E-16,1.20E-16
0.0238095238095238,1.00E+41,0.246441603393643,0.0951529518500767,0.00100882701913444,0.000729949457476083,0.00695132792883531,0.00110589340484911,3.07E-08,2.22E-08,5.92E-08,2.00E-16,1.93E-16,1.22E-16
0.0272108843537415,1.00E+41,0.260659254112962,0.119440990063405,0.0010443522191681,0.000752240395896278,0.00703298274236806,0.00119142465767208,3.58E-08,2.84E-08,7.88E-08,2.23E-16,2.03E-16,1.32E-16
0.0306122448979592,1.00E+41,0.269879904818642,0.127239239558649,0.00104954167309975,0.000813568708304563,0.00737485081016788,0.00124933307980132,3.69E-08,2.91E-08,8.06E-08,2.24E-16,2.22E-16,1.45E-16
0.0340136054421769,1.00E+41,0.270098327868305,0.128778217720762,0.00108394432072211,0.000834483052731862,0.00788008107772197,0.0012914595468352,4.44E-08,3.53E-08,9.03E-08,2.36E-16,2.36E-16,1.59E-16
0.0374149659863946,1.00E+41,0.286253718886351,0.147274386272733,0.00109042986240917,0.000836129482176098,0.00843916244737169,0.00210184471221881,4.63E-08,3.80E-08,9.52E-08,2.67E-16,2.47E-16,1.90E-16
0.0408163265306122,1.00E+41,0.302808648322681,0.159547023469315,0.00114677601444863,0.000850982372006725,0.00851647743532289,0.00211005076466455,5.01E-08,3.89E-08,9.82E-08,2.84E-16,2.54E-16,2.09E-16
0.0442176870748299,1.00E+41,0.316614115650471,0.169200077403708,0.00117947954495246,0.000876104271492518,0.00919519253660324,0.00214613484315628,5.02E-08,4.47E-08,1.05E-07,2.93E-16,2.85E-16,2.17E-16
0.0476190476190476,1.00E+41,0.316863760202687,0.229970432199157,0.00129360067180752,0.000928107466564704,0.00920717096296049,0.00234203023308817,5.90E-08,1.02E-07,1.08E-07,3.02E-16,2.97E-16,2.47E-16
0.0510204081632653,1.00E+41,0.329266888386503,0.241176810448431,0.00134077781886759,0.00100706971161832,0.00922710014303055,0.0023630278850054,7.93E-08,1.13E-07,1.18E-07,3.08E-16,3.01E-16,2.98E-16
0.054421768707483,1.00E+41,0.337725479671095,0.248112250206449,0.00150721949456092,0.00107140002418214,0.00940196502948277,0.0023630278850054,9.05E-08,1.16E-07,1.25E-07,3.45E-16,3.19E-16,3.31E-16
0.0578231292517007,1.00E+41,0.340460505346828,0.27658086788051,0.00157257722389827,0.00110959538350462,0.0105185348953538,0.00277721837931971,9.61E-08,1.23E-07,1.27E-07,3.98E-16,3.44E-16,3.54E-16
0.0612244897959184,1.00E+41,0.340460505346828,0.289142723976791,0.00162511759284107,0.00115230505604868,0.0112294121685368,0.00279245459232506,1.07E-07,1.56E-07,1.60E-07,4.37E-16,3.68E-16,5.60E-16
0.0646258503401361,1.00E+41,0.360295771327181,0.30917162900696,0.00166094703960747,0.00125563891844465,0.0114862636658331,0.00294016638878819,1.75E-07,1.76E-07,1.82E-07,4.68E-16,4.70E-16,8.67E-16
0.0680272108843538,1.00E+41,0.367931606252672,0.351409637850492,0.00180444319018671,0.00131763650584519,0.0119195353572362,0.0036974636815186,1.97E-07,2.14E-07,1.90E-07,7.30E-16,5.21E-16,3.46E-15
0.0714285714285714,1.00E+41,0.386696708029275,0.374584022987922,0.0020434196468662,0.00145868917848486,0.0121129374325761,0.0037696540855102,2.04E-07,2.28E-07,2.35E-07,9.36E-16,6.19E-16,5.46E-15
0.0748299319727891,1.00E+41,0.408506729060484,0.403054943699844,0.00210894569259934,0.00152494835021697,0.0122383210030974,0.00377046974268168,4.29E-07,4.31E-07,4.01E-07,1.10E-15,7.28E-16,6.67E-15
0.0782312925170068,1.00E+41,0.416655347979437,0.407855683978249,0.00231814120245407,0.00169385901101542,0.0126256032490131,0.00455257045861048,4.57E-07,4.57E-07,4.56E-07,1.85E-15,9.13E-16,7.10E-15
0.0816326530612245,1.00E+41,0.422066700933002,0.411306491613581,0.00238401588769281,0.0017775931613456,0.0144850197026011,0.00554919350472848,5.01E-07,6.66E-07,5.13E-07,2.06E-15,1.12E-15,8.29E-15
0.0850340136054422,1.00E+41,0.432294370887945,0.426882412015561,0.00248689768229796,0.00192824491494784,0.0149750578782432,0.0058735027963995,6.60E-07,6.77E-07,5.41E-07,3.06E-15,1.93E-15,1.09E-14
0.0884353741496599,1.00E+41,0.44167260224455,0.426882412015561,0.0025496876679484,0.00200334978745295,0.0155781330442699,0.00904407897902951,6.81E-07,7.10E-07,6.41E-07,3.21E-15,2.72E-15,1.85E-14
0.0918367346938776,1.00E+41,0.443118389587514,0.444696453735472,0.0026284103560558,0.00237424830031355,0.0156839110557702,0.00916747796739116,6.95E-07,7.19E-07,7.09E-07,4.14E-15,3.36E-15,1.96E-14
0.0952380952380952,1.00E+41,0.466928371555988,0.503315983800379,0.00276258954404825,0.00237424830031355,0.0166286069836521,0.00963327133309549,7.26E-07,7.26E-07,7.27E-07,4.37E-15,3.72E-15,3.65E-14
0.0986394557823129,1.00E+41,0.474550083617928,0.505220512582642,0.00277738739336327,0.00305647248295772,0.0167131581742189,0.0109428560002165,7.29E-07,7.37E-07,7.71E-07,4.45E-15,4.01E-15,3.84E-14
0.102040816326531,1.00E+41,0.504622923912109,0.5719376990804,0.00286572248139911,0.0031016820136342,0.0180115902256336,0.012098794109998,7.39E-07,7.75E-07,7.89E-07,5.12E-15,4.23E-15,3.89E-14
0.105442176870748,1.00E+41,0.512635494281033,0.57605813165323,0.0028725421636698,0.00318027615063116,0.0184583890216625,0.0131801203585646,7.75E-07,7.87E-07,7.95E-07,6.21E-15,4.36E-15,4.24E-14
0.108843537414966,1.00E+41,0.586750733138991,0.673612754384919,0.00289988372828559,0.00347643086091619,0.0207113983681705,0.015665277758139,7.91E-07,8.28E-07,8.64E-07,2.26E-14,5.42E-15,4.59E-14
0.112244897959184,1.00E+41,0.587437761802295,0.772320153593852,0.0030884606195019,0.00359913779597991,0.0211924794291355,0.0168439102708048,8.50E-07,9.39E-07,9.51E-07,2.89E-14,6.39E-15,5.93E-14
0.115646258503401,1.00E+41,0.64195184707267,0.797331049482716,0.00319536239185706,0.00362439326937822,0.0231893042007809,0.0172763821317488,9.39E-07,9.72E-07,1.91E-06,3.62E-14,1.47E-14,8.47E-14
0.119047619047619,1.00E+41,0.681811783750471,0.857768046867101,0.00322077516158771,0.00395918529656637,0.0241090966706565,0.0179328380860021,1.03E-06,9.90E-07,1.94E-06,3.84E-14,2.66E-14,1.08E-13
0.122448979591837,1.00E+41,0.727016455244246,0.865524595316662,0.00328591985492672,0.00414058536244223,0.0244383367507936,0.019890473985414,1.04E-06,1.34E-06,1.95E-06,5.03E-14,2.83E-14,2.98E-13
0.125850340136054,1.00E+41,0.745620486752471,0.92482655839277,0.00335871828874656,0.00423702342189284,0.0244383367507936,0.0206306429709017,1.14E-06,1.39E-06,2.27E-06,6.41E-14,2.86E-14,4.62E-13
0.129251700680272,1.00E+41,0.80633635014964,0.944304391708409,0.00356713494770856,0.00476332650306933,0.0249792705429937,0.0207950070542942,1.37E-06,1.91E-06,2.27E-06,1.08E-13,3.84E-14,5.17E-13
0.13265306122449,1.00E+41,0.806654279614061,0.979943184009248,0.00356713494770856,0.00509843958204573,0.0252810075020666,0.0210554065534736,1.90E-06,1.91E-06,2.38E-06,2.98E-13,1.08E-13,6.78E-13
0.136054421768708,1.00E+41,0.819731585595329,0.988660311371998,0.00370492686064595,0.00523821963632373,0.0254043617128859,0.023499873093773,1.95E-06,1.95E-06,2.94E-06,7.19E-13,1.68E-13,7.19E-13
0.139455782312925,1.00E+41,0.821251923116413,0.990014471376553,0.00396733484895021,0.0054876977883935,0.0255350861614085,0.0374248439443933,2.06E-06,2.26E-06,3.11E-06,2.95E-12,2.98E-13,2.95E-12
0.142857142857143,1.00E+41,0.832071262442721,0.996445850511777,0.00417266751760155,0.00622166057617564,0.0264019992375499,0.0382461492272494,2.26E-06,2.26E-06,3.78E-06,2.97E-12,7.19E-13,2.97E-12
0.146258503401361,1.00E+41,0.858759566681541,0.997089366049776,0.00565440441817373,0.00682140544453556,0.027022368253103,0.0390629976667356,2.26E-06,2.31E-06,4.38E-06,4.57E-12,1.94E-12,4.57E-12
0.149659863945578,1.00E+41,0.870450358348369,0.997255168548212,0.00585558116659819,0.0074240022082508,0.0274457323480442,0.0449468617069506,2.27E-06,2.35E-06,4.39E-06,4.60E-12,2.95E-12,4.60E-12
0.153061224489796,1.00E+41,0.901651410210817,0.997964782388963,0.00601430555640052,0.00822874185228366,0.0282417353672207,0.0473692199624854,2.34E-06,2.78E-06,4.41E-06,8.20E-12,2.97E-12,8.19E-12
0.156462585034014,1.00E+41,0.91234947440214,0.999394301684048,0.00662385077914073,0.00830808716702624,0.0288058421274185,0.049946866420891,2.91E-06,2.91E-06,4.95E-06,8.40E-12,4.57E-12,8.40E-12
0.159863945578231,1.00E+41,0.94490586522812,0.99992063535653,0.00738848581487566,0.00843804116066567,0.0292554739528673,0.050855689807709,3.69E-06,3.16E-06,5.37E-06,8.80E-12,4.60E-12,9.00E-12
0.163265306122449,1.00E+41,0.946274188418326,0.999988609553059,0.00758462552397727,0.00913427898287991,0.0303555430732936,0.127677810666784,4.02E-06,3.53E-06,5.39E-06,8.80E-12,8.20E-12,9.00E-12
0.166666666666667,1.00E+41,0.962478495562181,1,0.00909184481262269,0.00949905071926145,0.031150719048573,0.164260265229858,4.35E-06,4.30E-06,5.41E-06,1.09E-11,8.40E-12,1.09E-11
0.170068027210884,1.00E+41,0.967855668282606,1,0.00930496355680589,0.00979117039173758,0.0323434637584374,0.591759076804106,4.37E-06,4.37E-06,5.86E-06,1.30E-11,8.87E-12,1.30E-11
0.173469387755102,1.00E+41,0.974756682358564,1,0.0097434742899054,0.011224433337133,0.034610772404325,0.901943588784992,4.81E-06,4.37E-06,6.69E-06,1.38E-11,8.87E-12,1.38E-11
0.17687074829932,1.00E+41,0.979553193370325,1,0.00997326887440607,0.0116191134846293,0.0357946033113188,1,5.34E-06,4.81E-06,7.39E-06,1.57E-11,1.09E-11,1.57E-11
0.180272108843537,1.00E+41,0.979860863981383,1,0.0110337893650585,0.0128062013238718,0.0366324899371463,1,5.88E-06,5.34E-06,7.51E-06,1.95E-11,1.30E-11,1.95E-11
0.183673469387755,1.00E+41,0.982364432632046,1,0.013174580927367,0.0163350917206222,0.0400228259383274,1,6.64E-06,5.88E-06,9.67E-06,2.39E-11,1.38E-11,2.39E-11
0.187074829931973,1.00E+41,0.987225158452805,1,0.0136892038919695,0.0164816926612958,0.04310490177546,1.08136041181,7.40E-06,6.58E-06,9.70E-06,2.74E-11,1.57E-11,2.74E-11
0.19047619047619,1.00E+41,0.992111215512602,1,0.0136903580024396,0.0165971177136007,0.0451761394055443,1.11748843307448,8.84E-06,6.70E-06,9.70E-06,3.57E-11,1.95E-11,3.57E-11
0.193877551020408,1.00E+41,0.993895407913981,1,0.013699957680903,0.0172258155613036,0.0454182899407983,1.31506514353398,9.69E-06,7.40E-06,9.85E-06,4.26E-11,2.39E-11,4.26E-11
0.197278911564626,1.00E+41,0.9970055812453,1,0.0156725980124903,0.018585675449861,0.049267197147694,1.34844828397282,9.81E-06,7.84E-06,9.85E-06,5.43E-11,2.74E-11,5.43E-11
0.200680272108844,1.00E+41,0.999886026377395,1,0.0161846380611689,0.0217107620436043,0.0503512844711672,1.34932201269696,9.81E-06,7.99E-06,1.13E-05,5.55E-11,3.57E-11,5.55E-11
0.204081632653061,1.00E+41,0.999985549817974,1,0.0162984295700152,0.0217943558972469,0.0531973060758637,1.34932201269696,1.03E-05,9.04E-06,1.14E-05,5.68E-11,4.26E-11,5.68E-11
0.207482993197279,1.00E+41,0.999999797720189,1,0.0163406570937118,0.0226098903499679,0.054360656311793,1.43295403755084,1.13E-05,9.66E-06,1.26E-05,5.85E-11,5.43E-11,5.85E-11
0.210884353741497,1.00E+41,1,1,0.0191194584163074,0.0241401979305587,0.05806730540669,2.41054649274188,1.14E-05,9.81E-06,1.36E-05,6.20E-11,5.55E-11,6.20E-11
0.214285714285714,1.00E+41,1,1,0.0193460653110896,0.029587070312152,0.0596557279076669,2.68677131501384,1.18E-05,9.88E-06,1.37E-05,6.61E-11,5.68E-11,6.61E-11
0.217687074829932,1.00E+41,1,1,0.0196712306338608,0.0298059151080189,0.0610310090279271,21.8726966454425,1.20E-05,1.14E-05,1.38E-05,6.98E-11,5.85E-11,7.16E-11
0.22108843537415,1.00E+41,1,1,0.0211794112552431,0.0302188683607693,0.0735116204335114,1.00E+36,1.35E-05,1.18E-05,1.40E-05,7.16E-11,6.20E-11,7.35E-11
0.224489795918367,1.00E+41,1,1,0.0221740673393371,0.0320607735977652,0.07457734756785,1.00E+36,1.35E-05,1.25E-05,1.59E-05,7.35E-11,6.61E-11,7.75E-11
0.227891156462585,1.00E+41,1,1,0.0226460187497915,0.0374617647028748,0.0750721575961291,1.00E+36,1.39E-05,1.36E-05,1.63E-05,7.75E-11,7.16E-11,7.85E-11
0.231292517006803,1.00E+41,1,1,0.0229906152580849,0.039213323716824,0.0794182547668607,1.00E+36,1.41E-05,1.40E-05,1.65E-05,7.85E-11,7.35E-11,8.01E-11
0.23469387755102,1.00E+41,1,1,0.0238035379827506,0.0431571990712346,0.0802393880963938,1.00E+36,1.48E-05,1.40E-05,1.90E-05,8.01E-11,7.75E-11,8.53E-11
0.238095238095238,1.00E+41,1,1,0.0238386406187616,0.0469273042021883,0.0865104836880674,1.00E+36,1.64E-05,1.61E-05,2.00E-05,8.53E-11,7.85E-11,1.01E-10
0.241496598639456,1.00E+41,1,1,0.0249514481900195,0.0494395679838231,0.0907702691950648,1.00E+36,1.65E-05,1.65E-05,2.03E-05,8.66E-11,7.86E-11,1.03E-10
0.244897959183673,1.00E+41,1,1,0.0258128358372572,0.056982592642975,0.091961297252469,1.00E+36,1.74E-05,1.65E-05,2.05E-05,9.92E-11,8.01E-11,1.06E-10
0.248299319727891,1.00E+41,1,1,0.0276071657295971,0.0729951956335462,0.0977189162028737,1.00E+36,1.79E-05,1.73E-05,2.27E-05,1.01E-10,8.53E-11,1.10E-10
0.251700680272109,1.00E+41,1,1,0.0297740685343886,0.0836270487550942,0.103553409987015,1.00E+36,1.87E-05,1.89E-05,2.36E-05,1.06E-10,9.92E-11,1.32E-10
0.255102040816327,1.00E+41,1,1,0.0306359548822398,0.0973335165731509,0.12205520907926,1.00E+36,1.89E-05,1.98E-05,2.78E-05,1.10E-10,1.02E-10,1.46E-10
0.258503401360544,1.00E+41,1,1,0.0351187695781795,0.0990625791623969,0.123754012080875,1.00E+36,1.99E-05,2.31E-05,3.14E-05,1.32E-10,1.06E-10,1.55E-10
0.261904761904762,1.00E+41,1,1,0.03625988226849,0.10075567544927,0.126349383190094,1.00E+36,2.05E-05,2.33E-05,3.37E-05,1.46E-10,1.10E-10,1.60E-10
0.26530612244898,1.00E+41,1,1,0.0367388601325167,0.101469377862567,0.131840771153455,1.00E+36,2.36E-05,2.36E-05,3.38E-05,1.55E-10,1.32E-10,1.61E-10
0.268707482993197,1.00E+41,1,1,0.0368546975817242,0.132288029081401,0.132005575359684,1.00E+36,2.45E-05,2.36E-05,3.54E-05,1.60E-10,1.46E-10,1.62E-10
0.272108843537415,1.00E+41,1,1,0.0398350276018876,0.133971788328912,0.137940176708302,1.00E+36,2.62E-05,2.54E-05,3.75E-05,1.61E-10,1.55E-10,1.84E-10
0.275510204081633,1.00E+41,1,1,0.0403764332399903,0.152662158391026,0.145715002561754,1.00E+36,2.79E-05,2.58E-05,3.93E-05,1.62E-10,1.60E-10,1.88E-10
0.27891156462585,1.00E+41,1,1,0.0407344134169276,0.167014493636082,0.152351170883134,1.00E+36,3.14E-05,2.79E-05,4.10E-05,1.84E-10,1.61E-10,1.93E-10
0.282312925170068,1.00E+41,1,1,0.0411710397726095,0.206942828872541,0.173167522478354,1.00E+36,3.20E-05,2.80E-05,4.42E-05,1.88E-10,1.62E-10,2.04E-10
0.285714285714286,1.00E+41,1,1,0.0412483145599018,0.212642016720566,0.181480216335853,1.00E+36,3.47E-05,2.93E-05,4.49E-05,1.93E-10,1.84E-10,2.06E-10
0.289115646258503,1.00E+41,1,1,0.0426750296763993,0.212961372946857,0.200560144095169,1.00E+36,3.76E-05,3.08E-05,4.57E-05,2.01E-10,1.88E-10,2.92E-10
0.292517006802721,1.00E+41,1,1,0.0639268838280193,0.230448041847149,0.26058850333025,1.00E+36,3.94E-05,3.14E-05,4.57E-05,2.04E-10,1.93E-10,3.14E-10
0.295918367346939,1.00E+41,1,1,0.0727219050248022,0.234249746712895,0.270959767314546,1.00E+36,3.94E-05,3.22E-05,5.01E-05,2.06E-10,2.04E-10,3.23E-10
0.299319727891156,1.00E+41,1,1,0.0730962656548787,0.282197936557359,0.294963169091882,1.00E+36,3.99E-05,3.75E-05,5.37E-05,2.07E-10,2.06E-10,3.38E-10
0.302721088435374,1.00E+41,1,1,0.0895899446387123,0.283986964910873,0.309471658360995,1.00E+36,4.45E-05,4.46E-05,5.38E-05,2.12E-10,2.10E-10,3.50E-10
0.306122448979592,1.00E+41,1,1,0.0975777567969122,0.306445006753387,0.316734840263331,1.00E+36,4.71E-05,4.51E-05,5.52E-05,3.14E-10,3.14E-10,3.68E-10
0.30952380952381,1.00E+41,1,1,0.112661900939193,0.35898387912802,0.368235967255532,1.00E+36,5.25E-05,5.45E-05,7.20E-05,3.23E-10,3.23E-10,3.78E-10
0.312925170068027,1.00E+41,1,1,0.115005991888402,0.386237193663785,0.382051262831777,1.00E+36,5.43E-05,5.47E-05,7.98E-05,3.31E-10,3.38E-10,3.79E-10
0.316326530612245,1.00E+41,1,1,0.151025741639149,0.4189589969,0.400933976786229,1.00E+36,6.44E-05,7.48E-05,8.09E-05,3.38E-10,3.50E-10,4.30E-10
0.319727891156463,1.00E+41,1,1,0.157025217856938,0.457239874958161,0.414696857140888,1.00E+36,7.03E-05,8.11E-05,9.03E-05,3.50E-10,3.68E-10,4.61E-10
0.32312925170068,1.00E+41,1,1,0.185931137034119,0.486251396096272,0.447831484486314,1.00E+36,7.88E-05,8.11E-05,9.84E-05,3.68E-10,3.78E-10,4.85E-10
0.326530612244898,1.00E+41,1,1,0.200859426551281,0.611666570346463,0.462848575083875,1.00E+36,7.89E-05,9.88E-05,9.91E-05,3.78E-10,3.79E-10,4.95E-10
0.329931972789116,1.00E+41,1,1,0.207540926936682,0.646762369015203,0.473036021681386,1.00E+36,7.97E-05,0.000101880337280738,0.000101900353795387,3.79E-10,4.61E-10,5.44E-10
0.333333333333333,1.00E+41,1,1,0.211588148565607,0.660503585371647,0.501594651740375,1.00E+36,8.27E-05,0.000103653641862382,0.000111171303237871,4.61E-10,4.85E-10,5.47E-10
0.336734693877551,1.00E+41,1,1,0.222649904454521,0.848120213173662,0.537456962604972,1.00E+36,8.34E-05,0.000108865900531339,0.000117019018769758,4.85E-10,4.93E-10,5.94E-10
0.340136054421769,1.00E+41,1,1,0.231369910990497,0.902176800057962,0.552510304391361,1.00E+36,8.71E-05,0.000112237000441909,0.000118691474569639,4.95E-10,4.95E-10,6.31E-10
0.343537414965986,1.00E+41,1,1,0.259258202794877,0.92915661666249,0.606890313015933,1.00E+36,9.80E-05,0.0001186050066046,0.00011961311644591,5.47E-10,5.47E-10,6.91E-10
0.346938775510204,1.00E+41,1,1,0.268539071572652,0.994753843161501,0.621868011967359,1.00E+36,9.88E-05,0.000126889703345713,0.000159602069188122,5.94E-10,5.94E-10,6.97E-10
0.350340136054422,1.00E+41,1,1,0.281133499193989,0.996093323504567,0.677333890809029,1.00E+36,0.000101874726015544,0.000151375221474945,0.000161550420140315,6.31E-10,6.31E-10,8.13E-10
0.353741496598639,1.00E+41,1,1,0.300725498556827,0.997321385841872,0.680464967790567,1.00E+36,0.000103930847540132,0.000154071129302573,0.000162233069657192,6.81E-10,6.91E-10,8.91E-10
0.357142857142857,1.00E+41,1,1,0.312616772944049,0.997916768924526,0.732873060444286,1.00E+36,0.000107730417132957,0.000154368821329773,0.000170725365681392,6.91E-10,6.97E-10,9.32E-10
0.360544217687075,1.00E+41,1,1,0.366734291119621,0.999792543575269,0.872827491892443,1.00E+36,0.000108764758258579,0.000154368821329773,0.000174359333478681,6.97E-10,9.32E-10,9.82E-10
0.363945578231293,1.00E+41,1,1,0.369227351952431,0.999869146008569,0.88229211317506,1.00E+36,0.00011816115501884,0.000158154535046532,0.000175052851720547,9.32E-10,9.43E-10,1.17E-09
0.36734693877551,1.00E+41,1,1,0.39647050910169,0.99999897356937,0.904811658118104,1.00E+36,0.000139631121800712,0.000166175069403068,0.000176987504814112,9.82E-10,9.82E-10,1.36E-09
0.370748299319728,1.00E+41,1,1,0.438791706459047,0.999999079496918,0.928648846497489,1.00E+36,0.000153610901159223,0.000170735369468813,0.000183141082430085,1.17E-09,1.17E-09,1.44E-09
0.374149659863946,1.00E+41,1,1,0.452326240216819,0.999999913412553,0.980954069463386,1.00E+36,0.000158084591052334,0.000173010973326757,0.000183298457366504,1.36E-09,1.36E-09,1.56E-09
0.377551020408163,1.00E+41,1,1,0.485953867561189,0.999999998674958,0.991499663631785,1.00E+36,0.000162368270691767,0.000174357184938779,0.000185128754667672,1.44E-09,1.44E-09,1.56E-09
0.380952380952381,1.00E+41,1,1,0.537288041128105,0.99999999999998,0.995600214855979,1.00E+36,0.000169217989572357,0.00017746656308157,0.000190540093241004,1.56E-09,1.56E-09,1.58E-09
0.384353741496599,1.00E+41,1,1,0.537637592962136,1,0.995897987929026,1.00E+36,0.000170731064651511,0.000183155335505579,0.000191136564124844,1.56E-09,1.56E-09,1.59E-09
0.387755102040816,1.00E+41,1,1,0.741243907415891,1,0.998438649028671,1.00E+36,0.000172320360190465,0.000183227829840333,0.000193353480309238,1.58E-09,1.58E-09,1.59E-09
0.391156462585034,1.00E+41,1,1,0.86439143760857,1,0.998438649028671,1.00E+36,0.000174356514506322,0.000183233007753913,0.000195096376511825,1.59E-09,1.59E-09,1.76E-09
0.394557823129252,1.00E+41,1,1,0.86439143760857,1,0.999055972938124,1.00E+36,0.000176425288955168,0.000190612423385429,0.000196165766241651,1.59E-09,1.59E-09,2.25E-09
0.397959183673469,1.00E+41,1,1,0.868691340697336,1,0.999973768008676,1.00E+36,0.000183147071366857,0.000193361662406098,0.000209526600831509,1.76E-09,1.60E-09,2.35E-09
0.401360544217687,1.00E+41,1,1,0.894598426428264,1,0.999987865292403,1.00E+36,0.00018323775742551,0.000195088508689367,0.00021034464192199,2.25E-09,1.76E-09,2.62E-09
0.404761904761905,1.00E+41,1,1,0.926388198850643,1,0.999999999498414,1.00E+36,0.000190699247810343,0.000196161480270012,0.000239695940949309,2.35E-09,2.25E-09,2.75E-09
0.408163265306122,1.00E+41,1,1,0.929387599594653,1,1,1.00E+36,0.000193359677964707,0.000208661289159032,0.000240829893199066,2.55E-09,2.35E-09,2.76E-09
0.41156462585034,1.00E+41,1,1,0.930420951413687,1,1,1.00E+36,0.000195088608996868,0.000211103597682657,0.000250793625841999,2.62E-09,2.62E-09,2.82E-09
0.414965986394558,1.00E+41,1,1,0.936674311395102,1,1.05936254466022,1.00E+36,0.000196174341199589,0.000223740915570476,0.000251231830243028,2.75E-09,2.75E-09,3.06E-09
0.418367346938776,1.00E+41,1,1,0.964811707394834,1,1.08830674010895,1.00E+36,0.000211686968651101,0.000226843870742829,0.000251231830243028,2.76E-09,2.76E-09,3.16E-09
0.421768707482993,1.00E+41,1,1,0.982099437565114,1,1.09691936317982,1.00E+36,0.000236220868718793,0.000228126759800802,0.000255032989956367,2.77E-09,2.79E-09,3.21E-09
0.425170068027211,1.00E+41,1,1,0.991386048050059,1,1.11462068697322,1.00E+36,0.000238058554658297,0.000240285233218341,0.000267937535059399,3.06E-09,3.06E-09,3.21E-09
0.428571428571429,1.00E+41,1,1,0.999970172612221,1,1.14483042051366,1.00E+36,0.000241263147727273,0.000240443340689096,0.000273093392696694,3.16E-09,3.16E-09,3.36E-09
0.431972789115646,1.00E+41,1,1,0.999999999999997,1,1.31956407671019,1.00E+36,0.000241263147727273,0.000240443340689096,0.000279615399902081,3.21E-09,3.21E-09,3.64E-09
0.435374149659864,1.00E+41,1,1,1,1,1.4329979779459,1.00E+36,0.000250850921946091,0.000250849773383797,0.000301506100527785,3.21E-09,3.21E-09,3.81E-09
0.438775510204082,1.00E+41,1,1,1,1,1.49193330504738,1.00E+36,0.000254953403409832,0.000254971806024697,0.000326849001308901,3.36E-09,3.36E-09,3.88E-09
0.442176870748299,1.00E+41,1,1,1,1,1.53781735724105,1.00E+36,0.000259859749147849,0.000263145668272288,0.000326989813321502,3.64E-09,3.48E-09,3.92E-09
0.445578231292517,1.00E+41,1,1,1,1,2.29473977177145,1.00E+36,0.000273091566429767,0.000273084807804019,0.000333780135814543,3.81E-09,3.56E-09,4.64E-09
0.448979591836735,1.00E+41,1,1,1,1,2.2948520547695,1.00E+36,0.000302470975155873,0.000277956548002132,0.00034710839511341,3.88E-09,3.64E-09,4.81E-09
0.452380952380952,1.00E+41,1,1,1,1,3.24714347228988,1.00E+36,0.000315382197148072,0.000300211561873338,0.000370253604029548,3.92E-09,3.81E-09,4.81E-09
0.45578231292517,1.00E+41,1,1,1,1,3.34931247471335,1.00E+36,0.000326961148841828,0.000310151294313267,0.000375876010926382,4.64E-09,3.88E-09,4.86E-09
0.459183673469388,1.00E+41,1,1,1,1,3.96205297330383,1.00E+36,0.000329449735145981,0.000326960481925626,0.0003794714171034,4.82E-09,3.92E-09,4.93E-09
0.462585034013605,1.00E+41,1,1,1,1,3.98936993719296,1.00E+36,0.000333663560956499,0.000329026162883409,0.000418247808372312,4.86E-09,4.64E-09,5.69E-09
0.465986394557823,1.00E+41,1,1,1,1,8.98166322150824,1.00E+36,0.000347075595595485,0.000347090533681402,0.000466720289247809,4.93E-09,4.82E-09,5.92E-09
0.469387755102041,1.00E+41,1,1,1,1,21.9447147320573,1.00E+36,0.000368258542630409,0.000428496445937287,0.000518198456082227,5.12E-09,4.86E-09,6.62E-09
0.472789115646259,1.00E+41,1,1,1,1,27.3521437776988,1.00E+36,0.000398916830907071,0.000470994850598889,0.000546124929816169,5.69E-09,4.93E-09,6.70E-09
0.476190476190476,1.00E+41,1,1,1,1,3146.55086440445,1.00E+36,0.00041069103337964,0.000514955091314963,0.000576938517736437,5.92E-09,5.69E-09,6.83E-09
0.479591836734694,1.00E+41,1,1,1,1,4451.18511267774,1.00E+36,0.000457661683820165,0.000534750448246816,0.00072550462446561,6.02E-09,5.92E-09,7.49E-09
0.482993197278912,1.00E+41,1,1,1,1,3.25E+06,1.00E+36,0.0005080421772693,0.000679227854155153,0.000731089644763705,6.62E-09,6.62E-09,9.03E-09
0.486394557823129,1.00E+41,1,1,1,1,1.49E+07,1.00E+36,0.000548666947058373,0.000686144795725829,0.00100385422996564,6.70E-09,6.70E-09,9.35E-09
0.489795918367347,1.00E+41,1,1,1,1,2.45E+09,1.00E+36,0.000689806830730047,0.000762547431482564,0.00134234665277701,6.83E-09,6.83E-09,9.54E-09
0.493197278911565,1.00E+41,1,1,1,1,5.44E+10,1.00E+36,0.000914362926748432,0.000762869647461563,0.00140155065902605,7.49E-09,7.49E-09,9.59E-09
0.496598639455782,1.00E+41,1,1,1,1,4.27E+11,1.00E+36,0.000977527005048682,0.000805654557195958,0.0028617078332497,9.03E-09,8.23E-09,9.99E-09
0.5,1.00E+41,1,1,1,1,1.00E+31,1.00E+36,0.00134088994935454,0.00104138583977044,0.00317808060415014,9.35E-09,9.03E-09,1.08E-08
0.503401360544218,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.00150367496183177,0.00111665194382861,0.00378263541326028,9.54E-09,9.35E-09,1.11E-08
0.506802721088435,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.00317749603830332,0.00133952719088838,0.00493801408320551,9.59E-09,9.54E-09,1.22E-08
0.510204081632653,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.00377469116074954,0.00183648139759941,0.0106949666903778,9.99E-09,9.59E-09,1.27E-08
0.513605442176871,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.00494037691267654,0.00317783303209897,0.0451841020740566,1.02E-08,9.99E-09,1.32E-08
0.517006802721089,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.00726283999457706,0.00377523983834778,0.0627716291532415,1.11E-08,1.01E-08,1.42E-08
0.520408163265306,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.0107051152437585,0.00446705705125405,0.128504564268982,1.22E-08,1.02E-08,1.46E-08
0.523809523809524,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.0152590354187376,0.00789896044562689,0.14979264574718,1.27E-08,1.11E-08,1.57E-08
0.527210884353742,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.0499060481034593,0.0107009247070071,0.280607486072698,1.32E-08,1.22E-08,1.84E-08
0.530612244897959,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.0855690755134116,0.0108651368592677,0.355801501172542,1.33E-08,1.27E-08,6.06E-08
0.534013605442177,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.110682718428958,0.0342778754754263,0.417228124392384,1.42E-08,1.32E-08,7.77E-08
0.537414965986395,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.161104891185422,0.0368791756458891,0.508299899193175,1.46E-08,1.42E-08,9.39E-08
0.540816326530612,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.21018183208389,0.0671796143420401,0.518047892191286,1.56E-08,1.46E-08,9.59E-08
0.54421768707483,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.305401449676216,0.198423781788528,0.759150939796328,1.84E-08,1.56E-08,2.20E-07
0.547619047619048,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.455786408749238,0.230765883147209,0.850884110316219,6.06E-08,1.84E-08,2.35E-07
0.551020408163265,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.508498413122235,0.277893062364625,0.89213151206399,9.39E-08,6.06E-08,2.71E-07
0.554421768707483,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.553026624870463,0.334249295868833,0.962001747612649,2.31E-07,9.39E-08,6.84E-07
0.557823129251701,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.860702557781591,0.350324010539281,0.999420905726351,2.35E-07,1.77E-07,4.69E-06
0.561224489795918,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.875703445425499,0.444947552157475,0.99996441345826,2.71E-07,2.35E-07,0.0467781336833621
0.564625850340136,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.962053524651094,0.466993687111116,1,6.84E-07,2.49E-07,0.455821702410849
0.568027210884354,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.986035140914038,0.508429478949612,1.09915596161018,4.69E-06,2.71E-07,0.508427362195428
0.571428571428571,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.992309701826027,0.842334733439306,1.19332397962639,0.0722721643870406,2.73E-07,0.551709175023022
0.574829931972789,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.993912860121212,0.84669018507059,1.28248199471462,0.508427362195331,6.84E-07,0.938137034257201
0.578231292517007,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.995828073555019,0.961978920658556,2.1330898359114,0.53800831744218,4.69E-06,0.961899628536793
0.581632653061225,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.997401050410617,0.991600447248224,9.1369960075915,0.938137034065428,0.0461845790537588,1
0.585034013605442,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.99942689234083,0.992309337293928,21.8478611626098,0.961899628537617,0.508427362195339,1
0.58843537414966,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,0.99999901872463,0.99374432302159,2.16E+29,0.986035140910625,0.544936655716776,1.76E+43
0.591836734693878,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,1,0.999244087551198,1.00E+94,0.997018593476487,0.813544418620791,1.00E+97
0.595238095238095,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,1,0.999998918870254,1.00E+94,0.999999999997948,0.93813703408322,1.00E+97
0.598639455782313,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,0.999999999999999,0.961899628537674,1.00E+97
0.602040816326531,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,0.999945804037942,1.00E+97
0.605442176870748,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,0.999999983810645,1.00E+97
0.608843537414966,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,0.999999995051908,1.00E+97
0.612244897959184,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.615646258503401,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.619047619047619,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.622448979591837,1.00E+41,1,1,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.625850340136055,1.00E+41,1,1.0000345753749,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.629251700680272,1.00E+41,1,1.00357516337009,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.63265306122449,1.00E+41,1,1.00459997228906,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.636054421768708,1.00E+41,1,1.00463310677181,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.639455782312925,1.00E+41,1,1.0162182384534,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.642857142857143,1.00E+41,1,1.03456239652445,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.646258503401361,1.00E+41,1,1.05314339293482,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.649659863945578,1.00E+41,1,1.06433089582768,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.653061224489796,1.00E+41,1,1.07572584409684,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.656462585034014,1.00E+41,1,1.14345902754358,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.659863945578231,1.00E+41,1,1.33971057258276,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.663265306122449,1.00E+41,1,1.36754314908174,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.666666666666667,1.00E+41,1,1.37254489118947,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.670068027210884,1.00E+41,1,1.64697902371734,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.673469387755102,1.00E+41,1,2.17205769596059,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.67687074829932,1.00E+41,1,2.49732167722678,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.680272108843537,1.00E+41,1,2.77255629683417,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.683673469387755,1.00E+41,1,17.2361675914734,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.687074829931973,1.00E+41,1,18.9045706844688,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.690476190476191,1.00E+41,1,19.7770960095354,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.693877551020408,1.00E+41,1,89.9551195399115,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.697278911564626,1.00E+41,1,188.44058396965,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.700680272108844,1.00E+41,1,910.421114961289,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.704081632653061,1.00E+41,1,4117.39988261477,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.707482993197279,1.00E+41,1,1.00E+41,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.710884353741497,1.00E+41,1,1.00E+41,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.714285714285714,1.00E+41,1,1.00E+41,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.717687074829932,1.00E+41,1,1.00E+41,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.72108843537415,1.00E+41,1,1.00E+41,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.724489795918367,1.00E+41,1,1.00E+41,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.727891156462585,1.00E+41,1,1.00E+41,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.731292517006803,1.00E+41,1,1.00E+41,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.73469387755102,1.00E+41,1,1.00E+41,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.738095238095238,1.00E+41,1,1.00E+41,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.741496598639456,1.00E+41,1,1.00E+41,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.744897959183674,1.00E+41,1,1.00E+41,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.748299319727891,1.00E+41,1,1.00E+41,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.751700680272109,1.00E+41,1,1.00E+41,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.755102040816327,1.00E+41,1,1.00E+41,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.758503401360544,1.00E+41,1,1.00E+41,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.761904761904762,1.00E+41,1,1.00E+41,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.76530612244898,1.00E+41,1,1.00E+41,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.768707482993197,1.00E+41,1,1.00E+41,1,1,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.772108843537415,1.00E+41,1,1.00E+41,1,1.00000278689835,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.775510204081633,1.00E+41,1,1.00E+41,1,1.00016308602309,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.77891156462585,1.00E+41,1,1.00E+41,1,1.00230668459084,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.782312925170068,1.00E+41,1,1.00E+41,1,1.16401637758884,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.785714285714286,1.00E+41,1,1.00E+41,1,1.19362566425354,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.789115646258503,1.00E+41,1,1.00E+41,1,1.31804532292544,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.792517006802721,1.00E+41,1,1.00E+41,1,1.33682257724844,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.795918367346939,1.00E+41,1,1.00E+41,1,1.37086878620877,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.799319727891157,1.00E+41,1,1.00E+41,1,1.47736917691125,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.802721088435374,1.00E+41,1,1.00E+41,1,1.51417430538477,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.806122448979592,1.00E+41,1,1.00E+41,1,2.16063636733018,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.80952380952381,1.00E+41,1,1.00E+41,1,2.19794126072864,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.812925170068027,1.00E+41,1,1.00E+41,1,2.20867113286304,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.816326530612245,1.00E+41,1,1.00E+41,1,2.63518264425932,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.819727891156463,1.00E+41,1,1.00E+41,1,2.69112521002753,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.82312925170068,1.00E+41,1,1.00E+41,1,3.2237967907528,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.826530612244898,1.00E+41,1,1.00E+41,1,3.38321643157569,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.829931972789116,1.00E+41,1,1.00E+41,1,9.31407032303519,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.833333333333333,1.00E+41,1,1.00E+41,1,21.8367185641956,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.836734693877551,1.00E+41,1,1.00E+41,1,47.3690878063346,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.840136054421769,1.00E+41,1,1.00E+41,1,68.7232339217123,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.843537414965986,1.00E+41,1,1.00E+41,1,159.546858336703,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.846938775510204,1.00E+41,1,1.00E+41,1,311.08000890328,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.850340136054422,1.00E+41,1,1.00E+41,1,988.04720139324,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.853741496598639,1.00E+41,1,1.00E+41,1,4086.24219978955,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.857142857142857,1.00E+41,1,1.00E+41,1,13378.4188100036,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.860544217687075,1.00E+41,1,1.00E+41,1,55576.5624751235,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.863945578231293,1.00E+41,1,1.00E+41,1,108295.593333675,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.86734693877551,1.00E+41,1,1.00E+41,1,138512.95993743,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.870748299319728,1.00E+41,1,1.00E+41,1,138512.95993743,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.874149659863946,1.00E+41,1,1.00E+41,1,1.00E+36,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.877551020408163,1.00E+41,1,1.00E+41,1.00000052937624,1.00E+36,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.880952380952381,1.00E+41,1,1.00E+41,1.00000902231484,1.00E+36,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.884353741496599,1.00E+41,1,1.00E+41,1.00000964655457,1.00E+36,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.887755102040816,1.00E+41,1,1.00E+41,1.03947637312812,1.00E+36,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.891156462585034,1.00E+41,1,1.00E+41,1.06287566726136,1.00E+36,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.894557823129252,1.00E+41,1,1.00E+41,1.06359121833774,1.00E+36,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.897959183673469,1.00E+41,1.0000641169053,1.00E+41,1.06771369216163,1.00E+36,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.901360544217687,1.00E+41,1.00034322455644,1.00E+41,1.08683177267599,1.00E+36,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.904761904761905,1.00E+41,1.00041039856428,1.00E+41,1.21479715936668,1.00E+36,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.908163265306123,1.00E+41,1.00086140398378,1.00E+41,1.22640769460834,1.00E+36,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.91156462585034,1.00E+41,1.00243882496335,1.00E+41,1.35851116354418,1.00E+36,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.914965986394558,1.00E+41,1.0060423428966,1.00E+41,1.36991806324904,1.00E+36,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.918367346938776,1.00E+41,1.02242357153554,1.00E+41,1.4165049832937,1.00E+36,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.921768707482993,1.00E+41,1.0381442360825,1.00E+41,1.44965837393281,1.00E+36,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.925170068027211,1.00E+41,1.09815841144983,1.00E+41,1.74814407099102,1.00E+36,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.928571428571429,1.00E+41,1.1081991110972,1.00E+41,1.82131195341442,1.00E+36,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.931972789115646,1.00E+41,1.11753671230563,1.00E+41,1.9816772967387,1.00E+36,1.00E+36,1.00E+36,1,1,1.00E+94,1,1,1.00E+97
0.935374149659864,1.00E+41,1.13376582126779,1.00E+41,2.04264326538598,1.00E+36,1.00E+36,1.00E+36,1,1.00000000000024,1.00E+94,1,1,1.00E+97
0.938775510204082,1.00E+41,1.34349459356951,1.00E+41,2.4275821580807,1.00E+36,1.00E+36,1.00E+36,1,1.00006888995663,1.00E+94,1,1,1.00E+97
0.942176870748299,1.00E+41,1.37024884976625,1.00E+41,2.60924999694596,1.00E+36,1.00E+36,1.00E+36,1,1.00036614256008,1.00E+94,1,1,1.00E+97
0.945578231292517,1.00E+41,1.51864046768892,1.00E+41,3.6295727280315,1.00E+36,1.00E+36,1.00E+36,1,1.00056893352483,1.00E+94,1,1,1.00E+97
0.948979591836735,1.00E+41,1.73423325417734,1.00E+41,3.69075580714765,1.00E+36,1.00E+36,1.00E+36,1.00004931866029,1.00126778930921,1.00E+94,1,1,1.00E+97
0.952380952380952,1.00E+41,1.91173045216506,1.00E+41,3.89307721360542,1.00E+36,1.00E+36,1.00E+36,1.000475639579,1.00280878943508,1.00E+94,1,1,1.00E+97
0.95578231292517,1.00E+41,2.3517435340838,1.00E+41,5.64232993241599,1.00E+36,1.00E+36,1.00E+36,1.03266121871688,1.0106875799837,1.00E+94,1,1,1.00E+97
0.959183673469388,1.00E+41,2.37028248655969,1.00E+41,9.36026015615515,1.00E+36,1.00E+36,1.00E+36,1.11034284539783,1.03198950210646,1.00E+94,1.00000000069679,1,1.00E+97
0.962585034013605,1.00E+41,3.46778050529376,1.00E+41,21.6568504860916,1.00E+36,1.00E+36,1.00E+36,1.11157976789786,1.03791095346877,1.00E+94,1.00000022972914,1,1.00E+97
0.965986394557823,1.00E+41,4.39523857053342,1.00E+41,35.7966037451753,1.00E+36,1.00E+36,1.00E+36,1.60215063586544,1.05843280631405,1.00E+94,1.00000092405384,1,1.00E+97
0.969387755102041,1.00E+41,12.313294467153,1.00E+41,89.0939363739585,1.00E+36,1.00E+36,1.00E+36,1.79194861454865,1.12701234281582,1.00E+94,1.00084371335606,1.00000000087051,1.00E+97
0.972789115646259,1.00E+41,1071.08077754381,1.00E+41,248.282380554403,1.00E+36,1.00E+36,1.00E+36,4.96087647645044,1.21315207082758,1.00E+94,1.37609188563592,1.00001888763271,1.00E+97
0.976190476190476,1.00E+41,1392.31210775649,1.00E+41,409.178709174724,1.00E+36,1.00E+36,1.00E+36,8.83136102817506,1.60508440837791,1.00E+94,4.34317631607471,1.00042403510383,1.00E+97
0.979591836734694,1.00E+41,7168.08572025148,1.00E+41,511.471158420834,1.00E+36,1.00E+36,1.00E+36,21.8478573200582,2.55374995109954,1.00E+94,21.8478582660904,1.00178998328648,1.00E+97
0.982993197278912,1.00E+41,7912.75240309801,1.00E+41,9251.23955670768,1.00E+36,1.00E+36,1.00E+36,110.27405043701,7.08107945396844,1.00E+94,2.84E+06,1.09472853081583,1.00E+97
0.986394557823129,1.00E+41,1.20E+12,1.00E+41,32492.4545580145,1.00E+36,1.00E+36,1.00E+36,142.45345388515,21.8478586924076,1.00E+94,3.99E+15,2.03286168437967,1.00E+97
0.989795918367347,1.00E+41,1.21E+14,1.00E+41,8.75E+13,1.00E+36,1.00E+36,1.00E+36,641330.958096129,1.00E+94,1.00E+94,6.58E+30,1.79E+14,1.00E+97
0.993197278911565,1.00E+41,2.90E+18,1.00E+41,4.14E+23,1.00E+36,1.00E+36,1.00E+36,1.01E+09,1.00E+94,1.00E+94,1.14E+31,5.00E+25,1.00E+97
0.996598639455782,1.00E+41,6.77E+30,1.00E+41,2.47E+26,1.00E+36,1.00E+36,1.00E+36,5.00E+69,1.00E+94,1.00E+94,4.08E+70,8.95E+27,1.00E+97
1,1.00E+41,1.00E+41,1.00E+41,1.00E+36,1.00E+36,1.00E+36,1.00E+36,1.00E+94,1.00E+94,1.00E+94,1.00E+97,1.00E+97,1.00E+97


==> data/solve_lu/relative_error.sorted.csv <==
percent,Float8,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0,0.0029374039831659,0.0124693950935626,0.0029374039831659,4.86E-05,1.16E-05,4.86E-05,4.86E-05,6.09E-10,3.09E-10,4.26E-09,1.02E-19,1.02E-19,3.32E-18
0.00340136054421769,0.039001407952917,0.0279942518519312,0.0145724607383538,0.000111059908080071,9.07E-05,0.000825584344824347,0.000183831223445336,1.68E-09,1.16E-09,4.90E-09,3.91E-19,3.33E-19,4.21E-17
0.00680272108843537,0.0413921622235699,0.0290560287587678,0.0193989927302816,0.000122799562845861,9.38E-05,0.000894669004753015,0.000198422445520485,1.68E-09,1.42E-09,2.08E-08,5.74E-19,5.92E-19,4.31E-17
0.0102040816326531,0.0508700809335211,0.0319653199519751,0.0236479919975075,0.000126905963886494,9.40E-05,0.00146168914765858,0.00026412610846019,1.93E-09,1.44E-09,2.10E-08,8.40E-19,7.68E-19,4.33E-17
0.0136054421768707,0.0659944469614678,0.03369672349027,0.0236836957734005,0.000131392552762825,9.68E-05,0.00146247487288187,0.000313970444985518,1.93E-09,1.50E-09,2.29E-08,8.94E-19,8.27E-19,4.34E-17
0.0170068027210884,0.0767351612184499,0.034522344946397,0.0250391180638145,0.000136547659100385,9.88E-05,0.00148258860714226,0.000344935613763396,2.04E-09,1.53E-09,2.31E-08,1.05E-18,8.49E-19,4.34E-17
0.0204081632653061,0.0776386360934209,0.0350539861153204,0.0267544369126474,0.00016057891418843,9.98E-05,0.00155865382310361,0.000504379935674631,2.07E-09,1.70E-09,2.33E-08,1.62E-18,8.94E-19,4.35E-17
0.0238095238095238,0.0790043407097517,0.0606008381114362,0.0310610365010474,0.000258058911798984,0.000171716574921478,0.00162103868990805,0.000515067116869965,2.09E-09,2.64E-09,2.38E-08,1.77E-18,1.05E-18,5.84E-17
0.0272108843537415,0.0798608110037375,0.0642818948733047,0.041397782201985,0.000292261074925983,0.000211201175119071,0.0016740534445832,0.000538500189312313,2.67E-09,3.10E-09,2.79E-08,3.95E-18,1.82E-18,6.43E-17
0.0306122448979592,0.0819029860880332,0.0903578388811474,0.0428786182264826,0.000341722371229476,0.000214952945893457,0.00219958577971183,0.000551945843264886,4.26E-09,3.61E-09,3.42E-08,4.01E-18,2.13E-18,6.45E-17
0.0340136054421769,0.0904246497042822,0.0961810008380299,0.0508700809335211,0.000371705096018982,0.000226004960537459,0.00237047222090116,0.000621565237434638,4.61E-09,3.70E-09,3.70E-08,4.27E-18,2.19E-18,6.98E-17
0.0374149659863946,0.102900669974686,0.0961810008380299,0.0561508315401547,0.000434454831645616,0.00025007218480471,0.00243567411612,0.000655195272931418,6.59E-09,3.98E-09,3.78E-08,4.62E-18,2.19E-18,7.20E-17
0.0408163265306122,0.110851506818234,0.106027688686642,0.0662794753889169,0.000434454831645616,0.000255241412093441,0.00256741374064451,0.000674083023827754,6.89E-09,4.60E-09,3.82E-08,5.77E-18,4.63E-18,7.73E-17
0.0442176870748299,0.113238510214973,0.112918366472153,0.0662794753889169,0.000536803875400109,0.000258052480338859,0.00264475617227334,0.000686257926647632,7.90E-09,4.67E-09,3.90E-08,5.89E-18,5.71E-18,8.16E-17
0.0476190476190476,0.128253828352306,0.116779917740142,0.0685664322860087,0.000548414919535264,0.000286256918525757,0.00269452849719549,0.000699629350517575,7.90E-09,5.12E-09,4.09E-08,5.90E-18,5.86E-18,8.19E-17
0.0510204081632653,0.130152591556459,0.117126961327444,0.0702642459761165,0.000570717996479708,0.000322797395248506,0.00287495708006865,0.000699629350517575,9.08E-09,5.44E-09,4.10E-08,6.08E-18,5.87E-18,8.26E-17
0.054421768707483,0.149402629160456,0.125464240969404,0.0758608140541001,0.000574723248910799,0.000364386603675207,0.00310257392622518,0.000733927118551248,9.58E-09,5.44E-09,4.17E-08,6.45E-18,5.97E-18,8.39E-17
0.0578231292517007,0.184498006950185,0.133051532280752,0.0767351612184499,0.000581325844823862,0.000364386603675207,0.003135601229499,0.000752468539786024,1.03E-08,5.50E-09,4.34E-08,6.51E-18,6.32E-18,8.50E-17
0.0612244897959184,0.204326678798847,0.138010288018652,0.0772453090577164,0.000653395853619297,0.000389747739194087,0.00331964483025766,0.000775535356808343,1.09E-08,6.02E-09,4.93E-08,6.57E-18,6.37E-18,8.54E-17
0.0646258503401361,0.214370709165158,0.145533089674813,0.078357433771049,0.000664361542782402,0.000400324178847978,0.00343234213957879,0.000781410193736944,1.11E-08,6.07E-09,5.08E-08,6.93E-18,9.26E-18,8.57E-17
0.0680272108843538,0.258589445775645,0.167705644381259,0.0790043407097517,0.000675651464546316,0.000409247930405531,0.00345076684372459,0.00079116010257844,1.14E-08,6.24E-09,5.11E-08,9.51E-18,1.83E-17,8.81E-17
0.0714285714285714,0.288123209474245,0.170600000920887,0.0819029860880332,0.000720369715578172,0.000409914402617208,0.00347677159245578,0.000819593680465436,1.15E-08,6.28E-09,5.13E-08,2.08E-17,2.64E-17,9.13E-17
0.0748299319727891,0.351962424524299,0.173644211670543,0.0855267741256525,0.000781628668468033,0.000423342008789319,0.00356750560240814,0.000883049636976727,1.17E-08,6.47E-09,5.28E-08,2.64E-17,3.24E-17,9.83E-17
0.0782312925170068,0.391859677977849,0.181650005971869,0.0959851283956691,0.000795376831214658,0.000431057661841205,0.00359481289033838,0.000885127558667053,1.27E-08,6.49E-09,5.37E-08,3.63E-17,4.29E-17,1.02E-16
0.0816326530612245,0.423735970641791,0.185753127329368,0.0980653792066259,0.000801986054170562,0.000444186293495793,0.00365237896698434,0.000911658622768947,1.42E-08,6.56E-09,5.64E-08,4.67E-17,4.79E-17,1.07E-16
0.0850340136054422,0.439143485611508,0.195985643304596,0.100736917771305,0.000811198737273357,0.000456630336040514,0.0038769795287161,0.00093618460348996,1.54E-08,6.81E-09,5.64E-08,4.75E-17,5.18E-17,1.10E-16
0.0884353741496599,0.704150347048944,0.199359072352955,0.108420988285109,0.00084773664598435,0.000466079699579944,0.00396317537779487,0.000947163769210746,1.55E-08,6.81E-09,5.74E-08,5.21E-17,6.03E-17,1.17E-16
0.0918367346938776,0.722453242712682,0.199415875265571,0.111647890343432,0.000860673932898203,0.000492515746832999,0.00432731627867186,0.000976172147567457,1.56E-08,6.98E-09,5.80E-08,5.70E-17,6.24E-17,1.18E-16
0.0952380952380952,0.795440615879617,0.200904212067381,0.112352374155563,0.000865933802928123,0.000493554528318856,0.00438363981679753,0.000980148183119772,1.59E-08,7.10E-09,5.88E-08,6.14E-17,6.27E-17,1.22E-16
0.0986394557823129,0.991894561724568,0.202439625051513,0.113245810731743,0.000867864264604683,0.000514185912780773,0.0046076760692286,0.000987944148536002,1.64E-08,7.19E-09,6.08E-08,6.25E-17,6.56E-17,1.31E-16
0.102040816326531,1.96185934907587,0.213500496074454,0.120047085032623,0.000894667787121775,0.000523049017253636,0.00466668549863605,0.000996713028360348,1.64E-08,7.76E-09,6.20E-08,6.46E-17,6.71E-17,1.34E-16
0.105442176870748,2.01610716819962,0.217057253725746,0.120715915393535,0.000894934957956303,0.00055675311592278,0.00479596957344768,0.00103597185365131,1.65E-08,7.86E-09,6.20E-08,6.47E-17,6.77E-17,1.41E-16
0.108843537414966,2.93036043748488,0.220635421498882,0.121467950701741,0.000906181486677064,0.000557498916119489,0.00501344499806172,0.00116600405398369,1.66E-08,7.92E-09,6.62E-08,6.47E-17,6.95E-17,1.58E-16
0.112244897959184,6.86777056105256,0.220784623025222,0.133916992282878,0.000921780359849165,0.000568544075195676,0.00502886788660709,0.00118693842721336,1.72E-08,7.92E-09,6.74E-08,6.75E-17,7.33E-17,1.66E-16
0.115646258503401,1.00E+94,0.231906909456089,0.14375039173042,0.000932145802811984,0.000570049752987298,0.00515885818714081,0.00124138645129694,1.76E-08,8.08E-09,7.23E-08,7.33E-17,7.34E-17,1.68E-16
0.119047619047619,1.00E+94,0.236178671049705,0.145001903167091,0.00095235548896478,0.000611389120484982,0.00519906813120146,0.00126040067351151,1.77E-08,8.12E-09,7.58E-08,7.33E-17,7.39E-17,1.69E-16
0.122448979591837,1.00E+94,0.254654757054178,0.149009130715563,0.000965183999728868,0.000650367939780216,0.00535252595183074,0.00127476842969118,1.83E-08,8.27E-09,7.64E-08,7.37E-17,7.71E-17,1.74E-16
0.125850340136054,1.00E+94,0.263534045754274,0.153420619718496,0.00102684858670312,0.000662359229537478,0.0053768288316593,0.00137921654595063,1.84E-08,8.45E-09,7.72E-08,7.47E-17,7.90E-17,1.75E-16
0.129251700680272,1.00E+94,0.270003930358966,0.163595649538952,0.00107664755221799,0.00069708948831051,0.00564618916126827,0.00138947491283275,1.90E-08,8.63E-09,8.91E-08,7.53E-17,7.94E-17,1.79E-16
0.13265306122449,1.00E+94,0.270619026662655,0.165185541689114,0.00112869757090875,0.000698686150685512,0.00564618916126827,0.00143376394020272,1.94E-08,8.93E-09,9.52E-08,7.86E-17,8.02E-17,1.82E-16
0.136054421768708,1.00E+94,0.27106936798905,0.16815862610168,0.00113223199947281,0.000702909039357762,0.00565311543898831,0.00176619164222234,1.97E-08,9.07E-09,9.66E-08,8.06E-17,8.10E-17,1.96E-16
0.139455782312925,1.00E+94,0.275546609739716,0.173230454353904,0.0011407773829949,0.000724009732105071,0.0057386119160774,0.00194133042750223,2.00E-08,9.21E-09,9.78E-08,8.11E-17,8.78E-17,2.09E-16
0.142857142857143,1.00E+94,0.277274276363858,0.174798618237755,0.00114569304432928,0.000751780206626478,0.00591484802271863,0.00196423135706527,2.06E-08,9.60E-09,1.02E-07,8.15E-17,9.10E-17,2.11E-16
0.146258503401361,1.00E+94,0.2811241939997,0.18145865236566,0.00114937270473468,0.000768269449056747,0.00615358361930899,0.00199549324412428,2.07E-08,9.90E-09,1.02E-07,8.34E-17,9.10E-17,2.21E-16
0.149659863945578,1.00E+94,0.303027923379345,0.195596542191505,0.00115319112101073,0.000769991865100163,0.00638029114345981,0.00201683071152712,2.07E-08,9.97E-09,1.03E-07,9.12E-17,9.53E-17,2.21E-16
0.153061224489796,1.00E+94,0.303541225183267,0.20673257136851,0.00123314470228789,0.000781628418043138,0.00638779939067742,0.00226181593751384,2.07E-08,1.00E-08,1.03E-07,9.12E-17,9.64E-17,2.28E-16
0.156462585034014,1.00E+94,0.330813259894974,0.207621118342605,0.00129894432394152,0.000789720492157506,0.00644396038712282,0.00231217662706982,2.09E-08,1.10E-08,1.07E-07,9.57E-17,1.01E-16,2.30E-16
0.159863945578231,1.00E+94,0.33258859828374,0.210192972212149,0.0013535056377997,0.000792687615939339,0.00664231035569009,0.00240394473186968,2.10E-08,1.13E-08,1.11E-07,9.89E-17,1.13E-16,2.30E-16
0.163265306122449,1.00E+94,0.333795453675001,0.211303806960113,0.00143510539124181,0.000819447280058065,0.00673921502489854,0.00265587108485515,2.14E-08,1.14E-08,1.11E-07,1.01E-16,1.14E-16,2.44E-16
0.166666666666667,1.00E+94,0.339185678018695,0.217328907908086,0.00144801893711891,0.000825579222359944,0.00683285546663812,0.00266118980738016,2.16E-08,1.17E-08,1.18E-07,1.01E-16,1.25E-16,2.47E-16
0.170068027210884,1.00E+94,0.342326748827656,0.229967971551112,0.00149838883027769,0.000865554651312728,0.0072949503332145,0.0028568673712517,2.24E-08,1.32E-08,1.18E-07,1.13E-16,1.26E-16,2.47E-16
0.173469387755102,1.00E+94,0.344685474429322,0.231291278841405,0.00160152239151917,0.00088554799103815,0.00737093717532036,0.00291774451724976,2.26E-08,1.33E-08,1.18E-07,1.14E-16,1.28E-16,2.58E-16
0.17687074829932,1.00E+94,0.355965336248697,0.233013907991042,0.00160960899359844,0.000888540042044019,0.00743099690523706,0.00292775220229385,2.34E-08,1.33E-08,1.21E-07,1.23E-16,1.31E-16,2.71E-16
0.180272108843537,1.00E+94,0.361144755735152,0.235168385364036,0.00162906654263547,0.000894667754078687,0.00744628384341349,0.00306357295658636,2.34E-08,1.37E-08,1.25E-07,1.30E-16,1.38E-16,2.72E-16
0.183673469387755,1.00E+94,0.370915652336698,0.236983195375887,0.00163828282644662,0.000906753301977165,0.00746907492382107,0.00345793215913593,2.46E-08,1.41E-08,1.25E-07,1.35E-16,1.38E-16,2.76E-16
0.187074829931973,1.00E+94,0.378187508655788,0.237963493343938,0.00164045940839364,0.000921386212973309,0.00786227507229921,0.00350908686372091,2.55E-08,1.44E-08,1.29E-07,1.37E-16,1.40E-16,2.87E-16
0.19047619047619,1.00E+94,0.38067943198927,0.244530904980382,0.00164757646823471,0.000969879757939892,0.00791894793232487,0.0046421514502451,2.56E-08,1.46E-08,1.45E-07,1.40E-16,1.43E-16,2.87E-16
0.193877551020408,1.00E+94,0.391959570677017,0.248089031184565,0.0016548311948612,0.00100236655704449,0.00807614907001955,0.00503507127502206,2.76E-08,1.54E-08,1.47E-07,1.41E-16,1.48E-16,2.92E-16
0.197278911564626,1.00E+94,0.395912466371023,0.256362478904405,0.00169822144509347,0.00103500417908968,0.00808456351088485,0.00543645770473506,2.79E-08,1.57E-08,1.50E-07,1.43E-16,1.51E-16,3.00E-16
0.200680272108844,1.00E+94,0.404467827111786,0.266310764227665,0.00179983387354392,0.00116283910994277,0.00811836630844272,0.00589792769127944,2.82E-08,1.59E-08,1.55E-07,1.49E-16,1.51E-16,3.04E-16
0.204081632653061,1.00E+94,0.412039787031841,0.2693384547305,0.00188697734369893,0.00117931534482323,0.00835146434802031,0.00658266534570959,2.89E-08,1.65E-08,1.56E-07,1.50E-16,1.52E-16,3.18E-16
0.207482993197279,1.00E+94,0.420932623452741,0.290131441688312,0.00205343966737494,0.00126030172508703,0.00872251231493621,0.00662801104892429,2.90E-08,1.67E-08,1.58E-07,1.50E-16,1.57E-16,3.20E-16
0.210884353741497,1.00E+94,0.421565305657675,0.293871748477138,0.00214577686310925,0.00126817273248955,0.00926274220408257,0.00676567292584101,2.95E-08,1.68E-08,1.58E-07,1.58E-16,1.63E-16,3.23E-16
0.214285714285714,1.00E+94,0.425495434729141,0.329401339173853,0.00229374159449408,0.00127451108781387,0.0093079074874922,0.00817270511004869,2.96E-08,1.75E-08,1.62E-07,1.59E-16,1.65E-16,3.28E-16
0.217687074829932,1.00E+94,0.427901143512289,0.345944859277631,0.00229777109227895,0.00129017312051445,0.00950931016450914,0.00841475960702673,3.15E-08,1.79E-08,1.63E-07,1.59E-16,1.66E-16,3.37E-16
0.22108843537415,1.00E+94,0.433043749992859,0.356050384191741,0.00232365245891385,0.00133537673452862,0.0098241529905506,0.00843963127191794,3.15E-08,1.81E-08,1.68E-07,1.63E-16,1.85E-16,3.42E-16
0.224489795918367,1.00E+94,0.435072911103488,0.370403746381734,0.00233036369942929,0.00146495821775714,0.00994593883237692,0.00858875209139745,3.16E-08,1.85E-08,1.70E-07,1.68E-16,1.88E-16,3.54E-16
0.227891156462585,1.00E+94,0.447118168133857,0.377698698487368,0.00240070946277252,0.00148016850666722,0.00998893141534545,0.00878775142709444,3.21E-08,1.93E-08,1.78E-07,1.81E-16,1.89E-16,3.55E-16
0.231292517006803,1.00E+94,0.471339071056952,0.421226865818798,0.00243571603841208,0.00153833502833542,0.0102574262954326,0.011660479534244,3.25E-08,1.99E-08,1.82E-07,1.85E-16,1.93E-16,3.57E-16
0.23469387755102,1.00E+94,0.477457810610771,0.447961197824012,0.00243935875898701,0.00164687339019032,0.0104027819544414,0.0118174109066266,3.41E-08,2.03E-08,1.84E-07,1.89E-16,1.94E-16,3.58E-16
0.238095238095238,1.00E+94,0.507285833938107,0.453083629882834,0.00250970037889789,0.00166836988987657,0.0106148503853392,0.0148788945954669,3.41E-08,2.03E-08,1.91E-07,1.90E-16,1.98E-16,3.61E-16
0.241496598639456,1.00E+94,0.514946435820296,0.456795569182707,0.00252679143145366,0.00170007271068802,0.0107356597943169,0.0161490606145578,3.52E-08,2.03E-08,1.92E-07,1.91E-16,2.04E-16,3.75E-16
0.244897959183673,1.00E+94,0.515530498321675,0.463433959592459,0.00253095831590446,0.00178379300191572,0.0109557302764302,0.0184306175034592,3.56E-08,2.16E-08,1.99E-07,1.91E-16,2.04E-16,3.83E-16
0.248299319727891,1.00E+94,0.533968456249197,0.486522943843751,0.00253732809656076,0.00185531444900489,0.0112675298521966,0.0193565569390113,3.76E-08,2.22E-08,2.00E-07,1.96E-16,2.34E-16,3.84E-16
0.251700680272109,1.00E+94,0.547461612629607,0.49173960854181,0.00263024405074879,0.00211293026718333,0.011818026407441,0.021157651242179,3.87E-08,2.31E-08,2.00E-07,2.00E-16,2.46E-16,3.87E-16
0.255102040816327,1.00E+94,0.565939322214862,0.508690037197915,0.00284907375341827,0.00212005533164497,0.0119196931368634,0.0217205708781521,3.96E-08,2.40E-08,2.07E-07,2.04E-16,2.48E-16,3.94E-16
0.258503401360544,1.00E+94,0.56911081093167,0.570118772642848,0.00294130009375999,0.00217257273535609,0.0123822822905625,0.0219182268898754,3.98E-08,2.47E-08,2.26E-07,2.04E-16,2.52E-16,3.95E-16
0.261904761904762,1.00E+94,0.581454606966563,0.57042818717752,0.0029415417073471,0.00218326917514945,0.0124595534378458,0.0231848294408003,4.18E-08,2.62E-08,2.28E-07,2.45E-16,2.54E-16,3.96E-16
0.26530612244898,1.00E+94,0.582596976520552,0.576693252869624,0.00294795117628622,0.00241557373586379,0.0125639783688155,0.0254437468315947,4.22E-08,2.64E-08,2.29E-07,2.51E-16,2.55E-16,3.97E-16
0.268707482993197,1.00E+94,0.592029754901025,0.581434309938212,0.0029823675218184,0.00242238936530311,0.0128100967322171,0.0273699781823275,4.23E-08,2.83E-08,2.41E-07,2.52E-16,2.66E-16,4.00E-16
0.272108843537415,1.00E+94,0.598756816478947,0.589327269129897,0.00303228778034093,0.00253275257810877,0.0135032958168935,0.0284834433493591,4.26E-08,2.85E-08,2.42E-07,2.54E-16,2.71E-16,4.03E-16
0.275510204081633,1.00E+94,0.603570659678331,0.595098586042667,0.00311478975945958,0.00257721940586762,0.0142517720669248,0.0285597050373694,4.52E-08,2.88E-08,2.52E-07,2.54E-16,2.79E-16,4.29E-16
0.27891156462585,1.00E+94,0.611154794384246,0.596238499064007,0.00312901827986301,0.00267667482364775,0.0144085051461961,0.0286314758281091,4.67E-08,2.94E-08,2.57E-07,2.69E-16,2.84E-16,4.54E-16
0.282312925170068,1.00E+94,0.616813864271869,0.709582667275881,0.00320682489671235,0.0026815179419003,0.0145656169198303,0.0308430329231531,4.86E-08,3.38E-08,2.58E-07,2.69E-16,2.90E-16,4.60E-16
0.285714285714286,1.00E+94,0.635379789224136,0.718584817393124,0.00337274078156804,0.00285519339513765,0.0151901145488271,0.03097073146609,4.87E-08,3.43E-08,2.61E-07,2.72E-16,2.90E-16,4.63E-16
0.289115646258503,1.00E+94,0.644288141876817,0.728270606515232,0.00339438030752537,0.00288399963862019,0.0154761742730482,0.0326733729365952,5.45E-08,3.43E-08,2.62E-07,2.78E-16,3.38E-16,4.69E-16
0.292517006802721,1.00E+94,0.64892452799555,0.827346120634459,0.00341662711693146,0.00301216972289602,0.0156921492632018,0.0353378152546337,5.49E-08,3.48E-08,2.99E-07,2.86E-16,3.40E-16,4.84E-16
0.295918367346939,1.00E+94,0.680971553380261,0.877601306345621,0.00373689682563294,0.0031483038659734,0.0166553601567976,0.0368018979423827,5.52E-08,3.57E-08,3.03E-07,2.90E-16,3.41E-16,4.92E-16
0.299319727891156,1.00E+94,0.681471256708465,0.926350086456048,0.00375304397764091,0.00315729365094589,0.0166824597823988,0.0378322975159513,5.72E-08,3.70E-08,3.08E-07,3.38E-16,3.60E-16,5.27E-16
0.302721088435374,1.00E+94,0.70293111134152,0.944664846533494,0.00410203046687347,0.00316105609153352,0.0173090235093868,0.0389518952814489,5.91E-08,3.70E-08,3.09E-07,3.43E-16,3.84E-16,5.47E-16
0.306122448979592,1.00E+94,0.724337961723579,0.967068875955151,0.00456295847402125,0.00328686904464281,0.0175486846943446,0.0414423509973916,5.92E-08,3.84E-08,3.15E-07,3.61E-16,3.89E-16,5.54E-16
0.30952380952381,1.00E+94,0.762200745230429,0.995049198398331,0.00464122766991545,0.00338432543888429,0.0177773601905856,0.0422568778073751,5.95E-08,3.97E-08,3.22E-07,3.95E-16,4.24E-16,5.88E-16
0.312925170068027,1.00E+94,0.79368047448532,1.00000001641335,0.0048929761900228,0.00341035285889832,0.0180343403698104,0.0534025136166357,5.96E-08,4.04E-08,3.23E-07,4.24E-16,4.35E-16,6.25E-16
0.316326530612245,1.00E+94,0.826464036493452,1.00002672022209,0.00529412510224171,0.00341900214247374,0.0183051168847534,0.0575586063465695,5.98E-08,4.07E-08,3.36E-07,4.44E-16,4.83E-16,6.34E-16
0.319727891156463,1.00E+94,0.827739093736618,1.00167253377819,0.00531202037508183,0.00343246202257215,0.01931243634813,0.0631644176659977,6.00E-08,4.11E-08,3.49E-07,4.60E-16,5.04E-16,6.44E-16
0.32312925170068,1.00E+94,0.838094723801524,1.00492602405001,0.00542681848321631,0.00371348756071171,0.0194318631473432,0.0632321332810813,6.17E-08,4.12E-08,3.59E-07,4.85E-16,5.44E-16,6.65E-16
0.326530612244898,1.00E+94,0.85435033804318,1.01544659497911,0.00560592447827304,0.0042659943327391,0.0203310804748077,0.0677783371419166,6.26E-08,4.15E-08,3.61E-07,5.30E-16,6.17E-16,6.88E-16
0.329931972789116,1.00E+94,0.865386944736932,1.02610797347221,0.00608054707549255,0.0046908640793241,0.0214774724170391,0.0681104700547018,6.51E-08,4.33E-08,3.63E-07,6.13E-16,6.86E-16,7.39E-16
0.333333333333333,1.00E+94,0.870689811706036,1.03000307044805,0.00613650842475562,0.00475714306972104,0.0215538009361179,0.0734357729775591,6.69E-08,4.40E-08,3.70E-07,6.80E-16,6.91E-16,7.94E-16
0.336734693877551,1.00E+94,0.875441097708155,1.06447097105999,0.00646881883747306,0.0048173721741927,0.0221551822779109,0.0763502499823348,6.96E-08,4.49E-08,3.75E-07,6.90E-16,7.29E-16,7.95E-16
0.340136054421769,1.00E+94,0.908749883521639,1.06659345214903,0.00650734169153251,0.00492497807095068,0.0262678668555745,0.0771589506032334,7.12E-08,4.60E-08,4.06E-07,6.91E-16,7.32E-16,8.85E-16
0.343537414965986,1.00E+94,0.917274687614672,1.11469646032523,0.00661027159992185,0.00492999893350566,0.0264167679857169,0.0805810823950661,8.25E-08,4.71E-08,4.27E-07,7.65E-16,7.80E-16,8.99E-16
0.346938775510204,1.00E+94,0.918712394328779,1.11898341168219,0.00678398450319211,0.00495201273505371,0.0267328548221458,0.0811285511011403,8.53E-08,4.74E-08,4.47E-07,7.72E-16,7.90E-16,1.02E-15
0.350340136054422,1.00E+94,0.928639185109441,1.29174016611193,0.00687307783796839,0.005112951210191,0.026880531389281,0.0879584832329794,8.63E-08,4.77E-08,4.71E-07,7.90E-16,8.49E-16,1.08E-15
0.353741496598639,1.00E+94,0.932828467232306,1.3126819062139,0.00719820174456596,0.00515412695993848,0.0271641745522743,0.0881653847481941,8.85E-08,4.98E-08,4.74E-07,8.40E-16,8.54E-16,1.10E-15
0.357142857142857,1.00E+94,0.93381076541991,1.36138498322352,0.00732726855377951,0.00546134392773935,0.0311003776765993,0.0908445580701796,8.86E-08,5.04E-08,4.85E-07,8.48E-16,8.79E-16,1.11E-15
0.360544217687075,1.00E+94,0.934541231257593,1.40162721901255,0.00752569314044069,0.00609944412847691,0.032588216979691,0.10272629494718,1.04E-07,5.06E-08,4.87E-07,8.62E-16,9.46E-16,1.12E-15
0.363945578231293,1.00E+94,0.934680095980126,1.42111407224604,0.00753124553089067,0.00616689405687884,0.0340228173916553,0.131474774333431,1.09E-07,5.60E-08,4.98E-07,9.37E-16,9.57E-16,1.17E-15
0.36734693877551,1.00E+94,0.944668979308572,1.56736871609174,0.00761262883727757,0.00625915450842609,0.0344743467374002,0.131620626166637,1.09E-07,5.68E-08,5.01E-07,9.91E-16,9.90E-16,1.24E-15
0.370748299319728,1.00E+94,0.953505302862238,1.63873815636504,0.00771423817360092,0.00626907888163285,0.0347849065929418,0.166016380600566,1.17E-07,5.80E-08,5.26E-07,9.93E-16,1.03E-15,1.25E-15
0.374149659863946,1.00E+94,0.962404995144744,1.78512020685448,0.00792913501000731,0.00686432197123055,0.0351422194193614,0.177743764411328,1.20E-07,5.89E-08,5.36E-07,1.05E-15,1.09E-15,1.31E-15
0.377551020408163,1.00E+94,0.97196434817967,1.79446562671834,0.00804750850486096,0.00702618731818303,0.0367986354470874,0.22478918080924,1.30E-07,6.30E-08,5.69E-07,1.07E-15,1.09E-15,1.40E-15
0.380952380952381,1.00E+94,0.977086649588414,2.17934162286821,0.00826319427914704,0.007178529732657,0.03726337083088,0.228195875776068,1.43E-07,6.69E-08,5.73E-07,1.17E-15,1.13E-15,1.42E-15
0.384353741496599,1.00E+94,0.982194123977536,2.65942740223221,0.00829620980939643,0.00757549233332042,0.0373524120369237,0.228545793090347,1.44E-07,6.85E-08,6.17E-07,1.30E-15,1.30E-15,1.50E-15
0.387755102040816,1.00E+94,0.983245033258135,2.90266495902458,0.00846068837341831,0.0077257838694142,0.0424107978523028,0.237720992914302,1.47E-07,7.13E-08,6.96E-07,1.33E-15,1.39E-15,1.53E-15
0.391156462585034,1.00E+94,0.999939724206889,3.36735675403809,0.00914139936379286,0.00812550867229514,0.0428087716753743,0.24524237711393,1.55E-07,8.04E-08,7.09E-07,1.38E-15,1.39E-15,1.54E-15
0.394557823129252,1.00E+94,0.999999360477737,4.03871706648019,0.00924514108116975,0.00838857558442835,0.0438202677855908,0.260430564373943,1.56E-07,8.16E-08,7.34E-07,1.40E-15,1.48E-15,1.70E-15
0.397959183673469,1.00E+94,1.00000085953696,4.04847425701314,0.00929128621832463,0.00838871480157104,0.0447617185017508,0.262982525130638,1.57E-07,8.19E-08,7.62E-07,1.58E-15,1.60E-15,1.79E-15
0.401360544217687,1.00E+94,1.00047284622651,4.41900759228843,0.0101926170501965,0.00887590591612008,0.0455186497047456,0.262982525130638,1.64E-07,8.20E-08,7.76E-07,1.64E-15,1.63E-15,1.80E-15
0.404761904761905,1.00E+94,1.00143031985207,5.71950309887894,0.0104999724360928,0.00891006749690832,0.0471598066544105,0.291702051588439,1.71E-07,8.51E-08,8.15E-07,1.70E-15,1.65E-15,1.83E-15
0.408163265306122,1.00E+94,1.00278758637628,10.0092079179041,0.0109562208866256,0.00891736542654662,0.0524584357562511,0.298559968713818,1.72E-07,8.58E-08,8.29E-07,1.79E-15,1.68E-15,1.84E-15
0.41156462585034,1.00E+94,1.01018442488601,10.4668137005996,0.0120393212893608,0.0094685277260946,0.059453963253069,0.302240424610254,1.72E-07,8.85E-08,8.37E-07,2.02E-15,1.71E-15,1.88E-15
0.414965986394558,1.00E+94,1.01142355155328,13.4794624292288,0.0120438310618967,0.0109842504896864,0.0636143921644333,0.303385533965484,1.73E-07,8.96E-08,9.35E-07,2.02E-15,1.82E-15,1.89E-15
0.418367346938776,1.00E+94,1.01686968829812,14.4687362521858,0.0134802254741901,0.0121478443386514,0.0683204396120033,0.303385533965484,1.82E-07,8.99E-08,9.82E-07,2.04E-15,2.00E-15,1.97E-15
0.421768707482993,1.00E+94,1.01729162024216,15.8803091193167,0.0140422385495345,0.0122373707431959,0.0686430743271978,0.315915677743743,1.82E-07,9.44E-08,1.03E-06,2.23E-15,2.00E-15,2.25E-15
0.425170068027211,1.00E+94,1.03154126711093,19.2777676603634,0.0146840135089714,0.0122762583250706,0.0728803398897104,0.330325136259281,1.91E-07,9.60E-08,1.08E-06,2.34E-15,2.08E-15,2.31E-15
0.428571428571429,1.00E+94,1.03182994021807,25.6178456582296,0.0148463376577237,0.0127354986471967,0.0741560408673916,0.338067192859887,1.92E-07,1.10E-07,1.08E-06,2.65E-15,2.16E-15,2.38E-15
0.431972789115646,1.00E+94,1.03242558330528,27.8284601558498,0.0159873472074665,0.0127496705646812,0.0749882771248612,0.426251745382067,1.93E-07,1.20E-07,1.16E-06,2.70E-15,2.29E-15,2.46E-15
0.435374149659864,1.00E+94,1.03403686173938,32.815134043147,0.0162807381290703,0.0128314011011489,0.0776976916437653,0.518005187249707,1.94E-07,1.27E-07,1.16E-06,2.94E-15,2.62E-15,2.58E-15
0.438775510204082,1.00E+94,1.05336128332899,36.4214172513089,0.0183145510314924,0.0144598843425561,0.0796826019526098,0.535170370039412,1.94E-07,1.29E-07,1.22E-06,3.09E-15,2.74E-15,2.64E-15
0.442176870748299,1.00E+94,1.096940108533,41.7380525388802,0.0184352312368179,0.0160278070245785,0.0800727232340509,0.570116887952539,1.97E-07,1.30E-07,1.26E-06,3.09E-15,2.92E-15,2.64E-15
0.445578231292517,1.00E+94,1.11406758676569,49.0869139578092,0.0186984413444488,0.0166901859274117,0.0821732207861108,0.571831562635197,2.14E-07,1.33E-07,1.29E-06,3.16E-15,2.93E-15,2.72E-15
0.448979591836735,1.00E+94,1.1151035279473,49.8789290790885,0.0193606315014258,0.0170843698084254,0.0843296746145717,0.622451726073801,2.17E-07,1.34E-07,1.31E-06,3.21E-15,2.99E-15,3.75E-15
0.452380952380952,1.00E+94,1.13762638323475,50.4235333965222,0.0205721275740145,0.0173322162684521,0.0848452823148697,0.64593631992712,2.39E-07,1.36E-07,1.34E-06,3.40E-15,3.55E-15,3.77E-15
0.45578231292517,1.00E+94,1.1531155596199,53.6474749609262,0.0217431161956051,0.0194888938629923,0.0940161587608422,0.659149392268886,2.40E-07,1.42E-07,1.39E-06,3.65E-15,3.65E-15,3.77E-15
0.459183673469388,1.00E+94,1.20672305863885,58.4780436399543,0.0218447522296332,0.0201676438852859,0.102304284886795,0.731220511855861,2.48E-07,1.46E-07,1.43E-06,3.65E-15,3.68E-15,3.82E-15
0.462585034013605,1.00E+94,1.26838676513643,64.0897799177695,0.0220027842392806,0.0209846821957365,0.114817345394056,0.738978789211939,2.56E-07,1.50E-07,1.48E-06,3.87E-15,3.74E-15,4.20E-15
0.465986394557823,1.00E+94,1.28802727436365,67.7882017539367,0.0225208099248003,0.0211487804580199,0.117429853827148,0.764713974845344,2.65E-07,1.76E-07,1.50E-06,4.06E-15,3.81E-15,4.71E-15
0.469387755102041,1.00E+94,1.38222247429821,261.504931493683,0.0231465184147579,0.0225690460877727,0.130312569660983,0.868473138989764,2.77E-07,1.82E-07,1.72E-06,4.12E-15,3.86E-15,4.92E-15
0.472789115646259,1.00E+94,1.47186561084061,289.348431311317,0.0252829405221529,0.023560106390153,0.131185284291128,0.899637977820668,2.97E-07,1.92E-07,1.77E-06,4.29E-15,3.92E-15,5.12E-15
0.476190476190476,1.00E+94,1.48580639930172,377.582695338934,0.0271640795423284,0.0256940974963351,0.132422077737175,1.0037143740506,3.14E-07,2.21E-07,1.81E-06,4.44E-15,4.13E-15,5.21E-15
0.479591836734694,1.00E+94,1.52280300117849,381.364101719651,0.0275446692151962,0.0267662813620598,0.143657750454737,1.45754852660688,3.14E-07,2.24E-07,1.81E-06,4.57E-15,4.59E-15,5.30E-15
0.482993197278912,1.00E+94,1.545286165764,392.017296678526,0.0278618153840448,0.0268772063302837,0.146456727522398,1.82715888286307,3.27E-07,2.45E-07,1.87E-06,4.74E-15,4.60E-15,5.43E-15
0.486394557823129,1.00E+94,1.58700267794865,618.025723000038,0.0295996555555106,0.0283790712764664,0.149773368584744,2.0526089216223,3.31E-07,2.52E-07,1.88E-06,5.13E-15,4.70E-15,5.91E-15
0.489795918367347,1.00E+94,1.70865763797146,13727.6031504859,0.030000719126332,0.0286301639448278,0.154521990981161,2.1255970998699,3.83E-07,2.72E-07,1.98E-06,5.18E-15,4.74E-15,6.09E-15
0.493197278911565,1.00E+94,1.80245048162707,24720.0593729594,0.030117830949029,0.0320915045477714,0.160565963871064,3.31964034810702,3.97E-07,2.75E-07,2.03E-06,5.37E-15,5.19E-15,6.17E-15
0.496598639455782,1.00E+94,2.17006501897178,40273.319211379,0.0311821039552995,0.0321595518376417,0.161513502816655,3.69979160355147,3.97E-07,3.01E-07,2.10E-06,5.50E-15,5.48E-15,6.21E-15
0.5,1.00E+94,2.17961205492481,44441.6257822006,0.0312530124657695,0.0324851768592705,0.163817344295219,19.3437860979921,4.01E-07,3.40E-07,2.19E-06,6.20E-15,5.59E-15,6.32E-15
0.503401360544218,1.00E+94,2.36421887006514,59980.3503628792,0.0314755568060045,0.0357573654723428,0.164821284899943,1.00E+12,4.15E-07,3.72E-07,2.29E-06,6.53E-15,6.48E-15,6.66E-15
0.506802721088435,1.00E+94,2.63827068969882,62780.7657758522,0.0317703695140537,0.0385454085002618,0.171729688033191,1.00E+12,4.70E-07,3.76E-07,2.30E-06,6.57E-15,6.53E-15,6.67E-15
0.510204081632653,1.00E+94,2.68073425102612,70360.6451744242,0.0331129950728514,0.0468326711952852,0.207141645086902,1.00E+12,5.13E-07,3.77E-07,2.40E-06,6.61E-15,6.55E-15,6.96E-15
0.513605442176871,1.00E+94,2.68679537189567,73672.1556752356,0.0334910807791367,0.0480794612193232,0.211081966217543,1.00E+12,5.30E-07,4.01E-07,2.41E-06,6.69E-15,6.63E-15,7.35E-15
0.517006802721089,1.00E+94,2.87799823201605,73672.1556752356,0.0340713635923713,0.0483161427628319,0.219805573158897,1.00E+12,5.49E-07,4.06E-07,2.79E-06,6.86E-15,6.86E-15,7.55E-15
0.520408163265306,1.00E+94,2.93964479949105,92807.4131434648,0.035414676367851,0.0499318994369043,0.228487809370871,1.00E+12,5.92E-07,4.24E-07,2.92E-06,7.06E-15,6.86E-15,7.67E-15
0.523809523809524,1.00E+94,2.94006876475154,104271.498336137,0.0356705442668436,0.0500740113958768,0.234187609871507,1.00E+14,5.97E-07,5.03E-07,3.17E-06,7.90E-15,6.95E-15,7.92E-15
0.527210884353742,1.00E+94,3.1748630335556,134329.301386691,0.0362881471016932,0.0501362924802916,0.241138835728282,1.00E+14,6.06E-07,5.22E-07,3.36E-06,8.28E-15,7.20E-15,7.99E-15
0.530612244897959,1.00E+94,3.17561481077283,144590.350391385,0.0378949586859724,0.0506643571016525,0.257533358910182,1.00E+14,6.17E-07,5.60E-07,3.43E-06,8.30E-15,7.46E-15,8.89E-15
0.534013605442177,1.00E+94,4.22378747858882,166980.253208646,0.0387442697773417,0.0545632561129857,0.277026409846058,1.00E+14,6.24E-07,5.61E-07,3.46E-06,8.57E-15,8.79E-15,9.95E-15
0.537414965986395,1.00E+94,4.84418376826429,222703.824937068,0.0421715835846009,0.0557517514010621,0.288173438167476,1.00E+14,6.28E-07,5.72E-07,3.55E-06,8.79E-15,8.82E-15,1.02E-14
0.540816326530612,1.00E+94,4.93130069075725,273501.925473636,0.0462165917612672,0.0561227219813375,0.289972688683363,1.00E+14,6.39E-07,5.95E-07,3.60E-06,8.80E-15,9.06E-15,1.06E-14
0.54421768707483,1.00E+94,7.78636489093348,412831.700223914,0.0485836819620493,0.0695392371299089,0.295422476986906,1.00E+14,6.42E-07,6.33E-07,3.66E-06,8.85E-15,9.11E-15,1.06E-14
0.547619047619048,1.00E+94,8.80321148129075,439255.204178162,0.0518065486647483,0.0699142043514942,0.304997870983012,1.00E+14,6.71E-07,6.40E-07,4.10E-06,9.11E-15,9.70E-15,1.11E-14
0.551020408163265,1.00E+94,12.4357302666154,445265.016537979,0.0545232705477939,0.0720423369785744,0.306516590381485,1.00E+14,7.14E-07,6.50E-07,4.14E-06,9.14E-15,1.06E-14,1.14E-14
0.554421768707483,1.00E+94,12.694743136917,446229.578569265,0.062059959937233,0.0745480661762116,0.315753208232112,1.00E+14,7.26E-07,6.59E-07,4.16E-06,9.36E-15,1.09E-14,1.15E-14
0.557823129251701,1.00E+94,23.175430487968,450558.126591693,0.0657944620200801,0.0818904571454856,0.317603819621892,1.00E+14,7.72E-07,6.96E-07,4.19E-06,1.09E-14,1.09E-14,1.17E-14
0.561224489795918,1.00E+94,23.92748048292,450997.864189757,0.0665277464143102,0.0837070197369193,0.322166875525535,1.00E+14,7.74E-07,7.24E-07,4.32E-06,1.12E-14,1.10E-14,1.21E-14
0.564625850340136,1.00E+94,28.9901009379578,500442.663470434,0.0701518755026514,0.0841533446945976,0.327032795953088,1.00E+14,8.04E-07,7.46E-07,4.35E-06,1.15E-14,1.16E-14,1.32E-14
0.568027210884354,1.00E+94,43.1139768213319,552096.0650901,0.0716555909534962,0.0855417429026875,0.329084828128478,1.00E+14,8.08E-07,7.96E-07,4.56E-06,1.16E-14,1.18E-14,1.33E-14
0.571428571428571,1.00E+94,68.4365907297127,633428.18059843,0.0740287146626015,0.0938208134482154,0.331188094623997,1.00E+14,8.73E-07,8.05E-07,5.17E-06,1.19E-14,1.19E-14,1.43E-14
0.574829931972789,1.00E+94,140.829571780625,735917.737954663,0.0760993881688779,0.0970325171077678,0.331214536367808,1.00E+14,8.89E-07,8.23E-07,5.24E-06,1.22E-14,1.19E-14,1.50E-14
0.578231292517007,1.00E+94,315.423518116971,889458.076558262,0.0799526645941555,0.0978997497108067,0.372976578921331,1.00E+14,1.04E-06,8.44E-07,5.26E-06,1.25E-14,1.22E-14,1.52E-14
0.581632653061225,1.00E+94,564.99876065718,898334.111726381,0.0871922461821596,0.100370615760373,0.373587616433831,1.00E+14,1.16E-06,8.61E-07,5.50E-06,1.29E-14,1.22E-14,1.53E-14
0.585034013605442,1.00E+94,564.99876065718,954129.341246113,0.0907931352651318,0.105346554377748,0.396079928243578,1.00E+14,1.16E-06,8.69E-07,5.91E-06,1.32E-14,1.29E-14,1.56E-14
0.58843537414966,1.00E+94,1349.7003641454,1.05E+06,0.0921459079517886,0.105394746733741,0.410952884171746,1.00E+14,1.17E-06,9.14E-07,5.94E-06,1.32E-14,1.39E-14,1.57E-14
0.591836734693878,1.00E+94,3311.04150244131,1.12E+06,0.0955345272622948,0.113994158482491,0.416091054457929,1.00E+14,1.34E-06,9.20E-07,6.52E-06,1.40E-14,1.40E-14,1.62E-14
0.595238095238095,1.00E+94,4075.31755931426,1.21E+06,0.0960567073301945,0.131022570746399,0.447784625496364,1.00E+14,1.48E-06,9.51E-07,7.30E-06,1.52E-14,1.45E-14,1.63E-14
0.598639455782313,1.00E+94,11042.7795586257,1.42E+06,0.0995753885861967,0.13744041739147,0.458330847297959,1.00E+14,1.49E-06,9.59E-07,7.69E-06,1.56E-14,1.48E-14,1.84E-14
0.602040816326531,1.00E+94,27504.307131705,1.46E+06,0.100859813390606,0.140842303076973,0.462967802760172,1.00E+14,1.52E-06,1.02E-06,7.99E-06,1.56E-14,1.56E-14,2.00E-14
0.605442176870748,1.00E+94,28216.8179045533,1.48E+06,0.104703514950868,0.144055635537438,0.481870427070495,1.00E+14,1.65E-06,1.04E-06,8.49E-06,1.75E-14,1.74E-14,2.04E-14
0.608843537414966,1.00E+94,30536.6207479634,1.63E+06,0.10924891442935,0.144520344232638,0.486208577398963,1.00E+14,1.68E-06,1.07E-06,8.55E-06,1.79E-14,1.84E-14,2.32E-14
0.612244897959184,1.00E+94,43073.8516658277,1.64E+06,0.111331352245939,0.147500975132993,0.487266355090142,1.00E+14,1.72E-06,1.08E-06,8.80E-06,1.84E-14,1.85E-14,2.38E-14
0.615646258503401,1.00E+94,98933.3377394883,1.86E+06,0.11381328337593,0.149415867871071,0.517829521929017,1.00E+14,1.78E-06,1.09E-06,8.87E-06,1.91E-14,1.85E-14,2.43E-14
0.619047619047619,1.00E+94,256854.154923684,2.03E+06,0.116798059220981,0.151724133573718,0.532419543253455,1.00E+14,1.86E-06,1.21E-06,9.48E-06,1.97E-14,1.95E-14,2.51E-14
0.622448979591837,1.00E+94,460134.333555665,2.19E+06,0.128696221418809,0.152831412499608,0.561485655766113,1.00E+14,1.98E-06,1.23E-06,9.95E-06,2.13E-14,2.07E-14,2.52E-14
0.625850340136055,1.00E+94,544244.337475842,2.49E+06,0.130342317613663,0.153359796070349,0.562861165229747,1.00E+14,2.05E-06,1.31E-06,9.99E-06,2.17E-14,2.47E-14,2.63E-14
0.629251700680272,1.00E+94,1.36E+06,2.49E+06,0.132673297742927,0.154985612064458,0.563346186462888,1.00E+14,2.15E-06,1.32E-06,1.01E-05,2.44E-14,2.75E-14,2.63E-14
0.63265306122449,1.00E+94,4.75E+06,3.11E+06,0.140194804736627,0.185809598509496,0.576832816101018,1.00E+14,2.38E-06,1.35E-06,1.03E-05,2.47E-14,2.77E-14,2.71E-14
0.636054421768708,1.00E+94,2.50E+07,3.30E+06,0.149997580719542,0.203724989230401,0.595288447699557,1.00E+14,2.45E-06,1.39E-06,1.03E-05,2.69E-14,2.77E-14,2.78E-14
0.639455782312925,1.00E+94,1.29E+08,3.49E+06,0.150129599245917,0.209634779085562,0.606866516980672,1.00E+14,2.50E-06,1.45E-06,1.08E-05,2.76E-14,2.90E-14,2.92E-14
0.642857142857143,1.00E+94,1.61E+08,3.87E+06,0.153175917866558,0.209634779085562,0.646432068739329,1.00E+14,2.50E-06,1.46E-06,1.12E-05,2.83E-14,2.96E-14,2.97E-14
0.646258503401361,1.00E+94,1.96E+08,3.89E+06,0.156930420172172,0.211813613644428,0.735150887999756,1.00E+14,2.55E-06,1.52E-06,1.15E-05,2.98E-14,3.01E-14,3.06E-14
0.649659863945578,1.00E+94,2.69E+08,4.01E+06,0.162011737435555,0.217000732401315,0.742252361059402,1.00E+14,2.65E-06,1.52E-06,1.16E-05,3.01E-14,3.11E-14,3.14E-14
0.653061224489796,1.00E+94,3.93E+09,4.56E+06,0.174198367814968,0.229091283320171,0.744061266852404,1.00E+14,2.70E-06,1.66E-06,1.18E-05,3.11E-14,3.19E-14,3.18E-14
0.656462585034014,1.00E+94,4.75E+10,4.84E+06,0.18017655108826,0.234616945944004,0.780327871445504,1.00E+14,2.78E-06,1.69E-06,1.27E-05,3.35E-14,3.30E-14,3.36E-14
0.659863945578231,1.00E+94,4.75E+10,5.80E+06,0.20915486763591,0.239830203284485,0.796974096206402,1.00E+14,2.84E-06,1.72E-06,1.36E-05,3.40E-14,3.35E-14,3.74E-14
0.663265306122449,1.00E+94,1.78E+11,7.40E+06,0.214958945224959,0.254899839858075,0.807143871782683,1.00E+14,3.00E-06,1.87E-06,1.43E-05,3.41E-14,3.66E-14,3.84E-14
0.666666666666667,1.00E+94,4.90E+11,8.83E+06,0.216723784913894,0.257117593758498,0.81982216414968,1.00E+14,3.03E-06,2.05E-06,1.47E-05,3.42E-14,3.75E-14,3.85E-14
0.670068027210884,1.00E+94,3.33E+13,1.89E+07,0.220521024581877,0.257117593758498,0.820360178787675,1.00E+14,3.34E-06,2.09E-06,1.47E-05,3.58E-14,3.85E-14,3.91E-14
0.673469387755102,1.00E+94,1.20E+14,1.00E+83,0.235680745315794,0.261647834770234,0.820360178787675,1.00E+14,3.48E-06,2.10E-06,1.47E-05,3.85E-14,3.91E-14,4.02E-14
0.67687074829932,1.00E+94,1.29E+14,1.00E+83,0.23708362942189,0.266473554954272,0.859695336978344,1.00E+14,3.52E-06,2.16E-06,1.50E-05,3.85E-14,3.94E-14,4.13E-14
0.680272108843537,1.00E+94,7.23E+15,1.00E+83,0.258302825117229,0.272689489736615,0.875746454798602,1.00E+14,3.55E-06,2.18E-06,1.57E-05,4.11E-14,4.24E-14,4.42E-14
0.683673469387755,1.00E+94,3.00E+16,1.00E+83,0.265774490578088,0.275765640444258,0.875903220474012,1.00E+14,3.58E-06,2.19E-06,1.58E-05,4.24E-14,4.28E-14,4.57E-14
0.687074829931973,1.00E+94,5.05E+16,1.00E+83,0.269524658685071,0.312156757250253,0.876637962098906,1.00E+14,3.61E-06,2.31E-06,1.61E-05,4.29E-14,4.40E-14,4.82E-14
0.690476190476191,1.00E+94,1.54E+17,1.00E+83,0.27092466088227,0.312399954226789,0.905231487874019,1.00E+14,3.62E-06,2.48E-06,1.61E-05,4.47E-14,4.47E-14,5.34E-14
0.693877551020408,1.00E+94,7.65E+17,1.00E+83,0.273669566575929,0.3188101452655,0.909782442036586,1.00E+14,3.63E-06,2.69E-06,1.62E-05,4.58E-14,4.58E-14,5.58E-14
0.697278911564626,1.00E+94,1.41E+18,1.00E+83,0.282855875054458,0.342688745900652,0.911133748605393,1.00E+14,3.66E-06,2.74E-06,1.64E-05,4.61E-14,4.61E-14,5.72E-14
0.700680272108844,1.00E+94,3.84E+19,1.00E+83,0.282976990203841,0.363425887560956,0.912999447765827,1.00E+14,3.73E-06,2.87E-06,1.65E-05,4.79E-14,4.66E-14,5.89E-14
0.704081632653061,1.00E+94,1.40E+20,1.00E+83,0.292949456627573,0.413043581447976,0.917163247824874,1.00E+14,3.76E-06,2.97E-06,1.68E-05,4.92E-14,5.00E-14,5.90E-14
0.707482993197279,1.00E+94,6.64E+20,1.00E+94,0.301046897550132,0.433249684454081,0.929689262152812,1.00E+14,3.77E-06,3.04E-06,1.68E-05,5.00E-14,5.01E-14,6.02E-14
0.710884353741497,1.00E+94,1.67E+21,1.00E+94,0.304818313092496,0.4592686059625,0.953788925402773,1.00E+14,4.14E-06,3.11E-06,1.72E-05,5.08E-14,5.12E-14,6.10E-14
0.714285714285714,1.00E+94,5.86E+21,1.00E+94,0.314526955380862,0.478195166657238,0.955068808029508,1.00E+14,4.31E-06,3.14E-06,1.81E-05,5.32E-14,6.02E-14,6.31E-14
0.717687074829932,1.00E+94,1.30E+22,1.00E+94,0.327430856609142,0.486272317482824,0.975921416545786,1.00E+14,4.57E-06,3.26E-06,1.85E-05,5.97E-14,6.03E-14,6.33E-14
0.72108843537415,1.00E+94,1.42E+22,1.00E+94,0.327472088650023,0.530648578838113,0.998899473007286,1.00E+14,4.68E-06,3.26E-06,2.05E-05,6.02E-14,6.07E-14,6.52E-14
0.724489795918367,1.00E+94,9.02E+22,1.00E+94,0.346562287766739,0.55144145076547,0.99921357184119,1.00E+14,4.72E-06,3.29E-06,2.20E-05,6.10E-14,6.16E-14,7.03E-14
0.727891156462585,1.00E+94,2.98E+23,1.00E+94,0.381355481899373,0.557270103473055,1.00031109077849,1.00E+14,4.82E-06,3.29E-06,2.30E-05,6.15E-14,6.44E-14,7.87E-14
0.731292517006803,1.00E+94,5.28E+25,1.00E+94,0.381355481899373,0.591168972796336,1.0016523218423,1.00E+14,4.91E-06,3.94E-06,2.30E-05,6.28E-14,6.58E-14,7.99E-14
0.73469387755102,1.00E+94,2.09E+26,1.00E+94,0.388477158650413,0.653679211383173,1.00491367612353,1.00E+14,4.93E-06,3.95E-06,2.34E-05,6.35E-14,6.98E-14,8.15E-14
0.738095238095238,1.00E+94,3.88E+26,1.00E+94,0.413440805649202,0.662441011243241,1.00778560732722,1.00E+14,4.93E-06,4.14E-06,2.36E-05,6.82E-14,7.10E-14,8.23E-14
0.741496598639456,1.00E+94,5.06E+27,1.00E+94,0.426418307588501,0.804744046503101,1.02616195470346,1.00E+14,5.08E-06,4.25E-06,2.37E-05,6.96E-14,7.62E-14,8.89E-14
0.744897959183674,1.00E+94,1.62E+29,1.00E+94,0.450549774052808,0.805006577361077,1.02967100057408,1.00E+14,5.21E-06,4.31E-06,2.48E-05,7.06E-14,7.65E-14,9.00E-14
0.748299319727891,1.00E+94,2.29E+29,1.00E+94,0.469345370367679,0.86964052941137,1.10768054502536,1.00E+14,5.28E-06,4.52E-06,2.50E-05,7.45E-14,7.81E-14,9.02E-14
0.751700680272109,1.00E+94,2.72E+29,1.00E+94,0.48288947235517,0.88867847670878,1.16071080744965,1.00E+14,5.55E-06,4.85E-06,2.57E-05,7.65E-14,7.90E-14,9.18E-14
0.755102040816327,1.00E+94,3.61E+29,1.00E+94,0.505990780357564,0.894202321259778,1.20796321290145,1.00E+14,5.60E-06,5.07E-06,2.77E-05,7.66E-14,8.49E-14,9.27E-14
0.758503401360544,1.00E+94,7.32E+29,1.00E+94,0.545785016127731,0.898637139428167,1.25335762576282,1.00E+14,5.63E-06,5.13E-06,2.78E-05,7.73E-14,8.64E-14,9.98E-14
0.761904761904762,1.00E+94,1.54E+30,1.00E+94,0.547589397930251,0.898642230987085,1.26042611610438,1.00E+14,6.80E-06,5.45E-06,2.88E-05,8.04E-14,8.65E-14,9.98E-14
0.76530612244898,1.00E+94,2.76E+30,1.00E+94,0.562377964512458,0.928966409297819,1.30323371464346,1.00E+14,7.07E-06,5.65E-06,2.94E-05,8.17E-14,8.83E-14,1.05E-13
0.768707482993197,1.00E+94,4.97E+30,1.00E+94,0.571383666438298,0.95172687652145,1.33737992291428,1.00E+14,7.12E-06,5.80E-06,3.06E-05,8.66E-14,8.83E-14,1.07E-13
0.772108843537415,1.00E+94,2.89E+35,1.00E+94,0.577550550773213,0.98374303015947,1.35058375591634,1.00E+14,7.55E-06,5.98E-06,3.17E-05,9.11E-14,8.85E-14,1.09E-13
0.775510204081633,1.00E+94,1.36E+36,1.00E+94,0.632296655328202,1.00014450747369,1.39164220894983,1.00E+14,7.56E-06,6.23E-06,3.23E-05,1.01E-13,9.16E-14,1.13E-13
0.77891156462585,1.00E+94,1.80E+36,1.00E+94,0.635946909656025,1.03163570252194,1.44273603976924,1.00E+14,7.67E-06,6.25E-06,3.27E-05,1.02E-13,9.29E-14,1.18E-13
0.782312925170068,1.00E+94,2.64E+36,1.00E+94,0.668275362180636,1.08319034599296,1.55005124309011,1.00E+14,8.11E-06,6.39E-06,3.28E-05,1.15E-13,9.75E-14,1.32E-13
0.785714285714286,1.00E+94,3.17E+36,1.00E+94,0.726817122628026,1.20718805959043,1.56155026809119,1.00E+14,8.28E-06,6.53E-06,3.28E-05,1.16E-13,9.75E-14,1.32E-13
0.789115646258503,1.00E+94,7.45E+36,1.00E+94,0.793222001985554,1.25405033091472,1.56155026809119,1.00E+14,8.30E-06,7.42E-06,3.37E-05,1.20E-13,9.82E-14,1.44E-13
0.792517006802721,1.00E+94,1.97E+37,1.00E+94,0.823270123809765,1.42218725492575,1.5839751844808,1.00E+14,8.48E-06,8.01E-06,3.68E-05,1.20E-13,1.01E-13,1.50E-13
0.795918367346939,1.00E+94,1.86E+41,1.00E+94,0.826687295936629,1.52624723379649,1.74967389323434,1.00E+14,9.59E-06,8.18E-06,3.81E-05,1.22E-13,1.03E-13,1.50E-13
0.799319727891157,1.00E+94,2.01E+41,1.00E+94,0.843015604677259,1.60128644499883,1.92422853644841,1.00E+14,9.59E-06,8.25E-06,3.95E-05,1.26E-13,1.03E-13,1.50E-13
0.802721088435374,1.00E+94,4.53E+41,1.00E+94,0.862417334749,1.76394807881988,1.96238454237333,1.00E+14,9.62E-06,8.57E-06,4.02E-05,1.33E-13,1.12E-13,1.50E-13
0.806122448979592,1.00E+94,1.03E+42,1.00E+94,0.868086541144641,1.88727689528756,2.021897016404,1.00E+14,9.81E-06,9.76E-06,4.11E-05,1.51E-13,1.17E-13,1.58E-13
0.80952380952381,1.00E+94,1.83E+42,1.00E+94,0.875110893291025,2.12146065305169,2.07166638129463,1.00E+14,1.07E-05,9.82E-06,4.12E-05,1.51E-13,1.26E-13,1.67E-13
0.812925170068027,1.00E+94,2.04E+42,1.00E+94,0.917911139451041,2.80877595776423,2.08806334355391,1.00E+14,1.10E-05,1.06E-05,4.20E-05,1.57E-13,1.33E-13,1.72E-13
0.816326530612245,1.00E+94,9.24E+44,1.00E+94,0.929152574615931,3.26828826218284,2.10292307176806,1.00E+14,1.13E-05,1.07E-05,4.36E-05,1.61E-13,1.35E-13,1.98E-13
0.819727891156463,1.00E+94,4.27E+45,1.00E+94,0.930155067554093,3.35792475576304,2.11374726743668,1.00E+14,1.19E-05,1.13E-05,4.36E-05,1.65E-13,1.42E-13,2.00E-13
0.82312925170068,1.00E+94,6.82E+45,1.00E+94,0.960059847310349,3.43809841828159,2.15588777631834,1.00E+14,1.32E-05,1.20E-05,4.45E-05,1.93E-13,1.42E-13,2.20E-13
0.826530612244898,1.00E+94,1.32E+55,1.00E+94,0.977793840155274,3.43927284580634,2.31798469897331,1.00E+14,1.37E-05,1.23E-05,4.59E-05,1.98E-13,1.58E-13,2.30E-13
0.829931972789116,1.00E+94,3.21E+56,1.00E+94,0.980147583144537,4.3177712767212,2.5281114458224,1.00E+14,1.49E-05,1.32E-05,5.56E-05,2.53E-13,1.72E-13,2.58E-13
0.833333333333333,1.00E+94,8.99E+59,1.00E+94,0.999999930374693,6.56691046868262,2.73527280258313,1.00E+14,1.58E-05,1.34E-05,5.68E-05,2.54E-13,1.72E-13,2.63E-13
0.836734693877551,1.00E+94,1.12E+66,1.00E+94,1.00267411710884,8.77185602825826,2.93132083652215,1.00E+14,1.72E-05,1.41E-05,5.68E-05,2.63E-13,1.86E-13,2.66E-13
0.840136054421769,1.00E+94,1.88E+70,1.00E+94,1.00509856706469,16.4657858084336,3.09298540736354,1.00E+14,1.72E-05,1.63E-05,7.03E-05,2.75E-13,2.03E-13,2.81E-13
0.843537414965986,1.00E+94,2.36E+70,1.00E+94,1.02109428450725,17.0908796664841,3.27857138399827,1.00E+14,1.82E-05,1.65E-05,7.17E-05,2.75E-13,2.44E-13,2.90E-13
0.846938775510204,1.00E+94,5.56E+70,1.00E+94,1.02697461221781,22.5192004037077,3.42454748122214,1.00E+14,1.84E-05,1.89E-05,7.22E-05,2.78E-13,2.44E-13,2.93E-13
0.850340136054422,1.00E+94,3.49E+71,1.00E+94,1.03185160460359,33.1886115478268,3.56393650199846,1.00E+14,1.92E-05,1.97E-05,7.61E-05,3.33E-13,2.56E-13,3.65E-13
0.853741496598639,1.00E+94,1.00E+83,1.00E+94,1.07133466527453,104.691811423438,4.22958045370203,1.00E+14,1.94E-05,2.17E-05,8.02E-05,3.57E-13,2.91E-13,4.10E-13
0.857142857142857,1.00E+94,1.00E+83,1.00E+94,1.10971771155413,1511.41836982675,5.01755566389451,1.00E+14,2.34E-05,2.18E-05,8.02E-05,3.61E-13,2.93E-13,4.58E-13
0.860544217687075,1.00E+94,1.00E+83,1.00E+94,1.18962755161074,2249.61630062278,5.38918487985369,1.00E+14,3.01E-05,2.52E-05,8.90E-05,4.18E-13,4.01E-13,4.61E-13
0.863945578231293,1.00E+94,1.00E+83,1.00E+94,1.23042772361328,1.00E+12,5.49443193770303,1.00E+14,3.01E-05,2.52E-05,9.50E-05,4.24E-13,4.44E-13,4.86E-13
0.86734693877551,1.00E+94,1.00E+83,1.00E+94,1.23465804768887,1.00E+12,5.50766960662399,1.00E+14,3.02E-05,3.08E-05,9.57E-05,4.59E-13,4.76E-13,5.23E-13
0.870748299319728,1.00E+94,1.00E+83,1.00E+94,1.36547847440115,1.00E+12,5.85750388339441,1.00E+14,3.22E-05,3.11E-05,0.000103686334934334,4.60E-13,5.66E-13,5.26E-13
0.874149659863946,1.00E+94,1.00E+83,1.00E+94,1.44070184674622,1.00E+14,5.94401985339443,1.00E+14,3.25E-05,3.29E-05,0.000107416048418383,5.24E-13,6.86E-13,5.38E-13
0.877551020408163,1.00E+94,1.00E+83,1.00E+94,1.52831730004077,1.00E+14,6.79729295952715,1.00E+14,3.25E-05,3.67E-05,0.000129638783610626,5.30E-13,6.97E-13,6.67E-13
0.880952380952381,1.00E+94,1.00E+83,1.00E+94,1.57439354363371,1.00E+14,9.11748798395922,1.00E+14,3.40E-05,5.97E-05,0.000138504437196106,6.24E-13,7.53E-13,6.81E-13
0.884353741496599,1.00E+94,1.00E+83,1.00E+94,1.60653353981888,1.00E+14,10.3818067990963,1.00E+14,3.74E-05,6.05E-05,0.000140823309661151,6.35E-13,8.29E-13,7.61E-13
0.887755102040816,1.00E+94,1.00E+83,1.00E+94,1.71289683996869,1.00E+14,12.6944517477042,1.00E+14,3.90E-05,6.51E-05,0.000142390297187865,6.40E-13,8.33E-13,1.06E-12
0.891156462585034,1.00E+94,1.00E+83,1.00E+94,1.74621191265274,1.00E+14,16.9367685836309,1.00E+14,4.02E-05,7.52E-05,0.000145663938019365,6.50E-13,1.08E-12,1.11E-12
0.894557823129252,1.00E+94,1.00E+83,1.00E+94,1.83367610061456,1.00E+14,16.9367685836309,1.00E+14,4.21E-05,9.59E-05,0.000163989608193817,7.48E-13,1.11E-12,1.35E-12
0.897959183673469,1.00E+94,1.00E+83,1.00E+94,1.86445026230358,1.00E+14,17.4114983049009,1.00E+14,4.27E-05,0.000103657018847032,0.000195333431258851,8.29E-13,1.11E-12,1.40E-12
0.901360544217687,1.00E+94,1.00E+83,1.00E+94,1.91264742731383,1.00E+14,19.1156327589755,1.00E+14,4.33E-05,0.000110857568626896,0.000228226181083742,1.06E-12,1.20E-12,1.59E-12
0.904761904761905,1.00E+94,1.00E+83,1.00E+94,1.9235576982828,1.00E+14,25.0306734182898,1.00E+14,4.53E-05,0.000134593713421723,0.000326868126224936,1.42E-12,1.46E-12,2.15E-12
0.908163265306123,1.00E+94,1.00E+83,1.00E+94,1.9235576982828,1.00E+14,31.3769760352639,1.00E+14,5.05E-05,0.000134593713421723,0.000343716772921087,2.67E-12,2.08E-12,2.63E-12
0.91156462585034,1.00E+94,1.00E+83,1.00E+94,1.98899082815759,1.00E+14,44.0735708414829,1.00E+14,6.39E-05,0.000160312563219806,0.000432852082888265,2.75E-12,2.28E-12,2.65E-12
0.914965986394558,1.00E+94,1.00E+83,1.00E+94,2.24623270806673,1.00E+14,59.1252461220753,1.00E+14,9.20E-05,0.000161975399301825,0.000535710056814552,3.04E-12,2.58E-12,4.51E-12
0.918367346938776,1.00E+94,1.00E+83,1.00E+94,2.25635787700101,1.00E+14,60.5682005933114,1.00E+14,9.81E-05,0.000163438372978921,0.000668175082854892,4.52E-12,2.64E-12,6.06E-12
0.921768707482993,1.00E+94,1.00E+83,1.00E+94,2.29092324470302,1.00E+14,109.285326281635,1.00E+14,0.000101594295546225,0.000164634606111659,0.000710306797064284,4.87E-12,2.99E-12,6.34E-12
0.925170068027211,1.00E+94,1.00E+83,1.00E+94,2.32354739187208,1.00E+14,189.800554526806,1.00E+14,0.000119920584594893,0.000228512319111692,0.00111350265075677,4.97E-12,4.52E-12,7.99E-12
0.928571428571429,1.00E+94,1.00E+83,1.00E+94,2.40475135548868,1.00E+14,197.410978989148,1.00E+14,0.000129473890068965,0.000244416965658451,0.00122070035063966,6.06E-12,4.88E-12,9.52E-12
0.931972789115646,1.00E+94,1.00E+83,1.00E+94,3.40746607614527,1.00E+14,510.14158913481,1.00E+14,0.000179321503815799,0.000324286198154276,0.00132027542003645,7.95E-12,6.06E-12,9.96E-12
0.935374149659864,1.00E+94,1.00E+83,1.00E+94,3.71490717660207,1.00E+14,613.499511793692,1.00E+14,0.000261799542056242,0.000467498269644736,0.00473762670105335,9.12E-12,7.24E-12,2.38E-11
0.938775510204082,1.00E+94,1.00E+83,1.00E+94,3.75273172989351,1.00E+14,1666.15551984807,1.00E+14,0.000556461988924905,0.000505916846388813,0.0189165316416174,1.02E-11,8.82E-12,2.88E-11
0.942176870748299,1.00E+94,1.00E+83,1.00E+94,3.8717874023665,1.00E+14,1.03E+06,1.00E+14,0.000595971632803856,0.000877669939007723,0.0269852542036249,3.96E-11,2.29E-11,4.02E-11
0.945578231292517,1.00E+94,1.00E+83,1.00E+94,5.73519567853619,1.00E+14,1.24E+07,1.00E+14,0.000676319562293127,0.00436293171485182,0.0409471972403737,4.02E-11,2.58E-11,4.62E-11
0.948979591836735,1.00E+94,1.00E+83,1.00E+94,5.86634349564856,1.00E+14,9.16E+08,1.00E+14,0.00229749165689931,0.00814366503936589,0.112847003169833,7.33E-11,3.96E-11,4.73E-11
0.952380952380952,1.00E+94,1.00E+83,1.00E+94,7.79451332037189,1.00E+14,1.00E+12,1.00E+14,0.00302929725351977,0.0329044882409533,0.153409304722304,1.89E-10,8.42E-11,2.15E-10
0.95578231292517,1.00E+94,1.00E+83,1.00E+94,22.7321045918935,1.00E+14,1.00E+12,1.00E+14,0.00748497496619443,0.0589181055851645,0.280780820939251,2.46E-10,1.28E-10,2.39E-10
0.959183673469388,1.00E+94,1.00E+83,1.00E+94,45.7964329175555,1.00E+14,1.00E+12,1.00E+14,0.0509996886968214,0.0650695052497439,0.352716551430082,3.73E-10,2.50E-10,2.41E-10
0.962585034013605,1.00E+94,1.00E+83,1.00E+94,149.903266132791,1.00E+14,1.00E+12,1.00E+14,0.073037482425637,0.0679757880166966,0.540271364622898,3.92E-10,2.93E-10,3.08E-10
0.965986394557823,1.00E+94,1.00E+83,1.00E+94,278.134521936833,1.00E+14,1.00E+12,1.00E+14,0.0785955677094539,0.104902663930175,0.570449875010145,5.29E-10,3.61E-10,3.15E-10
0.969387755102041,1.00E+94,1.00E+83,1.00E+94,278.134521936833,1.00E+14,1.00E+12,1.00E+14,0.0933932650727493,0.241577696037489,0.696320260811913,6.25E-10,5.54E-10,3.30E-10
0.972789115646259,1.00E+94,1.00E+83,1.00E+94,3171.33010036049,1.00E+14,1.00E+12,1.00E+14,0.0959958862883464,0.575468594403543,0.971730676402181,6.37E-10,5.73E-10,3.44E-10
0.976190476190476,1.00E+94,1.00E+83,1.00E+94,1.00E+12,1.00E+14,1.00E+12,1.00E+14,0.12094839112317,0.896830792689089,2.07922998810669,6.59E-10,6.59E-10,1.65E-09
0.979591836734694,1.00E+94,1.00E+83,1.00E+94,1.00E+12,1.00E+14,1.00E+12,1.00E+14,0.187806225076491,1.00021280511776,2.42831602471316,6.86E-10,6.85E-10,1.87E-09
0.982993197278912,1.00E+94,1.00E+83,1.00E+94,1.00E+12,1.00E+14,1.00E+12,1.00E+14,0.393208412281306,1.06754698304046,12.9028412735711,1.02E-09,2.07E-09,2.50E-09
0.986394557823129,1.00E+94,1.00E+83,1.00E+94,1.00E+12,1.00E+14,1.00E+12,1.00E+14,0.432354824992149,2.38287461264241,51.4692689836815,1.09E-09,2.37E-09,3.70E-09
0.989795918367347,1.00E+94,1.00E+83,1.00E+94,1.00E+12,1.00E+14,1.00E+14,1.00E+14,0.47124704175728,1.00E+06,1.00E+06,2.18E-09,3.04E-09,4.58E-09
0.993197278911565,1.00E+94,1.00E+83,1.00E+94,1.00E+12,1.00E+14,1.00E+14,1.00E+14,0.533158998957315,1.00E+06,1.00E+06,3.04E-09,5.52E-09,5.37E-09
0.996598639455782,1.00E+94,1.00E+83,1.00E+94,1.00E+12,1.00E+14,1.00E+14,1.00E+14,1.14075618544075,1.00E+06,1.00E+06,5.52E-09,3.78E-07,5.53E-09
1,1.00E+94,1.00E+94,1.00E+94,1.00E+14,1.00E+14,1.00E+14,1.00E+14,1.00E+06,1.00E+06,1.00E+06,0.01,0.01,0.01


==> data/solve_mpir_float_08_16_32/iteration_count.csv <==
matrix\type,Float64
AG-Monien/cage,3.00000000000000000000000000000000000e+00
AG-Monien/netz4504_dual,Inf
AG-Monien/ukerbe1_dual,0.00000000000000000000000000000000000e+00
Arenas/jazz,Inf
Averous/epb0,0.00000000000000000000000000000000000e+00
Bai/bfwa398,1.00000000000000000000000000000000000e+00
Bai/bfwa62,Inf
Bai/bfwa782,1.00000000000000000000000000000000000e+00
Bai/bfwb398,-Inf
Bai/bfwb62,-Inf
Bai/bfwb782,-Inf
Bai/bwm200,Inf
Bai/bwm2000,0.00000000000000000000000000000000000e+00
Bai/cdde1,1.00000000000000000000000000000000000e+00
Bai/cdde2,1.00000000000000000000000000000000000e+00
Bai/cdde3,1.00000000000000000000000000000000000e+00
Bai/cdde4,1.00000000000000000000000000000000000e+00
Bai/cdde5,1.00000000000000000000000000000000000e+00
Bai/cdde6,1.00000000000000000000000000000000000e+00
Bai/ck104,1.00000000000000000000000000000000000e+00
Bai/ck400,1.00000000000000000000000000000000000e+00
Bai/ck656,1.00000000000000000000000000000000000e+00
Bai/dw256A,1.00000000000000000000000000000000000e+00
Bai/dw256B,1.00000000000000000000000000000000000e+00
Bai/dwa512,1.00000000000000000000000000000000000e+00
Bai/dwb512,1.00000000000000000000000000000000000e+00
Bai/lop163,Inf
Bai/mhdb416,-Inf
Bai/odepa400,-Inf
Bai/olm100,Inf
Bai/olm1000,Inf
Bai/olm2000,Inf
Bai/olm500,Inf
Bai/pde225,1.00000000000000000000000000000000000e+00
Bai/pde900,1.00000000000000000000000000000000000e+00
Bai/rdb1250,0.00000000000000000000000000000000000e+00
Bai/rdb1250l,0.00000000000000000000000000000000000e+00
Bai/rdb200,Inf
Bai/rdb200l,1.00000000000000000000000000000000000e+00
Bai/rdb450,Inf
Bai/rdb450l,1.00000000000000000000000000000000000e+00
Bai/rdb800l,Inf
Bai/rdb968,-Inf
Bai/rw136,Inf
Bai/rw496,Inf
Bai/tols1090,Inf
Bai/tols2000,Inf
Bai/tols340,Inf
Bai/tols4000,Inf
Bai/tols90,Inf
Bai/tub100,Inf
Bai/tub1000,Inf
Bates/Chem97ZtZ,0.00000000000000000000000000000000000e+00
CPM/cz148,1.00000000000000000000000000000000000e+00
CPM/cz308,Inf
CPM/cz628,Inf
DIMACS10/delaunay_n10,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity01,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity02,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity03,Inf
DRIVCAV/cavity04,Inf
FEMLAB/poisson2D,1.00000000000000000000000000000000000e+00
FEMLAB/problem1,1.00000000000000000000000000000000000e+00
FIDAP/ex1,-Inf
FIDAP/ex5,Inf
Grund/b1_ss,1.00000000000000000000000000000000000e+00
Grund/b2_ss,Inf
Grund/d_dyn,-Inf
Grund/d_dyn1,Inf
Grund/d_ss,Inf
Grund/poli,0.00000000000000000000000000000000000e+00
Gset/G11,Inf
Gset/G12,Inf
Gset/G13,Inf
Gset/G14,Inf
Gset/G15,Inf
Gset/G16,Inf
Gset/G17,Inf
Gset/G18,Inf
Gset/G19,-Inf
Gset/G20,Inf
Gset/G21,Inf
Gset/G32,0.00000000000000000000000000000000000e+00
Gset/G33,0.00000000000000000000000000000000000e+00
Gset/G34,0.00000000000000000000000000000000000e+00
HB/1138_bus,0.00000000000000000000000000000000000e+00
HB/494_bus,Inf
HB/662_bus,Inf
HB/685_bus,Inf
HB/arc130,Inf
HB/ash85,Inf
HB/bcspwr01,1.00000000000000000000000000000000000e+00
HB/bcspwr03,1.00000000000000000000000000000000000e+00
HB/bcsstk01,Inf
HB/bcsstk02,Inf
HB/bcsstk03,Inf
HB/bcsstk04,Inf
HB/bcsstk05,Inf
HB/bcsstk06,Inf
HB/bcsstk07,Inf
HB/bcsstk19,Inf
HB/bcsstk20,Inf
HB/bcsstk22,Inf
HB/bcsstm02,1.00000000000000000000000000000000000e+00
HB/bcsstm05,1.00000000000000000000000000000000000e+00
HB/bcsstm06,1.00000000000000000000000000000000000e+00
HB/bcsstm07,Inf
HB/bcsstm08,1.00000000000000000000000000000000000e+00
HB/bcsstm09,0.00000000000000000000000000000000000e+00
HB/bcsstm11,0.00000000000000000000000000000000000e+00
HB/bcsstm19,1.00000000000000000000000000000000000e+00
HB/bcsstm20,1.00000000000000000000000000000000000e+00
HB/bcsstm21,0.00000000000000000000000000000000000e+00
HB/bcsstm22,-Inf
HB/bcsstm23,1.00000000000000000000000000000000000e+00
HB/bcsstm26,0.00000000000000000000000000000000000e+00
HB/bp_0,1.00000000000000000000000000000000000e+00
HB/bp_1000,Inf
HB/bp_1200,Inf
HB/bp_1400,Inf
HB/bp_1600,Inf
HB/bp_200,1.00000000000000000000000000000000000e+00
HB/bp_400,Inf
HB/bp_600,Inf
HB/bp_800,Inf
HB/can_161,1.00000000000000000000000000000000000e+00
HB/can_24,1.00000000000000000000000000000000000e+00
HB/can_62,4.00000000000000000000000000000000000e+00
HB/can_73,Inf
HB/can_96,1.00000000000000000000000000000000000e+00
HB/dwt_234,1.00000000000000000000000000000000000e+00
HB/dwt_310,-Inf
HB/dwt_59,1.00000000000000000000000000000000000e+00
HB/dwt_66,1.00000000000000000000000000000000000e+00
HB/dwt_87,3.00000000000000000000000000000000000e+00
HB/fs_183_4,Inf
HB/fs_183_6,Inf
HB/fs_541_1,1.00000000000000000000000000000000000e+00
HB/fs_541_2,Inf
HB/fs_541_3,Inf
HB/fs_541_4,Inf
HB/fs_680_1,Inf
HB/fs_680_2,Inf
HB/fs_680_3,Inf
HB/fs_760_1,Inf
HB/gr_30_30,1.00000000000000000000000000000000000e+00
HB/gre_1107,0.00000000000000000000000000000000000e+00
HB/gre_115,1.00000000000000000000000000000000000e+00
HB/gre_185,1.00000000000000000000000000000000000e+00
HB/gre_216a,Inf
HB/gre_216b,-Inf
HB/gre_343,Inf
HB/gre_512,Inf
HB/hor_131,-Inf
HB/ibm32,2.00000000000000000000000000000000000e+00
HB/impcol_a,Inf
HB/impcol_b,1.00000000000000000000000000000000000e+00
HB/impcol_c,-Inf
HB/impcol_d,1.00000000000000000000000000000000000e+00
HB/impcol_e,1.00000000000000000000000000000000000e+00
HB/jagmesh1,Inf
HB/jagmesh2,0.00000000000000000000000000000000000e+00
HB/jagmesh3,0.00000000000000000000000000000000000e+00
HB/jagmesh4,0.00000000000000000000000000000000000e+00
HB/jagmesh5,0.00000000000000000000000000000000000e+00
HB/jagmesh6,0.00000000000000000000000000000000000e+00
HB/jagmesh7,0.00000000000000000000000000000000000e+00
HB/jagmesh8,0.00000000000000000000000000000000000e+00
HB/jagmesh9,0.00000000000000000000000000000000000e+00
HB/jpwh_991,1.00000000000000000000000000000000000e+00
HB/lshp1009,0.00000000000000000000000000000000000e+00
HB/lshp1270,0.00000000000000000000000000000000000e+00
HB/lshp_265,Inf
HB/lshp_406,Inf
HB/lshp_577,-Inf
HB/lshp_778,Inf
HB/lund_a,Inf
HB/lund_b,Inf
HB/mahindas,Inf
HB/nnc666,Inf
HB/nos1,Inf
HB/nos2,Inf
HB/nos4,1.00000000000000000000000000000000000e+00
HB/nos5,Inf
HB/nos6,Inf
HB/nos7,Inf
HB/orsirr_1,Inf
HB/orsirr_2,Inf
HB/plat362,Inf
HB/plskz362,-Inf
HB/pores_1,Inf
HB/pores_2,Inf
HB/pores_3,Inf
HB/saylr1,Inf
HB/sherman1,-Inf
HB/sherman4,0.00000000000000000000000000000000000e+00
HB/shl_0,Inf
HB/shl_200,Inf
HB/shl_400,Inf
HB/steam1,Inf
HB/steam3,Inf
HB/str_0,1.00000000000000000000000000000000000e+00
HB/str_200,1.00000000000000000000000000000000000e+00
HB/str_400,1.00000000000000000000000000000000000e+00
HB/str_600,Inf
HB/west0067,2.00000000000000000000000000000000000e+00
HB/west0132,Inf
HB/west0167,Inf
HB/west0381,Inf
HB/west0479,Inf
HB/west0497,Inf
HB/west0655,Inf
HB/young3c,-Inf
Hamrle/Hamrle1,-Inf
JGD_BIBD/bibd_81_2,0.00000000000000000000000000000000000e+00
JGD_CAG/CAG_mat72,-Inf
JGD_SPG/08blocks,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_150,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200b,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20b,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_300,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_500,1.00000000000000000000000000000000000e+00
ML_Graph/Ecoli_10NN,Inf
ML_Graph/Glass_10NN,Inf
ML_Graph/Olivetti_norm_10NN,Inf
ML_Graph/Spectro_10NN,Inf
ML_Graph/YaleA_10NN,Inf
ML_Graph/breasttissue_10NN,Inf
ML_Graph/dermatology_5NN,-Inf
ML_Graph/iris_dataset_30NN,1.00000000000000000000000000000000000e+00
ML_Graph/micromass_10NN,Inf
ML_Graph/umistfacesnorm_10NN,-Inf
MathWorks/pivtol,1.00000000000000000000000000000000000e+00
Morandini/robot,-Inf
Muite/Chebyshev1,-Inf
Mycielski/mycielskian2,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian3,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian4,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian5,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian6,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian7,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian8,1.00000000000000000000000000000000000e+00
Newman/football,Inf
Newman/polbooks,4.00000000000000000000000000000000000e+00
Oberwolfach/LF10,Inf
Oberwolfach/LFAT5,Inf
Oberwolfach/rail_1357,0.00000000000000000000000000000000000e+00
Oberwolfach/t2dal_e,0.00000000000000000000000000000000000e+00
Pajek/GD95_c,1.00000000000000000000000000000000000e+00
Pajek/Stranke94,Inf
Pajek/Tina_AskCog,1.00000000000000000000000000000000000e+00
Pothen/mesh1e1,1.00000000000000000000000000000000000e+00
Pothen/mesh1em1,1.00000000000000000000000000000000000e+00
Pothen/mesh1em6,1.00000000000000000000000000000000000e+00
Pothen/mesh2e1,1.00000000000000000000000000000000000e+00
Pothen/mesh2em5,1.00000000000000000000000000000000000e+00
Pothen/mesh3e1,1.00000000000000000000000000000000000e+00
Pothen/mesh3em5,1.00000000000000000000000000000000000e+00
Rajat/rajat04,0.00000000000000000000000000000000000e+00
Rajat/rajat05,-Inf
Rajat/rajat11,-Inf
Rajat/rajat14,Inf
Rajat/rajat19,0.00000000000000000000000000000000000e+00
Rommes/ww_36_pmec_36,Inf
Sandia/fpga_dcop_01,0.00000000000000000000000000000000000e+00
Sandia/fpga_trans_01,0.00000000000000000000000000000000000e+00
Sandia/fpga_trans_02,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_03,-Inf
Sandia/oscil_dcop_05,-Inf
Sandia/oscil_dcop_10,-Inf
Sandia/oscil_dcop_11,-Inf
Sandia/oscil_dcop_12,-Inf
Sandia/oscil_trans_01,Inf
TOKAMAK/utm300,-Inf
VDOL/dynamicSoaringProblem_1,Inf
VDOL/hangGlider_1,Inf
VDOL/orbitRaising_1,-Inf
VDOL/orbitRaising_2,-Inf
VDOL/orbitRaising_3,-Inf
VDOL/orbitRaising_4,-Inf
VDOL/spaceShuttleEntry_1,-Inf
VDOL/spaceStation_2,-Inf
VDOL/spaceStation_3,-Inf
VDOL/tumorAntiAngiogenesis_1,Inf
VDOL/tumorAntiAngiogenesis_2,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_3,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_5,Inf
YZhou/circuit204,Inf
vanHeukelum/cage3,2.00000000000000000000000000000000000e+00
vanHeukelum/cage4,2.00000000000000000000000000000000000e+00
vanHeukelum/cage5,1.00000000000000000000000000000000000e+00
vanHeukelum/cage6,1.00000000000000000000000000000000000e+00
vanHeukelum/cage7,1.00000000000000000000000000000000000e+00


==> data/solve_mpir_float_08_16_32/iteration_count.sorted.csv <==
percent,Float64
0.0,0.1
0.003401360544217687,0.1
0.006802721088435374,0.1
0.01020408163265306,0.1
0.013605442176870748,0.1
0.017006802721088437,0.1
0.02040816326530612,0.1
0.023809523809523808,0.1
0.027210884353741496,0.1
0.030612244897959183,0.1
0.034013605442176874,0.1
0.03741496598639456,0.1
0.04081632653061224,0.1
0.04421768707482993,0.1
0.047619047619047616,0.1
0.05102040816326531,0.1
0.05442176870748299,0.1
0.05782312925170068,0.1
0.061224489795918366,0.1
0.06462585034013606,0.1
0.06802721088435375,0.1
0.07142857142857142,0.1
0.07482993197278912,0.1
0.0782312925170068,0.1
0.08163265306122448,0.1
0.08503401360544217,0.1
0.08843537414965986,0.1
0.09183673469387756,0.1
0.09523809523809523,0.1
0.09863945578231292,0.1
0.10204081632653061,0.1
0.1054421768707483,0.1
0.10884353741496598,0.1
0.11224489795918367,0.1
0.11564625850340136,0.1
0.11904761904761904,0.1
0.12244897959183673,1.0
0.12585034013605442,1.0
0.1292517006802721,1.0
0.1326530612244898,1.0
0.1360544217687075,1.0
0.13945578231292516,1.0
0.14285714285714285,1.0
0.14625850340136054,1.0
0.14965986394557823,1.0
0.15306122448979592,1.0
0.1564625850340136,1.0
0.1598639455782313,1.0
0.16326530612244897,1.0
0.16666666666666666,1.0
0.17006802721088435,1.0
0.17346938775510204,1.0
0.17687074829931973,1.0
0.18027210884353742,1.0
0.1836734693877551,1.0
0.1870748299319728,1.0
0.19047619047619047,1.0
0.19387755102040816,1.0
0.19727891156462585,1.0
0.20068027210884354,1.0
0.20408163265306123,1.0
0.20748299319727892,1.0
0.2108843537414966,1.0
0.21428571428571427,1.0
0.21768707482993196,1.0
0.22108843537414966,1.0
0.22448979591836735,1.0
0.22789115646258504,1.0
0.23129251700680273,1.0
0.23469387755102042,1.0
0.23809523809523808,1.0
0.24149659863945577,1.0
0.24489795918367346,1.0
0.24829931972789115,1.0
0.25170068027210885,1.0
0.25510204081632654,1.0
0.2585034013605442,1.0
0.2619047619047619,1.0
0.2653061224489796,1.0
0.2687074829931973,1.0
0.272108843537415,1.0
0.2755102040816326,1.0
0.2789115646258503,1.0
0.282312925170068,1.0
0.2857142857142857,1.0
0.2891156462585034,1.0
0.2925170068027211,1.0
0.29591836734693877,1.0
0.29931972789115646,1.0
0.30272108843537415,1.0
0.30612244897959184,1.0
0.30952380952380953,1.0
0.3129251700680272,1.0
0.3163265306122449,1.0
0.3197278911564626,1.0
0.3231292517006803,1.0
0.32653061224489793,1.0
0.3299319727891156,1.0
0.3333333333333333,1.0
0.336734693877551,1.0
0.3401360544217687,1.0
0.3435374149659864,1.0
0.3469387755102041,1.0
0.35034013605442177,1.0
0.35374149659863946,1.0
0.35714285714285715,1.0
0.36054421768707484,1.0
0.36394557823129253,1.0
0.3673469387755102,1.0
0.3707482993197279,1.0
0.3741496598639456,1.0
0.37755102040816324,1.0
0.38095238095238093,1.0
0.3843537414965986,1.0
0.3877551020408163,1.0
0.391156462585034,1.0
0.3945578231292517,1.0
0.3979591836734694,1.0
0.4013605442176871,1.0
0.40476190476190477,1.0
0.40816326530612246,1.0
0.41156462585034015,2.0
0.41496598639455784,2.0
0.41836734693877553,2.0
0.4217687074829932,2.0
0.42517006802721086,3.0
0.42857142857142855,3.0
0.43197278911564624,4.0
0.43537414965986393,4.0
0.4387755102040816,1000.0
0.4421768707482993,1000.0
0.445578231292517,1000.0
0.4489795918367347,1000.0
0.4523809523809524,1000.0
0.4557823129251701,1000.0
0.45918367346938777,1000.0
0.46258503401360546,1000.0
0.46598639455782315,1000.0
0.46938775510204084,1000.0
0.47278911564625853,1000.0
0.47619047619047616,1000.0
0.47959183673469385,1000.0
0.48299319727891155,1000.0
0.48639455782312924,1000.0
0.4897959183673469,1000.0
0.4931972789115646,1000.0
0.4965986394557823,1000.0
0.5,1000.0
0.5034013605442177,1000.0
0.5068027210884354,1000.0
0.5102040816326531,1000.0
0.5136054421768708,1000.0
0.5170068027210885,1000.0
0.5204081632653061,1000.0
0.5238095238095238,1000.0
0.5272108843537415,1000.0
0.5306122448979592,1000.0
0.5340136054421769,1000.0
0.5374149659863946,1000.0
0.5408163265306123,1000.0
0.54421768707483,1000.0
0.5476190476190477,1000.0
0.5510204081632653,1000.0
0.5544217687074829,1000.0
0.5578231292517006,1000.0
0.5612244897959183,1000.0
0.564625850340136,1000.0
0.5680272108843537,1000.0
0.5714285714285714,10000.0
0.5748299319727891,10000.0
0.5782312925170068,10000.0
0.5816326530612245,10000.0
0.5850340136054422,10000.0
0.5884353741496599,10000.0
0.5918367346938775,10000.0
0.5952380952380952,10000.0
0.5986394557823129,10000.0
0.6020408163265306,10000.0
0.6054421768707483,10000.0
0.608843537414966,10000.0
0.6122448979591837,10000.0
0.6156462585034014,10000.0
0.6190476190476191,10000.0
0.6224489795918368,10000.0
0.6258503401360545,10000.0
0.6292517006802721,10000.0
0.6326530612244898,10000.0
0.6360544217687075,10000.0
0.6394557823129252,10000.0
0.6428571428571429,10000.0
0.6462585034013606,10000.0
0.6496598639455783,10000.0
0.6530612244897959,10000.0
0.6564625850340136,10000.0
0.6598639455782312,10000.0
0.6632653061224489,10000.0
0.6666666666666666,10000.0
0.6700680272108843,10000.0
0.673469387755102,10000.0
0.6768707482993197,10000.0
0.6802721088435374,10000.0
0.6836734693877551,10000.0
0.6870748299319728,10000.0
0.6904761904761905,10000.0
0.6938775510204082,10000.0
0.6972789115646258,10000.0
0.7006802721088435,10000.0
0.7040816326530612,10000.0
0.7074829931972789,10000.0
0.7108843537414966,10000.0
0.7142857142857143,10000.0
0.717687074829932,10000.0
0.7210884353741497,10000.0
0.7244897959183674,10000.0
0.7278911564625851,10000.0
0.7312925170068028,10000.0
0.7346938775510204,10000.0
0.7380952380952381,10000.0
0.7414965986394558,10000.0
0.7448979591836735,10000.0
0.7482993197278912,10000.0
0.7517006802721088,10000.0
0.7551020408163265,10000.0
0.7585034013605442,10000.0
0.7619047619047619,10000.0
0.7653061224489796,10000.0
0.7687074829931972,10000.0
0.7721088435374149,10000.0
0.7755102040816326,10000.0
0.7789115646258503,10000.0
0.782312925170068,10000.0
0.7857142857142857,10000.0
0.7891156462585034,10000.0
0.7925170068027211,10000.0
0.7959183673469388,10000.0
0.7993197278911565,10000.0
0.8027210884353742,10000.0
0.8061224489795918,10000.0
0.8095238095238095,10000.0
0.8129251700680272,10000.0
0.8163265306122449,10000.0
0.8197278911564626,10000.0
0.8231292517006803,10000.0
0.826530612244898,10000.0
0.8299319727891157,10000.0
0.8333333333333334,10000.0
0.8367346938775511,10000.0
0.8401360544217688,10000.0
0.8435374149659864,10000.0
0.8469387755102041,10000.0
0.8503401360544217,10000.0
0.8537414965986394,10000.0
0.8571428571428571,10000.0
0.8605442176870748,10000.0
0.8639455782312925,10000.0
0.8673469387755102,10000.0
0.8707482993197279,10000.0
0.8741496598639455,10000.0
0.8775510204081632,10000.0
0.8809523809523809,10000.0
0.8843537414965986,10000.0
0.8877551020408163,10000.0
0.891156462585034,10000.0
0.8945578231292517,10000.0
0.8979591836734694,10000.0
0.9013605442176871,10000.0
0.9047619047619048,10000.0
0.9081632653061225,10000.0
0.9115646258503401,10000.0
0.9149659863945578,10000.0
0.9183673469387755,10000.0
0.9217687074829932,10000.0
0.9251700680272109,10000.0
0.9285714285714286,10000.0
0.9319727891156463,10000.0
0.935374149659864,10000.0
0.9387755102040817,10000.0
0.9421768707482994,10000.0
0.9455782312925171,10000.0
0.9489795918367347,10000.0
0.9523809523809523,10000.0
0.95578231292517,10000.0
0.9591836734693877,10000.0
0.9625850340136054,10000.0
0.9659863945578231,10000.0
0.9693877551020408,10000.0
0.9727891156462585,10000.0
0.9761904761904762,10000.0
0.9795918367346939,10000.0
0.9829931972789115,10000.0
0.9863945578231292,10000.0
0.9897959183673469,10000.0
0.9931972789115646,10000.0
0.9965986394557823,10000.0
1.0,10000.0


==> data/solve_mpir_float_08_16_32/relative_error.sorted.csv <==
percent,Float64
0,4.86E-05
0.00340136054421769,0.000538500189312313
0.00680272108843537,0.0187305831504638
0.0102040816326531,0.0253551564091473
0.0136054421768707,0.0318438922980384
0.0170068027210884,0.0501917052150043
0.0204081632653061,0.0966865079031365
0.0238095238095238,0.125989865937519
0.0272108843537415,0.15536565721028
0.0306122448979592,0.214543366163001
0.0340136054421769,0.543577566016108
0.0374149659863946,0.701261903435911
0.0408163265306122,0.710849028406836
0.0442176870748299,0.711160340163034
0.0476190476190476,0.810435572030099
0.0510204081632653,0.846950860830505
0.054421768707483,0.88040644517566
0.0578231292517007,0.881786621811766
0.0612244897959184,0.912407315737318
0.0646258503401361,0.912407315737318
0.0680272108843538,0.931732045987972
0.0714285714285714,0.964378417592553
0.0748299319727891,0.980801416182904
0.0782312925170068,1
0.0816326530612245,1
0.0850340136054422,1
0.0884353741496599,1
0.0918367346938776,1
0.0952380952380952,1
0.0986394557823129,1
0.102040816326531,1
0.105442176870748,1
0.108843537414966,1
0.112244897959184,1
0.115646258503401,1
0.119047619047619,1
0.122448979591837,1
0.125850340136054,1
0.129251700680272,1
0.13265306122449,1
0.136054421768708,1
0.139455782312925,1
0.142857142857143,1
0.146258503401361,1
0.149659863945578,1
0.153061224489796,1
0.156462585034014,1
0.159863945578231,1
0.163265306122449,1
0.166666666666667,1
0.170068027210884,1
0.173469387755102,1
0.17687074829932,1
0.180272108843537,1
0.183673469387755,1
0.187074829931973,1
0.19047619047619,1
0.193877551020408,1
0.197278911564626,1
0.200680272108844,1.00000149230926
0.204081632653061,1.00007425586367
0.207482993197279,1.00160524114952
0.210884353741497,1.00371972513677
0.214285714285714,1.00458987049529
0.217687074829932,1.02686112071644
0.22108843537415,1.03591629044717
0.224489795918367,1.05063229387619
0.227891156462585,1.05071839739495
0.231292517006803,1.05120114123841
0.23469387755102,1.07306038516312
0.238095238095238,1.09347195706072
0.241496598639456,1.09938469713611
0.244897959183673,1.10803032307756
0.248299319727891,1.11633942001204
0.251700680272109,1.14577168181306
0.255102040816327,1.15798406350075
0.258503401360544,1.16151802378358
0.261904761904762,1.16318901497365
0.26530612244898,1.16363245744087
0.268707482993197,1.17016673498429
0.272108843537415,1.17656823779042
0.275510204081633,1.18187149480661
0.27891156462585,1.20965309959674
0.282312925170068,1.21340372124922
0.285714285714286,1.21531037164843
0.289115646258503,1.23017667947343
0.292517006802721,1.23768961477697
0.295918367346939,1.24117475378412
0.299319727891156,1.26032134091718
0.302721088435374,1.26718576012636
0.306122448979592,1.291450377248
0.30952380952381,1.29526595162217
0.312925170068027,1.30120986379851
0.316326530612245,1.30823236822388
0.319727891156463,1.3133072686928
0.32312925170068,1.31990270060374
0.326530612244898,1.3634120689464
0.329931972789116,1.37193112710239
0.333333333333333,1.37332442392125
0.336734693877551,1.3786939508947
0.340136054421769,1.3806753610864
0.343537414965986,1.3957791724365
0.346938775510204,1.39937325539403
0.350340136054422,1.40051503177188
0.353741496598639,1.40091927618612
0.357142857142857,1.40359673016408
0.360544217687075,1.40916007387198
0.363945578231293,1.40989525661346
0.36734693877551,1.41675369946097
0.370748299319728,1.41838885684551
0.374149659863946,1.42419252433934
0.377551020408163,1.43037054285441
0.380952380952381,1.43470362157412
0.384353741496599,1.4543991872302
0.387755102040816,1.48246113853705
0.391156462585034,1.49896864939477
0.394557823129252,1.51709678536616
0.397959183673469,1.55420152672404
0.401360544217687,1.55899087213231
0.404761904761905,1.56393007664391
0.408163265306122,1.72625825141398
0.41156462585034,2.05480320531307
0.414965986394558,2.19921658089537
0.418367346938776,2.41236624366712
0.421768707482993,3.719027809159
0.425170068027211,6.77165386547013
0.428571428571429,6.77165386547013
0.431972789115646,6.78158972973449
0.435374149659864,37.4069051778753
0.438775510204082,1000
0.442176870748299,1000
0.445578231292517,1000
0.448979591836735,1000
0.452380952380952,1000
0.45578231292517,1000
0.459183673469388,1000
0.462585034013605,1000
0.465986394557823,1000
0.469387755102041,1000
0.472789115646259,1000
0.476190476190476,1000
0.479591836734694,1000
0.482993197278912,1000
0.486394557823129,1000
0.489795918367347,1000
0.493197278911565,1000
0.496598639455782,1000
0.5,1000
0.503401360544218,1000
0.506802721088435,1000
0.510204081632653,1000
0.513605442176871,1000
0.517006802721089,1000
0.520408163265306,1000
0.523809523809524,1000
0.527210884353742,1000
0.530612244897959,1000
0.534013605442177,1000
0.537414965986395,1000
0.540816326530612,1000
0.54421768707483,1000
0.547619047619048,1000
0.551020408163265,1000
0.554421768707483,1000
0.557823129251701,1000
0.561224489795918,1000
0.564625850340136,1000
0.568027210884354,1000
0.571428571428571,10000
0.574829931972789,10000
0.578231292517007,10000
0.581632653061225,10000
0.585034013605442,10000
0.58843537414966,10000
0.591836734693878,10000
0.595238095238095,10000
0.598639455782313,10000
0.602040816326531,10000
0.605442176870748,10000
0.608843537414966,10000
0.612244897959184,10000
0.615646258503401,10000
0.619047619047619,10000
0.622448979591837,10000
0.625850340136055,10000
0.629251700680272,10000
0.63265306122449,10000
0.636054421768708,10000
0.639455782312925,10000
0.642857142857143,10000
0.646258503401361,10000
0.649659863945578,10000
0.653061224489796,10000
0.656462585034014,10000
0.659863945578231,10000
0.663265306122449,10000
0.666666666666667,10000
0.670068027210884,10000
0.673469387755102,10000
0.67687074829932,10000
0.680272108843537,10000
0.683673469387755,10000
0.687074829931973,10000
0.690476190476191,10000
0.693877551020408,10000
0.697278911564626,10000
0.700680272108844,10000
0.704081632653061,10000
0.707482993197279,10000
0.710884353741497,10000
0.714285714285714,10000
0.717687074829932,10000
0.72108843537415,10000
0.724489795918367,10000
0.727891156462585,10000
0.731292517006803,10000
0.73469387755102,10000
0.738095238095238,10000
0.741496598639456,10000
0.744897959183674,10000
0.748299319727891,10000
0.751700680272109,10000
0.755102040816327,10000
0.758503401360544,10000
0.761904761904762,10000
0.76530612244898,10000
0.768707482993197,10000
0.772108843537415,10000
0.775510204081633,10000
0.77891156462585,10000
0.782312925170068,10000
0.785714285714286,10000
0.789115646258503,10000
0.792517006802721,10000
0.795918367346939,10000
0.799319727891157,10000
0.802721088435374,10000
0.806122448979592,10000
0.80952380952381,10000
0.812925170068027,10000
0.816326530612245,10000
0.819727891156463,10000
0.82312925170068,10000
0.826530612244898,10000
0.829931972789116,10000
0.833333333333333,10000
0.836734693877551,10000
0.840136054421769,10000
0.843537414965986,10000
0.846938775510204,10000
0.850340136054422,10000
0.853741496598639,10000
0.857142857142857,10000
0.860544217687075,10000
0.863945578231293,10000
0.86734693877551,10000
0.870748299319728,10000
0.874149659863946,10000
0.877551020408163,10000
0.880952380952381,10000
0.884353741496599,10000
0.887755102040816,10000
0.891156462585034,10000
0.894557823129252,10000
0.897959183673469,10000
0.901360544217687,10000
0.904761904761905,10000
0.908163265306123,10000
0.91156462585034,10000
0.914965986394558,10000
0.918367346938776,10000
0.921768707482993,10000
0.925170068027211,10000
0.928571428571429,10000
0.931972789115646,10000
0.935374149659864,10000
0.938775510204082,10000
0.942176870748299,10000
0.945578231292517,10000
0.948979591836735,10000
0.952380952380952,10000
0.95578231292517,10000
0.959183673469388,10000
0.962585034013605,10000
0.965986394557823,10000
0.969387755102041,10000
0.972789115646259,10000
0.976190476190476,10000
0.979591836734694,10000
0.982993197278912,10000
0.986394557823129,10000
0.989795918367347,10000
0.993197278911565,10000
0.996598639455782,10000
1,10000


==> data/solve_mpir_float_16_16_32/iteration_count.csv <==
matrix\type,Float64
AG-Monien/cage,1.00000000000000000000000000000000000e+00
AG-Monien/netz4504_dual,1.00000000000000000000000000000000000e+00
AG-Monien/ukerbe1_dual,0.00000000000000000000000000000000000e+00
Arenas/jazz,1.00000000000000000000000000000000000e+00
Averous/epb0,0.00000000000000000000000000000000000e+00
Bai/bfwa398,1.00000000000000000000000000000000000e+00
Bai/bfwa62,1.00000000000000000000000000000000000e+00
Bai/bfwa782,1.00000000000000000000000000000000000e+00
Bai/bfwb398,Inf
Bai/bfwb62,Inf
Bai/bfwb782,Inf
Bai/bwm200,1.00000000000000000000000000000000000e+00
Bai/bwm2000,0.00000000000000000000000000000000000e+00
Bai/cdde1,1.00000000000000000000000000000000000e+00
Bai/cdde2,1.00000000000000000000000000000000000e+00
Bai/cdde3,1.00000000000000000000000000000000000e+00
Bai/cdde4,1.00000000000000000000000000000000000e+00
Bai/cdde5,1.00000000000000000000000000000000000e+00
Bai/cdde6,1.00000000000000000000000000000000000e+00
Bai/ck104,1.00000000000000000000000000000000000e+00
Bai/ck400,1.00000000000000000000000000000000000e+00
Bai/ck656,Inf
Bai/dw256A,1.00000000000000000000000000000000000e+00
Bai/dw256B,1.00000000000000000000000000000000000e+00
Bai/dwa512,1.00000000000000000000000000000000000e+00
Bai/dwb512,1.00000000000000000000000000000000000e+00
Bai/lop163,Inf
Bai/mhdb416,-Inf
Bai/odepa400,Inf
Bai/olm100,1.00000000000000000000000000000000000e+00
Bai/olm1000,Inf
Bai/olm2000,Inf
Bai/olm500,Inf
Bai/pde225,1.00000000000000000000000000000000000e+00
Bai/pde900,1.00000000000000000000000000000000000e+00
Bai/rdb1250,0.00000000000000000000000000000000000e+00
Bai/rdb1250l,0.00000000000000000000000000000000000e+00
Bai/rdb200,1.00000000000000000000000000000000000e+00
Bai/rdb200l,1.00000000000000000000000000000000000e+00
Bai/rdb450,1.00000000000000000000000000000000000e+00
Bai/rdb450l,1.00000000000000000000000000000000000e+00
Bai/rdb800l,Inf
Bai/rdb968,1.00000000000000000000000000000000000e+00
Bai/rw136,Inf
Bai/rw496,Inf
Bai/tols1090,1.00000000000000000000000000000000000e+00
Bai/tols2000,1.00000000000000000000000000000000000e+00
Bai/tols340,1.00000000000000000000000000000000000e+00
Bai/tols4000,1.00000000000000000000000000000000000e+00
Bai/tols90,1.00000000000000000000000000000000000e+00
Bai/tub100,1.00000000000000000000000000000000000e+00
Bai/tub1000,Inf
Bates/Chem97ZtZ,0.00000000000000000000000000000000000e+00
CPM/cz148,1.00000000000000000000000000000000000e+00
CPM/cz308,1.00000000000000000000000000000000000e+00
CPM/cz628,1.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n10,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity01,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity02,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity03,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity04,1.00000000000000000000000000000000000e+00
FEMLAB/poisson2D,1.00000000000000000000000000000000000e+00
FEMLAB/problem1,1.00000000000000000000000000000000000e+00
FIDAP/ex1,Inf
FIDAP/ex5,Inf
Grund/b1_ss,1.00000000000000000000000000000000000e+00
Grund/b2_ss,Inf
Grund/d_dyn,Inf
Grund/d_dyn1,Inf
Grund/d_ss,Inf
Grund/poli,0.00000000000000000000000000000000000e+00
Gset/G11,1.00000000000000000000000000000000000e+00
Gset/G12,1.00000000000000000000000000000000000e+00
Gset/G13,1.00000000000000000000000000000000000e+00
Gset/G14,1.00000000000000000000000000000000000e+00
Gset/G15,1.00000000000000000000000000000000000e+00
Gset/G16,1.00000000000000000000000000000000000e+00
Gset/G17,1.00000000000000000000000000000000000e+00
Gset/G18,2.00000000000000000000000000000000000e+00
Gset/G19,2.00000000000000000000000000000000000e+00
Gset/G20,1.00000000000000000000000000000000000e+00
Gset/G21,2.00000000000000000000000000000000000e+00
Gset/G32,0.00000000000000000000000000000000000e+00
Gset/G33,0.00000000000000000000000000000000000e+00
Gset/G34,0.00000000000000000000000000000000000e+00
HB/1138_bus,0.00000000000000000000000000000000000e+00
HB/494_bus,-Inf
HB/662_bus,Inf
HB/685_bus,Inf
HB/arc130,Inf
HB/ash85,1.00000000000000000000000000000000000e+00
HB/bcspwr01,1.00000000000000000000000000000000000e+00
HB/bcspwr03,1.00000000000000000000000000000000000e+00
HB/bcsstk01,Inf
HB/bcsstk02,1.00000000000000000000000000000000000e+00
HB/bcsstk03,Inf
HB/bcsstk04,Inf
HB/bcsstk05,Inf
HB/bcsstk06,Inf
HB/bcsstk07,Inf
HB/bcsstk19,Inf
HB/bcsstk20,Inf
HB/bcsstk22,Inf
HB/bcsstm02,1.00000000000000000000000000000000000e+00
HB/bcsstm05,1.00000000000000000000000000000000000e+00
HB/bcsstm06,1.00000000000000000000000000000000000e+00
HB/bcsstm07,1.00000000000000000000000000000000000e+00
HB/bcsstm08,1.00000000000000000000000000000000000e+00
HB/bcsstm09,0.00000000000000000000000000000000000e+00
HB/bcsstm11,0.00000000000000000000000000000000000e+00
HB/bcsstm19,1.00000000000000000000000000000000000e+00
HB/bcsstm20,1.00000000000000000000000000000000000e+00
HB/bcsstm21,0.00000000000000000000000000000000000e+00
HB/bcsstm22,Inf
HB/bcsstm23,1.00000000000000000000000000000000000e+00
HB/bcsstm26,0.00000000000000000000000000000000000e+00
HB/bp_0,1.00000000000000000000000000000000000e+00
HB/bp_1000,1.00000000000000000000000000000000000e+00
HB/bp_1200,1.00000000000000000000000000000000000e+00
HB/bp_1400,1.00000000000000000000000000000000000e+00
HB/bp_1600,1.00000000000000000000000000000000000e+00
HB/bp_200,1.00000000000000000000000000000000000e+00
HB/bp_400,1.00000000000000000000000000000000000e+00
HB/bp_600,1.00000000000000000000000000000000000e+00
HB/bp_800,1.00000000000000000000000000000000000e+00
HB/can_161,1.00000000000000000000000000000000000e+00
HB/can_24,1.00000000000000000000000000000000000e+00
HB/can_62,1.00000000000000000000000000000000000e+00
HB/can_73,2.00000000000000000000000000000000000e+00
HB/can_96,1.00000000000000000000000000000000000e+00
HB/dwt_234,1.00000000000000000000000000000000000e+00
HB/dwt_310,1.00000000000000000000000000000000000e+00
HB/dwt_59,1.00000000000000000000000000000000000e+00
HB/dwt_66,1.00000000000000000000000000000000000e+00
HB/dwt_87,2.00000000000000000000000000000000000e+00
HB/fs_183_4,Inf
HB/fs_183_6,Inf
HB/fs_541_1,1.00000000000000000000000000000000000e+00
HB/fs_541_2,Inf
HB/fs_541_3,Inf
HB/fs_541_4,Inf
HB/fs_680_1,Inf
HB/fs_680_2,Inf
HB/fs_680_3,Inf
HB/fs_760_1,Inf
HB/gr_30_30,1.00000000000000000000000000000000000e+00
HB/gre_1107,0.00000000000000000000000000000000000e+00
HB/gre_115,1.00000000000000000000000000000000000e+00
HB/gre_185,1.00000000000000000000000000000000000e+00
HB/gre_216a,1.00000000000000000000000000000000000e+00
HB/gre_216b,-Inf
HB/gre_343,1.00000000000000000000000000000000000e+00
HB/gre_512,1.00000000000000000000000000000000000e+00
HB/hor_131,1.00000000000000000000000000000000000e+00
HB/ibm32,1.00000000000000000000000000000000000e+00
HB/impcol_a,Inf
HB/impcol_b,1.00000000000000000000000000000000000e+00
HB/impcol_c,1.00000000000000000000000000000000000e+00
HB/impcol_d,1.00000000000000000000000000000000000e+00
HB/impcol_e,1.00000000000000000000000000000000000e+00
HB/jagmesh1,Inf
HB/jagmesh2,0.00000000000000000000000000000000000e+00
HB/jagmesh3,0.00000000000000000000000000000000000e+00
HB/jagmesh4,0.00000000000000000000000000000000000e+00
HB/jagmesh5,0.00000000000000000000000000000000000e+00
HB/jagmesh6,0.00000000000000000000000000000000000e+00
HB/jagmesh7,0.00000000000000000000000000000000000e+00
HB/jagmesh8,0.00000000000000000000000000000000000e+00
HB/jagmesh9,0.00000000000000000000000000000000000e+00
HB/jpwh_991,1.00000000000000000000000000000000000e+00
HB/lshp1009,0.00000000000000000000000000000000000e+00
HB/lshp1270,0.00000000000000000000000000000000000e+00
HB/lshp_265,1.00000000000000000000000000000000000e+00
HB/lshp_406,1.00000000000000000000000000000000000e+01
HB/lshp_577,2.00000000000000000000000000000000000e+00
HB/lshp_778,1.00000000000000000000000000000000000e+00
HB/lund_a,Inf
HB/lund_b,1.00000000000000000000000000000000000e+00
HB/mahindas,Inf
HB/nnc666,-Inf
HB/nos1,Inf
HB/nos2,Inf
HB/nos4,1.00000000000000000000000000000000000e+00
HB/nos5,Inf
HB/nos6,Inf
HB/nos7,Inf
HB/orsirr_1,Inf
HB/orsirr_2,Inf
HB/plat362,Inf
HB/plskz362,1.00000000000000000000000000000000000e+00
HB/pores_1,Inf
HB/pores_2,Inf
HB/pores_3,Inf
HB/saylr1,Inf
HB/sherman1,1.00000000000000000000000000000000000e+00
HB/sherman4,0.00000000000000000000000000000000000e+00
HB/shl_0,Inf
HB/shl_200,Inf
HB/shl_400,Inf
HB/steam1,1.00000000000000000000000000000000000e+00
HB/steam3,Inf
HB/str_0,1.00000000000000000000000000000000000e+00
HB/str_200,1.00000000000000000000000000000000000e+00
HB/str_400,1.00000000000000000000000000000000000e+00
HB/str_600,1.00000000000000000000000000000000000e+00
HB/west0067,1.00000000000000000000000000000000000e+00
HB/west0132,Inf
HB/west0167,Inf
HB/west0381,1.00000000000000000000000000000000000e+00
HB/west0479,Inf
HB/west0497,Inf
HB/west0655,Inf
HB/young3c,1.00000000000000000000000000000000000e+00
Hamrle/Hamrle1,1.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_81_2,0.00000000000000000000000000000000000e+00
JGD_CAG/CAG_mat72,1.00000000000000000000000000000000000e+00
JGD_SPG/08blocks,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_150,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200b,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20b,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_300,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_500,1.00000000000000000000000000000000000e+00
ML_Graph/Ecoli_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/Glass_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/Olivetti_norm_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/Spectro_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/YaleA_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/breasttissue_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/dermatology_5NN,1.00000000000000000000000000000000000e+00
ML_Graph/iris_dataset_30NN,1.00000000000000000000000000000000000e+00
ML_Graph/micromass_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/umistfacesnorm_10NN,1.00000000000000000000000000000000000e+00
MathWorks/pivtol,1.00000000000000000000000000000000000e+00
Morandini/robot,Inf
Muite/Chebyshev1,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian2,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian3,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian4,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian5,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian6,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian7,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian8,1.00000000000000000000000000000000000e+00
Newman/football,1.00000000000000000000000000000000000e+00
Newman/polbooks,1.00000000000000000000000000000000000e+00
Oberwolfach/LF10,Inf
Oberwolfach/LFAT5,Inf
Oberwolfach/rail_1357,0.00000000000000000000000000000000000e+00
Oberwolfach/t2dal_e,0.00000000000000000000000000000000000e+00
Pajek/GD95_c,1.00000000000000000000000000000000000e+00
Pajek/Stranke94,1.00000000000000000000000000000000000e+00
Pajek/Tina_AskCog,1.00000000000000000000000000000000000e+00
Pothen/mesh1e1,1.00000000000000000000000000000000000e+00
Pothen/mesh1em1,1.00000000000000000000000000000000000e+00
Pothen/mesh1em6,1.00000000000000000000000000000000000e+00
Pothen/mesh2e1,1.00000000000000000000000000000000000e+00
Pothen/mesh2em5,1.00000000000000000000000000000000000e+00
Pothen/mesh3e1,1.00000000000000000000000000000000000e+00
Pothen/mesh3em5,1.00000000000000000000000000000000000e+00
Rajat/rajat04,0.00000000000000000000000000000000000e+00
Rajat/rajat05,-Inf
Rajat/rajat11,1.00000000000000000000000000000000000e+00
Rajat/rajat14,1.00000000000000000000000000000000000e+00
Rajat/rajat19,0.00000000000000000000000000000000000e+00
Rommes/ww_36_pmec_36,1.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_01,0.00000000000000000000000000000000000e+00
Sandia/fpga_trans_01,0.00000000000000000000000000000000000e+00
Sandia/fpga_trans_02,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_03,-Inf
Sandia/oscil_dcop_05,-Inf
Sandia/oscil_dcop_10,-Inf
Sandia/oscil_dcop_11,-Inf
Sandia/oscil_dcop_12,-Inf
Sandia/oscil_trans_01,-Inf
TOKAMAK/utm300,Inf
VDOL/dynamicSoaringProblem_1,1.00000000000000000000000000000000000e+00
VDOL/hangGlider_1,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_1,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_2,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_3,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_4,Inf
VDOL/spaceShuttleEntry_1,1.00000000000000000000000000000000000e+00
VDOL/spaceStation_2,Inf
VDOL/spaceStation_3,Inf
VDOL/tumorAntiAngiogenesis_1,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_2,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_3,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_5,Inf
YZhou/circuit204,Inf
vanHeukelum/cage3,1.00000000000000000000000000000000000e+00
vanHeukelum/cage4,1.00000000000000000000000000000000000e+00
vanHeukelum/cage5,1.00000000000000000000000000000000000e+00
vanHeukelum/cage6,1.00000000000000000000000000000000000e+00
vanHeukelum/cage7,1.00000000000000000000000000000000000e+00


==> data/solve_mpir_float_16_16_32/iteration_count.sorted.csv <==
percent,Float64
0.0,0.1
0.003401360544217687,0.1
0.006802721088435374,0.1
0.01020408163265306,0.1
0.013605442176870748,0.1
0.017006802721088437,0.1
0.02040816326530612,0.1
0.023809523809523808,0.1
0.027210884353741496,0.1
0.030612244897959183,0.1
0.034013605442176874,0.1
0.03741496598639456,0.1
0.04081632653061224,0.1
0.04421768707482993,0.1
0.047619047619047616,0.1
0.05102040816326531,0.1
0.05442176870748299,0.1
0.05782312925170068,0.1
0.061224489795918366,0.1
0.06462585034013606,0.1
0.06802721088435375,0.1
0.07142857142857142,0.1
0.07482993197278912,0.1
0.0782312925170068,0.1
0.08163265306122448,0.1
0.08503401360544217,0.1
0.08843537414965986,0.1
0.09183673469387756,0.1
0.09523809523809523,0.1
0.09863945578231292,0.1
0.10204081632653061,0.1
0.1054421768707483,0.1
0.10884353741496598,0.1
0.11224489795918367,0.1
0.11564625850340136,0.1
0.11904761904761904,0.1
0.12244897959183673,1.0
0.12585034013605442,1.0
0.1292517006802721,1.0
0.1326530612244898,1.0
0.1360544217687075,1.0
0.13945578231292516,1.0
0.14285714285714285,1.0
0.14625850340136054,1.0
0.14965986394557823,1.0
0.15306122448979592,1.0
0.1564625850340136,1.0
0.1598639455782313,1.0
0.16326530612244897,1.0
0.16666666666666666,1.0
0.17006802721088435,1.0
0.17346938775510204,1.0
0.17687074829931973,1.0
0.18027210884353742,1.0
0.1836734693877551,1.0
0.1870748299319728,1.0
0.19047619047619047,1.0
0.19387755102040816,1.0
0.19727891156462585,1.0
0.20068027210884354,1.0
0.20408163265306123,1.0
0.20748299319727892,1.0
0.2108843537414966,1.0
0.21428571428571427,1.0
0.21768707482993196,1.0
0.22108843537414966,1.0
0.22448979591836735,1.0
0.22789115646258504,1.0
0.23129251700680273,1.0
0.23469387755102042,1.0
0.23809523809523808,1.0
0.24149659863945577,1.0
0.24489795918367346,1.0
0.24829931972789115,1.0
0.25170068027210885,1.0
0.25510204081632654,1.0
0.2585034013605442,1.0
0.2619047619047619,1.0
0.2653061224489796,1.0
0.2687074829931973,1.0
0.272108843537415,1.0
0.2755102040816326,1.0
0.2789115646258503,1.0
0.282312925170068,1.0
0.2857142857142857,1.0
0.2891156462585034,1.0
0.2925170068027211,1.0
0.29591836734693877,1.0
0.29931972789115646,1.0
0.30272108843537415,1.0
0.30612244897959184,1.0
0.30952380952380953,1.0
0.3129251700680272,1.0
0.3163265306122449,1.0
0.3197278911564626,1.0
0.3231292517006803,1.0
0.32653061224489793,1.0
0.3299319727891156,1.0
0.3333333333333333,1.0
0.336734693877551,1.0
0.3401360544217687,1.0
0.3435374149659864,1.0
0.3469387755102041,1.0
0.35034013605442177,1.0
0.35374149659863946,1.0
0.35714285714285715,1.0
0.36054421768707484,1.0
0.36394557823129253,1.0
0.3673469387755102,1.0
0.3707482993197279,1.0
0.3741496598639456,1.0
0.37755102040816324,1.0
0.38095238095238093,1.0
0.3843537414965986,1.0
0.3877551020408163,1.0
0.391156462585034,1.0
0.3945578231292517,1.0
0.3979591836734694,1.0
0.4013605442176871,1.0
0.40476190476190477,1.0
0.40816326530612246,1.0
0.41156462585034015,1.0
0.41496598639455784,1.0
0.41836734693877553,1.0
0.4217687074829932,1.0
0.42517006802721086,1.0
0.42857142857142855,1.0
0.43197278911564624,1.0
0.43537414965986393,1.0
0.4387755102040816,1.0
0.4421768707482993,1.0
0.445578231292517,1.0
0.4489795918367347,1.0
0.4523809523809524,1.0
0.4557823129251701,1.0
0.45918367346938777,1.0
0.46258503401360546,1.0
0.46598639455782315,1.0
0.46938775510204084,1.0
0.47278911564625853,1.0
0.47619047619047616,1.0
0.47959183673469385,1.0
0.48299319727891155,1.0
0.48639455782312924,1.0
0.4897959183673469,1.0
0.4931972789115646,1.0
0.4965986394557823,1.0
0.5,1.0
0.5034013605442177,1.0
0.5068027210884354,1.0
0.5102040816326531,1.0
0.5136054421768708,1.0
0.5170068027210885,1.0
0.5204081632653061,1.0
0.5238095238095238,1.0
0.5272108843537415,1.0
0.5306122448979592,1.0
0.5340136054421769,1.0
0.5374149659863946,1.0
0.5408163265306123,1.0
0.54421768707483,1.0
0.5476190476190477,1.0
0.5510204081632653,1.0
0.5544217687074829,1.0
0.5578231292517006,1.0
0.5612244897959183,1.0
0.564625850340136,1.0
0.5680272108843537,1.0
0.5714285714285714,1.0
0.5748299319727891,1.0
0.5782312925170068,1.0
0.5816326530612245,1.0
0.5850340136054422,1.0
0.5884353741496599,1.0
0.5918367346938775,1.0
0.5952380952380952,1.0
0.5986394557823129,1.0
0.6020408163265306,1.0
0.6054421768707483,1.0
0.608843537414966,1.0
0.6122448979591837,1.0
0.6156462585034014,1.0
0.6190476190476191,1.0
0.6224489795918368,1.0
0.6258503401360545,1.0
0.6292517006802721,1.0
0.6326530612244898,1.0
0.6360544217687075,1.0
0.6394557823129252,1.0
0.6428571428571429,1.0
0.6462585034013606,1.0
0.6496598639455783,1.0
0.6530612244897959,1.0
0.6564625850340136,1.0
0.6598639455782312,1.0
0.6632653061224489,1.0
0.6666666666666666,1.0
0.6700680272108843,1.0
0.673469387755102,1.0
0.6768707482993197,1.0
0.6802721088435374,1.0
0.6836734693877551,1.0
0.6870748299319728,2.0
0.6904761904761905,2.0
0.6938775510204082,2.0
0.6972789115646258,2.0
0.7006802721088435,2.0
0.7040816326530612,2.0
0.7074829931972789,10.0
0.7108843537414966,1000.0
0.7142857142857143,1000.0
0.717687074829932,1000.0
0.7210884353741497,1000.0
0.7244897959183674,1000.0
0.7278911564625851,1000.0
0.7312925170068028,1000.0
0.7346938775510204,1000.0
0.7380952380952381,1000.0
0.7414965986394558,1000.0
0.7448979591836735,1000.0
0.7482993197278912,10000.0
0.7517006802721088,10000.0
0.7551020408163265,10000.0
0.7585034013605442,10000.0
0.7619047619047619,10000.0
0.7653061224489796,10000.0
0.7687074829931972,10000.0
0.7721088435374149,10000.0
0.7755102040816326,10000.0
0.7789115646258503,10000.0
0.782312925170068,10000.0
0.7857142857142857,10000.0
0.7891156462585034,10000.0
0.7925170068027211,10000.0
0.7959183673469388,10000.0
0.7993197278911565,10000.0
0.8027210884353742,10000.0
0.8061224489795918,10000.0
0.8095238095238095,10000.0
0.8129251700680272,10000.0
0.8163265306122449,10000.0
0.8197278911564626,10000.0
0.8231292517006803,10000.0
0.826530612244898,10000.0
0.8299319727891157,10000.0
0.8333333333333334,10000.0
0.8367346938775511,10000.0
0.8401360544217688,10000.0
0.8435374149659864,10000.0
0.8469387755102041,10000.0
0.8503401360544217,10000.0
0.8537414965986394,10000.0
0.8571428571428571,10000.0
0.8605442176870748,10000.0
0.8639455782312925,10000.0
0.8673469387755102,10000.0
0.8707482993197279,10000.0
0.8741496598639455,10000.0
0.8775510204081632,10000.0
0.8809523809523809,10000.0
0.8843537414965986,10000.0
0.8877551020408163,10000.0
0.891156462585034,10000.0
0.8945578231292517,10000.0
0.8979591836734694,10000.0
0.9013605442176871,10000.0
0.9047619047619048,10000.0
0.9081632653061225,10000.0
0.9115646258503401,10000.0
0.9149659863945578,10000.0
0.9183673469387755,10000.0
0.9217687074829932,10000.0
0.9251700680272109,10000.0
0.9285714285714286,10000.0
0.9319727891156463,10000.0
0.935374149659864,10000.0
0.9387755102040817,10000.0
0.9421768707482994,10000.0
0.9455782312925171,10000.0
0.9489795918367347,10000.0
0.9523809523809523,10000.0
0.95578231292517,10000.0
0.9591836734693877,10000.0
0.9625850340136054,10000.0
0.9659863945578231,10000.0
0.9693877551020408,10000.0
0.9727891156462585,10000.0
0.9761904761904762,10000.0
0.9795918367346939,10000.0
0.9829931972789115,10000.0
0.9863945578231292,10000.0
0.9897959183673469,10000.0
0.9931972789115646,10000.0
0.9965986394557823,10000.0
1.0,10000.0


==> data/solve_mpir_float_16_16_32/relative_error.sorted.csv <==
percent,Float64
0.0,4.8629156279301056e-5
0.003401360544217687,0.00019445222066592302
0.006802721088435374,0.0002580532620992434
0.01020408163265306,0.0002802281315718329
0.013605442176870748,0.0002840928305227713
0.017006802721088437,0.00033542700880359323
0.02040816326530612,0.0005385001893123131
0.023809523809523808,0.0009995433216849045
0.027210884353741496,0.0015225527333566269
0.030612244897959183,0.02041061731753074
0.034013605442176874,0.027795625086871823
0.03741496598639456,0.15097349644229383
0.04081632653061224,0.21812944728565628
0.04421768707482993,0.3014300327030486
0.047619047619047616,0.5410004226964329
0.05102040816326531,0.5550326798097409
0.05442176870748299,0.6892826615321896
0.05782312925170068,0.7962832341141315
0.061224489795918366,0.8009319545062485
0.06462585034013606,0.8187084947285985
0.06802721088435375,0.822180911843693
0.07142857142857142,0.835980376594495
0.07482993197278912,0.8446369328123343
0.0782312925170068,0.8804064451756597
0.08163265306122448,0.8834486728408698
0.08503401360544217,0.8848554162415051
0.08843537414965986,0.8994142440382862
0.09183673469387756,0.9098453726026788
0.09523809523809523,0.9098453726026788
0.09863945578231292,0.9606480883221499
0.10204081632653061,0.9785326002042468
0.1054421768707483,0.9922977334177875
0.10884353741496598,1.0
0.11224489795918367,1.0
0.11564625850340136,1.0
0.11904761904761904,1.0
0.12244897959183673,1.0
0.12585034013605442,1.0
0.1292517006802721,1.0
0.1326530612244898,1.0
0.1360544217687075,1.0
0.13945578231292516,1.0
0.14285714285714285,1.0
0.14625850340136054,1.0
0.14965986394557823,1.0
0.15306122448979592,1.0
0.1564625850340136,1.0
0.1598639455782313,1.0
0.16326530612244897,1.0
0.16666666666666666,1.0
0.17006802721088435,1.0
0.17346938775510204,1.0
0.17687074829931973,1.0
0.18027210884353742,1.0
0.1836734693877551,1.0
0.1870748299319728,1.0
0.19047619047619047,1.0
0.19387755102040816,1.0
0.19727891156462585,1.0
0.20068027210884354,1.0
0.20408163265306123,1.0
0.20748299319727892,1.0
0.2108843537414966,1.0
0.21428571428571427,1.0
0.21768707482993196,1.0
0.22108843537414966,1.0
0.22448979591836735,1.0
0.22789115646258504,1.0
0.23129251700680273,1.0016163034565537
0.23469387755102042,1.0065653939303123
0.23809523809523808,1.0097680144473378
0.24149659863945577,1.024677304721901
0.24489795918367346,1.0433135976741388
0.24829931972789115,1.0469561658969757
0.25170068027210885,1.0561922294045853
0.25510204081632654,1.0641383078413378
0.2585034013605442,1.1048945068003702
0.2619047619047619,1.113350997871529
0.2653061224489796,1.1151597457172873
0.2687074829931973,1.1357915644418033
0.272108843537415,1.1377688400471602
0.2755102040816326,1.1622923164515104
0.2789115646258503,1.1631890149736515
0.282312925170068,1.1658589956918035
0.2857142857142857,1.167366340703847
0.2891156462585034,1.1750186769819644
0.2925170068027211,1.189497736678239
0.29591836734693877,1.1974112477796377
0.29931972789115646,1.197814482155953
0.30272108843537415,1.1992783159283873
0.30612244897959184,1.215063772019286
0.30952380952380953,1.233687043238096
0.3129251700680272,1.2377120461150501
0.3163265306122449,1.240822309343214
0.3197278911564626,1.24393019333007
0.3231292517006803,1.2593832069441888
0.32653061224489793,1.262952167873833
0.3299319727891156,1.2642403535912863
0.3333333333333333,1.269107170121752
0.336734693877551,1.2693527676700886
0.3401360544217687,1.2754094917555105
0.3435374149659864,1.2759111290222493
0.3469387755102041,1.276858720099872
0.35034013605442177,1.294487421589305
0.35374149659863946,1.2989205949733809
0.35714285714285715,1.3001305445082258
0.36054421768707484,1.3023254988439232
0.36394557823129253,1.3024296861869025
0.3673469387755102,1.309560641265526
0.3707482993197279,1.311115208151896
0.3741496598639456,1.3152569738883673
0.37755102040816324,1.3155543912849412
0.38095238095238093,1.319902700603736
0.3843537414965986,1.3227096536936753
0.3877551020408163,1.3270666240319822
0.391156462585034,1.3283212075797053
0.3945578231292517,1.3332316419177943
0.3979591836734694,1.3465336481141923
0.4013605442176871,1.3474713903566284
0.40476190476190477,1.3488251594713097
0.40816326530612246,1.3534587596549599
0.41156462585034015,1.355401005422737
0.41496598639455784,1.3611248662014763
0.41836734693877553,1.3633009115189205
0.4217687074829932,1.366291522446613
0.42517006802721086,1.3685286755979014
0.42857142857142855,1.370237370377289
0.43197278911564624,1.3718910373668316
0.43537414965986393,1.374227990526222
0.4387755102040816,1.374268034887643
0.4421768707482993,1.377033542246586
0.445578231292517,1.377197568127525
0.4489795918367347,1.3807703311607111
0.4523809523809524,1.3808697766298268
0.4557823129251701,1.3813602900275486
0.45918367346938777,1.3842229470674239
0.46258503401360546,1.385453177810088
0.46598639455782315,1.3871679396299754
0.46938775510204084,1.387822843106108
0.47278911564625853,1.3880076302531148
0.47619047619047616,1.3885821876521354
0.47959183673469385,1.3898219488874723
0.48299319727891155,1.3905285927050928
0.48639455782312924,1.391148663129427
0.4897959183673469,1.3925170153821167
0.4931972789115646,1.3928454768251004
0.4965986394557823,1.3949165768720415
0.5,1.396380180821471
0.5034013605442177,1.3973188357576551
0.5068027210884354,1.397716024090054
0.5102040816326531,1.3982413388951969
0.5136054421768708,1.3996103401771667
0.5170068027210885,1.403015040298239
0.5204081632653061,1.4034147108681452
0.5238095238095238,1.405519644025274
0.5272108843537415,1.4065974545244524
0.5306122448979592,1.4068773284024465
0.5340136054421769,1.4086355299075468
0.5374149659863946,1.410196299526454
0.5408163265306123,1.4111924557943316
0.54421768707483,1.4122478877289966
0.5476190476190477,1.413576744031411
0.5510204081632653,1.4140116204172648
0.5544217687074829,1.4144422299802655
0.5578231292517006,1.415571731737564
0.5612244897959183,1.4169851643224594
0.564625850340136,1.4172627450253268
0.5680272108843537,1.4179855598437436
0.5714285714285714,1.4192110480093563
0.5748299319727891,1.419223568978623
0.5782312925170068,1.4195102923811362
0.5816326530612245,1.4199097232913447
0.5850340136054422,1.4220571877438704
0.5884353741496599,1.4221323288294407
0.5918367346938775,1.4222905561615928
0.5952380952380952,1.4238689395411648
0.5986394557823129,1.4241925243393352
0.6020408163265306,1.424198714972278
0.6054421768707483,1.4257659107061083
0.608843537414966,1.427269354415802
0.6122448979591837,1.4272839043456167
0.6156462585034014,1.4341180792013695
0.6190476190476191,1.4364311443581819
0.6224489795918368,1.4382062183948436
0.6258503401360545,1.4421058048382396
0.6292517006802721,1.443283288073934
0.6326530612244898,1.4434864853090028
0.6360544217687075,1.4447797497693335
0.6394557823129252,1.457979411191951
0.6428571428571429,1.4584023201072522
0.6462585034013606,1.45969057769108
0.6496598639455783,1.464608817234209
0.6530612244897959,1.4663008687532857
0.6564625850340136,1.468539988458567
0.6598639455782312,1.470532396652327
0.6632653061224489,1.472497189391407
0.6666666666666666,1.4804546260095155
0.6700680272108843,1.490343313020651
0.673469387755102,1.4906621238954714
0.6768707482993197,1.4936616226494732
0.6802721088435374,1.5314765481268087
0.6836734693877551,1.5314765481268087
0.6870748299319728,1.5542015267240363
0.6904761904761905,1.56071550944147
0.6938775510204082,1.574886056658518
0.6972789115646258,1.5992532873186056
0.7006802721088435,1.6431844022592619
0.7040816326530612,1.8619327970077348
0.7074829931972789,1.9469308119100825
0.7108843537414966,1000.0
0.7142857142857143,1000.0
0.717687074829932,1000.0
0.7210884353741497,1000.0
0.7244897959183674,1000.0
0.7278911564625851,1000.0
0.7312925170068028,1000.0
0.7346938775510204,1000.0
0.7380952380952381,1000.0
0.7414965986394558,1000.0
0.7448979591836735,1000.0
0.7482993197278912,10000.0
0.7517006802721088,10000.0
0.7551020408163265,10000.0
0.7585034013605442,10000.0
0.7619047619047619,10000.0
0.7653061224489796,10000.0
0.7687074829931972,10000.0
0.7721088435374149,10000.0
0.7755102040816326,10000.0
0.7789115646258503,10000.0
0.782312925170068,10000.0
0.7857142857142857,10000.0
0.7891156462585034,10000.0
0.7925170068027211,10000.0
0.7959183673469388,10000.0
0.7993197278911565,10000.0
0.8027210884353742,10000.0
0.8061224489795918,10000.0
0.8095238095238095,10000.0
0.8129251700680272,10000.0
0.8163265306122449,10000.0
0.8197278911564626,10000.0
0.8231292517006803,10000.0
0.826530612244898,10000.0
0.8299319727891157,10000.0
0.8333333333333334,10000.0
0.8367346938775511,10000.0
0.8401360544217688,10000.0
0.8435374149659864,10000.0
0.8469387755102041,10000.0
0.8503401360544217,10000.0
0.8537414965986394,10000.0
0.8571428571428571,10000.0
0.8605442176870748,10000.0
0.8639455782312925,10000.0
0.8673469387755102,10000.0
0.8707482993197279,10000.0
0.8741496598639455,10000.0
0.8775510204081632,10000.0
0.8809523809523809,10000.0
0.8843537414965986,10000.0
0.8877551020408163,10000.0
0.891156462585034,10000.0
0.8945578231292517,10000.0
0.8979591836734694,10000.0
0.9013605442176871,10000.0
0.9047619047619048,10000.0
0.9081632653061225,10000.0
0.9115646258503401,10000.0
0.9149659863945578,10000.0
0.9183673469387755,10000.0
0.9217687074829932,10000.0
0.9251700680272109,10000.0
0.9285714285714286,10000.0
0.9319727891156463,10000.0
0.935374149659864,10000.0
0.9387755102040817,10000.0
0.9421768707482994,10000.0
0.9455782312925171,10000.0
0.9489795918367347,10000.0
0.9523809523809523,10000.0
0.95578231292517,10000.0
0.9591836734693877,10000.0
0.9625850340136054,10000.0
0.9659863945578231,10000.0
0.9693877551020408,10000.0
0.9727891156462585,10000.0
0.9761904761904762,10000.0
0.9795918367346939,10000.0
0.9829931972789115,10000.0
0.9863945578231292,10000.0
0.9897959183673469,10000.0
0.9931972789115646,10000.0
0.9965986394557823,10000.0
1.0,10000.0


==> data/solve_mpir_float_16_32_32/iteration_count.csv <==
matrix\type,Float64
AG-Monien/cage,2.00000000000000000000000000000000000e+00
AG-Monien/netz4504_dual,2.00000000000000000000000000000000000e+00
AG-Monien/ukerbe1_dual,3.00000000000000000000000000000000000e+00
Arenas/jazz,3.00000000000000000000000000000000000e+00
Averous/epb0,1.00000000000000000000000000000000000e+00
Bai/bfwa398,1.00000000000000000000000000000000000e+00
Bai/bfwa62,2.00000000000000000000000000000000000e+00
Bai/bfwa782,2.00000000000000000000000000000000000e+00
Bai/bfwb398,2.00000000000000000000000000000000000e+00
Bai/bfwb62,2.00000000000000000000000000000000000e+00
Bai/bfwb782,2.00000000000000000000000000000000000e+00
Bai/bwm200,2.00000000000000000000000000000000000e+00
Bai/bwm2000,Inf
Bai/cdde1,1.00000000000000000000000000000000000e+00
Bai/cdde2,1.00000000000000000000000000000000000e+00
Bai/cdde3,2.00000000000000000000000000000000000e+00
Bai/cdde4,1.00000000000000000000000000000000000e+00
Bai/cdde5,2.00000000000000000000000000000000000e+00
Bai/cdde6,1.00000000000000000000000000000000000e+00
Bai/ck104,1.00000000000000000000000000000000000e+00
Bai/ck400,1.00000000000000000000000000000000000e+00
Bai/ck656,1.00000000000000000000000000000000000e+00
Bai/dw256A,4.00000000000000000000000000000000000e+00
Bai/dw256B,1.00000000000000000000000000000000000e+00
Bai/dwa512,4.00000000000000000000000000000000000e+00
Bai/dwb512,1.00000000000000000000000000000000000e+00
Bai/lop163,1.00000000000000000000000000000000000e+00
Bai/mhdb416,-Inf
Bai/odepa400,1.00000000000000000000000000000000000e+00
Bai/olm100,2.00000000000000000000000000000000000e+00
Bai/olm1000,Inf
Bai/olm2000,Inf
Bai/olm500,Inf
Bai/pde225,2.00000000000000000000000000000000000e+00
Bai/pde900,1.00000000000000000000000000000000000e+00
Bai/rdb1250,2.00000000000000000000000000000000000e+00
Bai/rdb1250l,3.00000000000000000000000000000000000e+00
Bai/rdb200,3.00000000000000000000000000000000000e+00
Bai/rdb200l,2.00000000000000000000000000000000000e+00
Bai/rdb450,2.00000000000000000000000000000000000e+00
Bai/rdb450l,2.00000000000000000000000000000000000e+00
Bai/rdb800l,1.40000000000000000000000000000000000e+01
Bai/rdb968,4.00000000000000000000000000000000000e+00
Bai/rw136,1.00000000000000000000000000000000000e+00
Bai/rw496,1.00000000000000000000000000000000000e+00
Bai/tols1090,1.00000000000000000000000000000000000e+00
Bai/tols2000,1.00000000000000000000000000000000000e+00
Bai/tols340,Inf
Bai/tols4000,1.00000000000000000000000000000000000e+00
Bai/tols90,1.00000000000000000000000000000000000e+00
Bai/tub100,2.00000000000000000000000000000000000e+00
Bai/tub1000,Inf
Bates/Chem97ZtZ,1.00000000000000000000000000000000000e+00
CPM/cz148,1.00000000000000000000000000000000000e+00
CPM/cz308,1.00000000000000000000000000000000000e+00
CPM/cz628,1.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n10,3.00000000000000000000000000000000000e+00
DRIVCAV/cavity01,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity02,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity03,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity04,1.00000000000000000000000000000000000e+00
FEMLAB/poisson2D,1.00000000000000000000000000000000000e+00
FEMLAB/problem1,2.00000000000000000000000000000000000e+00
FIDAP/ex1,1.00000000000000000000000000000000000e+00
FIDAP/ex5,Inf
Grund/b1_ss,2.00000000000000000000000000000000000e+00
Grund/b2_ss,Inf
Grund/d_dyn,1.00000000000000000000000000000000000e+00
Grund/d_dyn1,2.00000000000000000000000000000000000e+00
Grund/d_ss,1.00000000000000000000000000000000000e+00
Grund/poli,1.00000000000000000000000000000000000e+00
Gset/G11,2.00000000000000000000000000000000000e+00
Gset/G12,2.00000000000000000000000000000000000e+00
Gset/G13,2.00000000000000000000000000000000000e+00
Gset/G14,3.00000000000000000000000000000000000e+00
Gset/G15,2.50000000000000000000000000000000000e+01
Gset/G16,3.00000000000000000000000000000000000e+00
Gset/G17,7.00000000000000000000000000000000000e+00
Gset/G18,4.00000000000000000000000000000000000e+00
Gset/G19,3.00000000000000000000000000000000000e+00
Gset/G20,Inf
Gset/G21,5.00000000000000000000000000000000000e+00
Gset/G32,2.00000000000000000000000000000000000e+00
Gset/G33,2.00000000000000000000000000000000000e+00
Gset/G34,2.00000000000000000000000000000000000e+00
HB/1138_bus,Inf
HB/494_bus,Inf
HB/662_bus,1.00000000000000000000000000000000000e+00
HB/685_bus,1.00000000000000000000000000000000000e+00
HB/arc130,Inf
HB/ash85,2.00000000000000000000000000000000000e+00
HB/bcspwr01,2.00000000000000000000000000000000000e+00
HB/bcspwr03,2.00000000000000000000000000000000000e+00
HB/bcsstk01,Inf
HB/bcsstk02,2.00000000000000000000000000000000000e+00
HB/bcsstk03,Inf
HB/bcsstk04,Inf
HB/bcsstk05,Inf
HB/bcsstk06,Inf
HB/bcsstk07,Inf
HB/bcsstk19,Inf
HB/bcsstk20,Inf
HB/bcsstk22,Inf
HB/bcsstm02,1.00000000000000000000000000000000000e+00
HB/bcsstm05,1.00000000000000000000000000000000000e+00
HB/bcsstm06,1.00000000000000000000000000000000000e+00
HB/bcsstm07,1.00000000000000000000000000000000000e+00
HB/bcsstm08,1.00000000000000000000000000000000000e+00
HB/bcsstm09,Inf
HB/bcsstm11,1.00000000000000000000000000000000000e+00
HB/bcsstm19,1.00000000000000000000000000000000000e+00
HB/bcsstm20,1.00000000000000000000000000000000000e+00
HB/bcsstm21,1.00000000000000000000000000000000000e+00
HB/bcsstm22,1.00000000000000000000000000000000000e+00
HB/bcsstm23,1.00000000000000000000000000000000000e+00
HB/bcsstm26,1.00000000000000000000000000000000000e+00
HB/bp_0,1.00000000000000000000000000000000000e+00
HB/bp_1000,1.00000000000000000000000000000000000e+00
HB/bp_1200,1.00000000000000000000000000000000000e+00
HB/bp_1400,1.00000000000000000000000000000000000e+00
HB/bp_1600,1.00000000000000000000000000000000000e+00
HB/bp_200,1.00000000000000000000000000000000000e+00
HB/bp_400,1.00000000000000000000000000000000000e+00
HB/bp_600,1.00000000000000000000000000000000000e+00
HB/bp_800,1.00000000000000000000000000000000000e+00
HB/can_161,1.00000000000000000000000000000000000e+00
HB/can_24,1.00000000000000000000000000000000000e+00
HB/can_62,3.00000000000000000000000000000000000e+00
HB/can_73,3.00000000000000000000000000000000000e+00
HB/can_96,1.00000000000000000000000000000000000e+00
HB/dwt_234,2.00000000000000000000000000000000000e+00
HB/dwt_310,2.00000000000000000000000000000000000e+00
HB/dwt_59,1.00000000000000000000000000000000000e+00
HB/dwt_66,1.00000000000000000000000000000000000e+00
HB/dwt_87,3.00000000000000000000000000000000000e+00
HB/fs_183_4,Inf
HB/fs_183_6,Inf
HB/fs_541_1,1.00000000000000000000000000000000000e+00
HB/fs_541_2,Inf
HB/fs_541_3,Inf
HB/fs_541_4,Inf
HB/fs_680_1,Inf
HB/fs_680_2,Inf
HB/fs_680_3,Inf
HB/fs_760_1,Inf
HB/gr_30_30,1.00000000000000000000000000000000000e+00
HB/gre_1107,Inf
HB/gre_115,2.00000000000000000000000000000000000e+00
HB/gre_185,2.00000000000000000000000000000000000e+00
HB/gre_216a,2.00000000000000000000000000000000000e+00
HB/gre_216b,-Inf
HB/gre_343,3.00000000000000000000000000000000000e+00
HB/gre_512,2.00000000000000000000000000000000000e+00
HB/hor_131,1.00000000000000000000000000000000000e+00
HB/ibm32,2.00000000000000000000000000000000000e+00
HB/impcol_a,1.00000000000000000000000000000000000e+00
HB/impcol_b,1.00000000000000000000000000000000000e+00
HB/impcol_c,1.00000000000000000000000000000000000e+00
HB/impcol_d,1.00000000000000000000000000000000000e+00
HB/impcol_e,1.00000000000000000000000000000000000e+00
HB/jagmesh1,9.00000000000000000000000000000000000e+00
HB/jagmesh2,4.00000000000000000000000000000000000e+00
HB/jagmesh3,7.00000000000000000000000000000000000e+00
HB/jagmesh4,Inf
HB/jagmesh5,4.00000000000000000000000000000000000e+00
HB/jagmesh6,Inf
HB/jagmesh7,1.00000000000000000000000000000000000e+01
HB/jagmesh8,Inf
HB/jagmesh9,Inf
HB/jpwh_991,1.00000000000000000000000000000000000e+00
HB/lshp1009,4.00000000000000000000000000000000000e+00
HB/lshp1270,Inf
HB/lshp_265,3.00000000000000000000000000000000000e+00
HB/lshp_406,8.00000000000000000000000000000000000e+00
HB/lshp_577,Inf
HB/lshp_778,5.00000000000000000000000000000000000e+00
HB/lund_a,Inf
HB/lund_b,1.00000000000000000000000000000000000e+00
HB/mahindas,Inf
HB/nnc666,Inf
HB/nos1,Inf
HB/nos2,Inf
HB/nos4,2.00000000000000000000000000000000000e+00
HB/nos5,Inf
HB/nos6,Inf
HB/nos7,Inf
HB/orsirr_1,Inf
HB/orsirr_2,Inf
HB/plat362,Inf
HB/plskz362,2.00000000000000000000000000000000000e+00
HB/pores_1,Inf
HB/pores_2,Inf
HB/pores_3,8.30000000000000000000000000000000000e+01
HB/saylr1,Inf
HB/sherman1,1.00000000000000000000000000000000000e+00
HB/sherman4,1.00000000000000000000000000000000000e+00
HB/shl_0,1.00000000000000000000000000000000000e+00
HB/shl_200,1.00000000000000000000000000000000000e+00
HB/shl_400,1.00000000000000000000000000000000000e+00
HB/steam1,1.00000000000000000000000000000000000e+00
HB/steam3,Inf
HB/str_0,1.00000000000000000000000000000000000e+00
HB/str_200,1.00000000000000000000000000000000000e+00
HB/str_400,1.00000000000000000000000000000000000e+00
HB/str_600,1.00000000000000000000000000000000000e+00
HB/west0067,2.00000000000000000000000000000000000e+00
HB/west0132,Inf
HB/west0167,Inf
HB/west0381,1.00000000000000000000000000000000000e+00
HB/west0479,Inf
HB/west0497,Inf
HB/west0655,Inf
HB/young3c,1.00000000000000000000000000000000000e+00
Hamrle/Hamrle1,1.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_81_2,1.00000000000000000000000000000000000e+00
JGD_CAG/CAG_mat72,1.00000000000000000000000000000000000e+00
JGD_SPG/08blocks,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_150,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200b,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20b,2.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_300,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_500,1.00000000000000000000000000000000000e+00
ML_Graph/Ecoli_10NN,2.00000000000000000000000000000000000e+00
ML_Graph/Glass_10NN,2.00000000000000000000000000000000000e+00
ML_Graph/Olivetti_norm_10NN,2.00000000000000000000000000000000000e+00
ML_Graph/Spectro_10NN,3.00000000000000000000000000000000000e+00
ML_Graph/YaleA_10NN,2.00000000000000000000000000000000000e+00
ML_Graph/breasttissue_10NN,2.00000000000000000000000000000000000e+00
ML_Graph/dermatology_5NN,1.00000000000000000000000000000000000e+00
ML_Graph/iris_dataset_30NN,2.00000000000000000000000000000000000e+00
ML_Graph/micromass_10NN,2.00000000000000000000000000000000000e+00
ML_Graph/umistfacesnorm_10NN,2.00000000000000000000000000000000000e+00
MathWorks/pivtol,1.00000000000000000000000000000000000e+00
Morandini/robot,1.00000000000000000000000000000000000e+00
Muite/Chebyshev1,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian2,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian3,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian4,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian5,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian6,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian7,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian8,2.00000000000000000000000000000000000e+00
Newman/football,2.00000000000000000000000000000000000e+00
Newman/polbooks,2.00000000000000000000000000000000000e+00
Oberwolfach/LF10,Inf
Oberwolfach/LFAT5,Inf
Oberwolfach/rail_1357,-Inf
Oberwolfach/t2dal_e,Inf
Pajek/GD95_c,2.00000000000000000000000000000000000e+00
Pajek/Stranke94,2.00000000000000000000000000000000000e+00
Pajek/Tina_AskCog,1.00000000000000000000000000000000000e+00
Pothen/mesh1e1,2.00000000000000000000000000000000000e+00
Pothen/mesh1em1,2.00000000000000000000000000000000000e+00
Pothen/mesh1em6,2.00000000000000000000000000000000000e+00
Pothen/mesh2e1,1.00000000000000000000000000000000000e+00
Pothen/mesh2em5,1.00000000000000000000000000000000000e+00
Pothen/mesh3e1,1.00000000000000000000000000000000000e+00
Pothen/mesh3em5,1.00000000000000000000000000000000000e+00
Rajat/rajat04,1.00000000000000000000000000000000000e+00
Rajat/rajat05,Inf
Rajat/rajat11,1.00000000000000000000000000000000000e+00
Rajat/rajat14,1.00000000000000000000000000000000000e+00
Rajat/rajat19,Inf
Rommes/ww_36_pmec_36,1.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_01,Inf
Sandia/fpga_trans_01,1.00000000000000000000000000000000000e+00
Sandia/fpga_trans_02,1.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_03,Inf
Sandia/oscil_dcop_05,Inf
Sandia/oscil_dcop_10,Inf
Sandia/oscil_dcop_11,Inf
Sandia/oscil_dcop_12,Inf
Sandia/oscil_trans_01,Inf
TOKAMAK/utm300,1.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_1,1.00000000000000000000000000000000000e+00
VDOL/hangGlider_1,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_1,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_2,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_3,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_4,1.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_1,1.00000000000000000000000000000000000e+00
VDOL/spaceStation_2,Inf
VDOL/spaceStation_3,Inf
VDOL/tumorAntiAngiogenesis_1,2.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_2,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_3,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_5,1.00000000000000000000000000000000000e+00
YZhou/circuit204,Inf
vanHeukelum/cage3,2.00000000000000000000000000000000000e+00
vanHeukelum/cage4,2.00000000000000000000000000000000000e+00
vanHeukelum/cage5,2.00000000000000000000000000000000000e+00
vanHeukelum/cage6,2.00000000000000000000000000000000000e+00
vanHeukelum/cage7,1.00000000000000000000000000000000000e+00


==> data/solve_mpir_float_16_32_32/iteration_count.sorted.csv <==
percent,Float64
0.0,1.0
0.003401360544217687,1.0
0.006802721088435374,1.0
0.01020408163265306,1.0
0.013605442176870748,1.0
0.017006802721088437,1.0
0.02040816326530612,1.0
0.023809523809523808,1.0
0.027210884353741496,1.0
0.030612244897959183,1.0
0.034013605442176874,1.0
0.03741496598639456,1.0
0.04081632653061224,1.0
0.04421768707482993,1.0
0.047619047619047616,1.0
0.05102040816326531,1.0
0.05442176870748299,1.0
0.05782312925170068,1.0
0.061224489795918366,1.0
0.06462585034013606,1.0
0.06802721088435375,1.0
0.07142857142857142,1.0
0.07482993197278912,1.0
0.0782312925170068,1.0
0.08163265306122448,1.0
0.08503401360544217,1.0
0.08843537414965986,1.0
0.09183673469387756,1.0
0.09523809523809523,1.0
0.09863945578231292,1.0
0.10204081632653061,1.0
0.1054421768707483,1.0
0.10884353741496598,1.0
0.11224489795918367,1.0
0.11564625850340136,1.0
0.11904761904761904,1.0
0.12244897959183673,1.0
0.12585034013605442,1.0
0.1292517006802721,1.0
0.1326530612244898,1.0
0.1360544217687075,1.0
0.13945578231292516,1.0
0.14285714285714285,1.0
0.14625850340136054,1.0
0.14965986394557823,1.0
0.15306122448979592,1.0
0.1564625850340136,1.0
0.1598639455782313,1.0
0.16326530612244897,1.0
0.16666666666666666,1.0
0.17006802721088435,1.0
0.17346938775510204,1.0
0.17687074829931973,1.0
0.18027210884353742,1.0
0.1836734693877551,1.0
0.1870748299319728,1.0
0.19047619047619047,1.0
0.19387755102040816,1.0
0.19727891156462585,1.0
0.20068027210884354,1.0
0.20408163265306123,1.0
0.20748299319727892,1.0
0.2108843537414966,1.0
0.21428571428571427,1.0
0.21768707482993196,1.0
0.22108843537414966,1.0
0.22448979591836735,1.0
0.22789115646258504,1.0
0.23129251700680273,1.0
0.23469387755102042,1.0
0.23809523809523808,1.0
0.24149659863945577,1.0
0.24489795918367346,1.0
0.24829931972789115,1.0
0.25170068027210885,1.0
0.25510204081632654,1.0
0.2585034013605442,1.0
0.2619047619047619,1.0
0.2653061224489796,1.0
0.2687074829931973,1.0
0.272108843537415,1.0
0.2755102040816326,1.0
0.2789115646258503,1.0
0.282312925170068,1.0
0.2857142857142857,1.0
0.2891156462585034,1.0
0.2925170068027211,1.0
0.29591836734693877,1.0
0.29931972789115646,1.0
0.30272108843537415,1.0
0.30612244897959184,1.0
0.30952380952380953,1.0
0.3129251700680272,1.0
0.3163265306122449,1.0
0.3197278911564626,1.0
0.3231292517006803,1.0
0.32653061224489793,1.0
0.3299319727891156,1.0
0.3333333333333333,1.0
0.336734693877551,1.0
0.3401360544217687,1.0
0.3435374149659864,1.0
0.3469387755102041,1.0
0.35034013605442177,1.0
0.35374149659863946,1.0
0.35714285714285715,1.0
0.36054421768707484,1.0
0.36394557823129253,1.0
0.3673469387755102,1.0
0.3707482993197279,1.0
0.3741496598639456,1.0
0.37755102040816324,1.0
0.38095238095238093,1.0
0.3843537414965986,1.0
0.3877551020408163,1.0
0.391156462585034,1.0
0.3945578231292517,1.0
0.3979591836734694,1.0
0.4013605442176871,1.0
0.40476190476190477,1.0
0.40816326530612246,1.0
0.41156462585034015,1.0
0.41496598639455784,1.0
0.41836734693877553,2.0
0.4217687074829932,2.0
0.42517006802721086,2.0
0.42857142857142855,2.0
0.43197278911564624,2.0
0.43537414965986393,2.0
0.4387755102040816,2.0
0.4421768707482993,2.0
0.445578231292517,2.0
0.4489795918367347,2.0
0.4523809523809524,2.0
0.4557823129251701,2.0
0.45918367346938777,2.0
0.46258503401360546,2.0
0.46598639455782315,2.0
0.46938775510204084,2.0
0.47278911564625853,2.0
0.47619047619047616,2.0
0.47959183673469385,2.0
0.48299319727891155,2.0
0.48639455782312924,2.0
0.4897959183673469,2.0
0.4931972789115646,2.0
0.4965986394557823,2.0
0.5,2.0
0.5034013605442177,2.0
0.5068027210884354,2.0
0.5102040816326531,2.0
0.5136054421768708,2.0
0.5170068027210885,2.0
0.5204081632653061,2.0
0.5238095238095238,2.0
0.5272108843537415,2.0
0.5306122448979592,2.0
0.5340136054421769,2.0
0.5374149659863946,2.0
0.5408163265306123,2.0
0.54421768707483,2.0
0.5476190476190477,2.0
0.5510204081632653,2.0
0.5544217687074829,2.0
0.5578231292517006,2.0
0.5612244897959183,2.0
0.564625850340136,2.0
0.5680272108843537,2.0
0.5714285714285714,2.0
0.5748299319727891,2.0
0.5782312925170068,2.0
0.5816326530612245,2.0
0.5850340136054422,2.0
0.5884353741496599,2.0
0.5918367346938775,2.0
0.5952380952380952,2.0
0.5986394557823129,2.0
0.6020408163265306,2.0
0.6054421768707483,2.0
0.608843537414966,2.0
0.6122448979591837,2.0
0.6156462585034014,2.0
0.6190476190476191,2.0
0.6224489795918368,2.0
0.6258503401360545,2.0
0.6292517006802721,2.0
0.6326530612244898,2.0
0.6360544217687075,2.0
0.6394557823129252,3.0
0.6428571428571429,3.0
0.6462585034013606,3.0
0.6496598639455783,3.0
0.6530612244897959,3.0
0.6564625850340136,3.0
0.6598639455782312,3.0
0.6632653061224489,3.0
0.6666666666666666,3.0
0.6700680272108843,3.0
0.673469387755102,3.0
0.6768707482993197,3.0
0.6802721088435374,3.0
0.6836734693877551,3.0
0.6870748299319728,4.0
0.6904761904761905,4.0
0.6938775510204082,4.0
0.6972789115646258,4.0
0.7006802721088435,4.0
0.7040816326530612,4.0
0.7074829931972789,4.0
0.7108843537414966,5.0
0.7142857142857143,5.0
0.717687074829932,7.0
0.7210884353741497,7.0
0.7244897959183674,8.0
0.7278911564625851,9.0
0.7312925170068028,10.0
0.7346938775510204,14.0
0.7380952380952381,25.0
0.7414965986394558,83.0
0.7448979591836735,1000.0
0.7482993197278912,1000.0
0.7517006802721088,1000.0
0.7551020408163265,10000.0
0.7585034013605442,10000.0
0.7619047619047619,10000.0
0.7653061224489796,10000.0
0.7687074829931972,10000.0
0.7721088435374149,10000.0
0.7755102040816326,10000.0
0.7789115646258503,10000.0
0.782312925170068,10000.0
0.7857142857142857,10000.0
0.7891156462585034,10000.0
0.7925170068027211,10000.0
0.7959183673469388,10000.0
0.7993197278911565,10000.0
0.8027210884353742,10000.0
0.8061224489795918,10000.0
0.8095238095238095,10000.0
0.8129251700680272,10000.0
0.8163265306122449,10000.0
0.8197278911564626,10000.0
0.8231292517006803,10000.0
0.826530612244898,10000.0
0.8299319727891157,10000.0
0.8333333333333334,10000.0
0.8367346938775511,10000.0
0.8401360544217688,10000.0
0.8435374149659864,10000.0
0.8469387755102041,10000.0
0.8503401360544217,10000.0
0.8537414965986394,10000.0
0.8571428571428571,10000.0
0.8605442176870748,10000.0
0.8639455782312925,10000.0
0.8673469387755102,10000.0
0.8707482993197279,10000.0
0.8741496598639455,10000.0
0.8775510204081632,10000.0
0.8809523809523809,10000.0
0.8843537414965986,10000.0
0.8877551020408163,10000.0
0.891156462585034,10000.0
0.8945578231292517,10000.0
0.8979591836734694,10000.0
0.9013605442176871,10000.0
0.9047619047619048,10000.0
0.9081632653061225,10000.0
0.9115646258503401,10000.0
0.9149659863945578,10000.0
0.9183673469387755,10000.0
0.9217687074829932,10000.0
0.9251700680272109,10000.0
0.9285714285714286,10000.0
0.9319727891156463,10000.0
0.935374149659864,10000.0
0.9387755102040817,10000.0
0.9421768707482994,10000.0
0.9455782312925171,10000.0
0.9489795918367347,10000.0
0.9523809523809523,10000.0
0.95578231292517,10000.0
0.9591836734693877,10000.0
0.9625850340136054,10000.0
0.9659863945578231,10000.0
0.9693877551020408,10000.0
0.9727891156462585,10000.0
0.9761904761904762,10000.0
0.9795918367346939,10000.0
0.9829931972789115,10000.0
0.9863945578231292,10000.0
0.9897959183673469,10000.0
0.9931972789115646,10000.0
0.9965986394557823,10000.0
1.0,10000.0


==> data/solve_mpir_float_16_32_32/relative_error.sorted.csv <==
percent,Float64
0.0,4.900712248781428e-9
0.003401360544217687,2.29345921499468e-8
0.006802721088435374,3.7750041057128224e-8
0.01020408163265306,4.039573202919413e-5
0.013605442176870748,0.00019758879994131429
0.017006802721088437,0.00020375223013683255
0.02040816326530612,0.0002153543944875281
0.023809523809523808,0.000217166045406832
0.027210884353741496,0.0002703812231232654
0.030612244897959183,0.0005222495124042662
0.034013605442176874,0.0006969773532238894
0.03741496598639456,0.000868446990142635
0.04081632653061224,0.0009525872136684714
0.04421768707482993,0.0010921672603343782
0.047619047619047616,0.0014981084700549784
0.05102040816326531,0.0017370212720966608
0.05442176870748299,0.0021337683520651226
0.05782312925170068,0.0025760616513908654
0.061224489795918366,0.020406074366019298
0.06462585034013606,0.15105595414925627
0.06802721088435375,0.21819095952978887
0.07142857142857142,0.25144759624454954
0.07482993197278912,0.29949263180970265
0.0782312925170068,0.3729340688394419
0.08163265306122448,0.5412711739475017
0.08503401360544217,0.5555000497934711
0.08843537414965986,0.6897600144877335
0.09183673469387756,0.7394525647098749
0.09523809523809523,0.7957782065490723
0.09863945578231292,0.7963963852289423
0.10204081632653061,0.8008584140866443
0.1054421768707483,0.8187604160026902
0.10884353741496598,0.8356021341650253
0.11224489795918367,0.8445586307200964
0.11564625850340136,0.8801581868787661
0.11904761904761904,0.8839052740758255
0.12244897959183673,0.8848208789965075
0.12585034013605442,0.9009579355843326
0.1292517006802721,0.9098694275250625
0.1326530612244898,0.9098694275250625
0.1360544217687075,0.9608838135025229
0.13945578231292516,0.9787071630844588
0.14285714285714285,0.9879351173385783
0.14625850340136054,0.9954975633255235
0.14965986394557823,1.001607810733183
0.15306122448979592,1.0066584237854215
0.1564625850340136,1.0456460685840265
0.1598639455782313,1.0465254673438007
0.16326530612244897,1.048133736325886
0.16666666666666666,1.0561676285128592
0.17006802721088435,1.0641757404793448
0.17346938775510204,1.0868676569878482
0.17687074829931973,1.095367432993519
0.18027210884353742,1.0962886270228331
0.1836734693877551,1.1149319827035833
0.1870748299319728,1.1220780413457836
0.19047619047619047,1.1356374277708543
0.19387755102040816,1.137663138022436
0.19727891156462585,1.161591405808394
0.20068027210884354,1.1624831221953473
0.20408163265306123,1.16315144156258
0.20748299319727892,1.1658455014025013
0.2108843537414966,1.1673177640001626
0.21428571428571427,1.1748098186470712
0.21768707482993196,1.1904760193399453
0.22108843537414966,1.197885327292401
0.22448979591836735,1.199686117610118
0.22789115646258504,1.2034767026243203
0.23129251700680273,1.2148054299143882
0.23469387755102042,1.2333793718359798
0.23809523809523808,1.2369018635414064
0.24149659863945577,1.237952926037373
0.24489795918367346,1.242791750882338
0.24829931972789115,1.2440322251320182
0.25170068027210885,1.2583728280469726
0.25510204081632654,1.2594671727061133
0.2585034013605442,1.2628944743760753
0.2619047619047619,1.2660695458577478
0.2653061224489796,1.2697610537658537
0.2687074829931973,1.2698152374678946
0.272108843537415,1.2711075892806332
0.2755102040816326,1.2755483176243063
0.2789115646258503,1.2911140056540302
0.282312925170068,1.2988182572705538
0.2857142857142857,1.2995622408675187
0.2891156462585034,1.3017116311457564
0.2925170068027211,1.3023228241338514
0.29591836734693877,1.3068268671957357
0.29931972789115646,1.311874612568654
0.30272108843537415,1.3136931330910147
0.30612244897959184,1.3155750948952254
0.30952380952380953,1.317719726343698
0.3129251700680272,1.317719726343698
0.3163265306122449,1.3202476911514252
0.3197278911564626,1.3225101927311123
0.3231292517006803,1.3290182624901619
0.32653061224489793,1.33131741692175
0.3299319727891156,1.333600184865828
0.3333333333333333,1.3400347256293785
0.336734693877551,1.3432979511827443
0.3401360544217687,1.345050834328837
0.3435374149659864,1.3488477521956361
0.3469387755102041,1.3522293737601216
0.35034013605442177,1.3529497019032743
0.35374149659863946,1.3530146790486346
0.35714285714285715,1.3542833944121362
0.36054421768707484,1.3589012324021446
0.36394557823129253,1.3643868212873762
0.3673469387755102,1.364717679615974
0.3707482993197279,1.3689950238095812
0.3741496598639456,1.3697670753623568
0.37755102040816324,1.3697735373215791
0.38095238095238093,1.3699033708751778
0.3843537414965986,1.370922778697974
0.3877551020408163,1.3713640923867492
0.391156462585034,1.3731684040246142
0.3945578231292517,1.373453686804237
0.3979591836734694,1.3741052282542112
0.4013605442176871,1.3742236279597042
0.40476190476190477,1.3792870950110119
0.40816326530612246,1.3803344828243207
0.41156462585034015,1.3803868800945485
0.41496598639455784,1.3833897470888055
0.41836734693877553,1.3835237365891027
0.4217687074829932,1.3858373875110903
0.42517006802721086,1.386678084527388
0.42857142857142855,1.3881316155533614
0.43197278911564624,1.388426621134347
0.43537414965986393,1.3885445904932336
0.4387755102040816,1.3890955632183848
0.4421768707482993,1.389192233646922
0.445578231292517,1.3935746100987378
0.4489795918367347,1.3950212024109871
0.4523809523809524,1.3952868157251443
0.4557823129251701,1.3964346861002572
0.45918367346938777,1.39737707816985
0.46258503401360546,1.3976943067962984
0.46598639455782315,1.3981075543481856
0.46938775510204084,1.3981075543481856
0.47278911564625853,1.3999203297918685
0.47619047619047616,1.4004728165251126
0.47959183673469385,1.4012531709222495
0.48299319727891155,1.4023270764874267
0.48639455782312924,1.402478087998164
0.4897959183673469,1.4037738525918295
0.4931972789115646,1.4044452785883441
0.4965986394557823,1.4048801983300983
0.5,1.405141579036975
0.5034013605442177,1.4060516996707983
0.5068027210884354,1.4064695769517046
0.5102040816326531,1.4065366415616727
0.5136054421768708,1.406764263384209
0.5170068027210885,1.4093386103451309
0.5204081632653061,1.4106821941416814
0.5238095238095238,1.410975579305225
0.5272108843537415,1.4110618720639065
0.5306122448979592,1.411091254379191
0.5340136054421769,1.4118962914771056
0.5374149659863946,1.4126422916200645
0.5408163265306123,1.4135667575031947
0.54421768707483,1.4140732336603214
0.5476190476190477,1.4142018174942521
0.5510204081632653,1.4142465777054123
0.5544217687074829,1.4144480580384693
0.5578231292517006,1.414460870298917
0.5612244897959183,1.414475805127787
0.564625850340136,1.4145033020969917
0.5680272108843537,1.4147415722927466
0.5714285714285714,1.4155783500063177
0.5748299319727891,1.4157017747183989
0.5782312925170068,1.4169857031820432
0.5816326530612245,1.4174054684439912
0.5850340136054422,1.4175903863828054
0.5884353741496599,1.417671135898637
0.5918367346938775,1.4192224742677229
0.5952380952380952,1.4197147505400614
0.5986394557823129,1.4209244227354885
0.6020408163265306,1.4213875735126125
0.6054421768707483,1.4216007863424218
0.608843537414966,1.4236589565499602
0.6122448979591837,1.424304151200074
0.6156462585034014,1.4252634096787344
0.6190476190476191,1.4269270240409064
0.6224489795918368,1.4276022354261018
0.6258503401360545,1.4279974578173324
0.6292517006802721,1.4281202257995065
0.6326530612244898,1.4284169101695832
0.6360544217687075,1.4294691413570118
0.6394557823129252,1.4306848529069551
0.6428571428571429,1.4337994377032044
0.6462585034013606,1.4339003438673568
0.6496598639455783,1.4348190168851611
0.6530612244897959,1.4349451646700817
0.6564625850340136,1.4357628536609304
0.6598639455782312,1.4363402980443878
0.6632653061224489,1.4367173317179174
0.6666666666666666,1.437640716518341
0.6700680272108843,1.4377806979373777
0.673469387755102,1.439237695465898
0.6768707482993197,1.4413427750235042
0.6802721088435374,1.4414776410890409
0.6836734693877551,1.4423430206139314
0.6870748299319728,1.4442966249098084
0.6904761904761905,1.4503925007349328
0.6938775510204082,1.4541268866611252
0.6972789115646258,1.454781154269607
0.7006802721088435,1.4626922380271234
0.7040816326530612,1.4655621215031456
0.7074829931972789,1.4709040247870635
0.7108843537414966,1.480008225599766
0.7142857142857143,1.4803371675952737
0.717687074829932,1.4917790484836106
0.7210884353741497,1.55369817488035
0.7244897959183674,1.5610209815785916
0.7278911564625851,1.5746970736858072
0.7312925170068028,1.5966063832622852
0.7346938775510204,1.6362365039272846
0.7380952380952381,2.804549430747891
0.7414965986394558,1000.0
0.7448979591836735,1000.0
0.7482993197278912,1000.0
0.7517006802721088,10000.0
0.7551020408163265,10000.0
0.7585034013605442,10000.0
0.7619047619047619,10000.0
0.7653061224489796,10000.0
0.7687074829931972,10000.0
0.7721088435374149,10000.0
0.7755102040816326,10000.0
0.7789115646258503,10000.0
0.782312925170068,10000.0
0.7857142857142857,10000.0
0.7891156462585034,10000.0
0.7925170068027211,10000.0
0.7959183673469388,10000.0
0.7993197278911565,10000.0
0.8027210884353742,10000.0
0.8061224489795918,10000.0
0.8095238095238095,10000.0
0.8129251700680272,10000.0
0.8163265306122449,10000.0
0.8197278911564626,10000.0
0.8231292517006803,10000.0
0.826530612244898,10000.0
0.8299319727891157,10000.0
0.8333333333333334,10000.0
0.8367346938775511,10000.0
0.8401360544217688,10000.0
0.8435374149659864,10000.0
0.8469387755102041,10000.0
0.8503401360544217,10000.0
0.8537414965986394,10000.0
0.8571428571428571,10000.0
0.8605442176870748,10000.0
0.8639455782312925,10000.0
0.8673469387755102,10000.0
0.8707482993197279,10000.0
0.8741496598639455,10000.0
0.8775510204081632,10000.0
0.8809523809523809,10000.0
0.8843537414965986,10000.0
0.8877551020408163,10000.0
0.891156462585034,10000.0
0.8945578231292517,10000.0
0.8979591836734694,10000.0
0.9013605442176871,10000.0
0.9047619047619048,10000.0
0.9081632653061225,10000.0
0.9115646258503401,10000.0
0.9149659863945578,10000.0
0.9183673469387755,10000.0
0.9217687074829932,10000.0
0.9251700680272109,10000.0
0.9285714285714286,10000.0
0.9319727891156463,10000.0
0.935374149659864,10000.0
0.9387755102040817,10000.0
0.9421768707482994,10000.0
0.9455782312925171,10000.0
0.9489795918367347,10000.0
0.9523809523809523,10000.0
0.95578231292517,10000.0
0.9591836734693877,10000.0
0.9625850340136054,10000.0
0.9659863945578231,10000.0
0.9693877551020408,10000.0
0.9727891156462585,10000.0
0.9761904761904762,10000.0
0.9795918367346939,10000.0
0.9829931972789115,10000.0
0.9863945578231292,10000.0
0.9897959183673469,10000.0
0.9931972789115646,10000.0
0.9965986394557823,10000.0
1.0,1.3560843988619743e33


==> data/solve_mpir_float_16_32_64/iteration_count.csv <==
matrix\type,Float64
AG-Monien/cage,3.00000000000000000000000000000000000e+00
AG-Monien/netz4504_dual,4.00000000000000000000000000000000000e+00
AG-Monien/ukerbe1_dual,4.00000000000000000000000000000000000e+00
Arenas/jazz,4.00000000000000000000000000000000000e+00
Averous/epb0,3.00000000000000000000000000000000000e+00
Bai/bfwa398,4.00000000000000000000000000000000000e+00
Bai/bfwa62,4.00000000000000000000000000000000000e+00
Bai/bfwa782,4.00000000000000000000000000000000000e+00
Bai/bfwb398,4.00000000000000000000000000000000000e+00
Bai/bfwb62,3.00000000000000000000000000000000000e+00
Bai/bfwb782,5.00000000000000000000000000000000000e+00
Bai/bwm200,4.00000000000000000000000000000000000e+00
Bai/bwm2000,Inf
Bai/cdde1,3.00000000000000000000000000000000000e+00
Bai/cdde2,2.00000000000000000000000000000000000e+00
Bai/cdde3,3.00000000000000000000000000000000000e+00
Bai/cdde4,3.00000000000000000000000000000000000e+00
Bai/cdde5,4.00000000000000000000000000000000000e+00
Bai/cdde6,2.00000000000000000000000000000000000e+00
Bai/ck104,3.00000000000000000000000000000000000e+00
Bai/ck400,4.00000000000000000000000000000000000e+00
Bai/ck656,4.00000000000000000000000000000000000e+00
Bai/dw256A,9.00000000000000000000000000000000000e+00
Bai/dw256B,2.00000000000000000000000000000000000e+00
Bai/dwa512,9.00000000000000000000000000000000000e+00
Bai/dwb512,2.00000000000000000000000000000000000e+00
Bai/lop163,2.00000000000000000000000000000000000e+00
Bai/mhdb416,-Inf
Bai/odepa400,3.30000000000000000000000000000000000e+01
Bai/olm100,4.00000000000000000000000000000000000e+00
Bai/olm1000,Inf
Bai/olm2000,Inf
Bai/olm500,Inf
Bai/pde225,3.00000000000000000000000000000000000e+00
Bai/pde900,3.00000000000000000000000000000000000e+00
Bai/rdb1250,4.00000000000000000000000000000000000e+00
Bai/rdb1250l,6.00000000000000000000000000000000000e+00
Bai/rdb200,6.00000000000000000000000000000000000e+00
Bai/rdb200l,3.00000000000000000000000000000000000e+00
Bai/rdb450,5.00000000000000000000000000000000000e+00
Bai/rdb450l,3.00000000000000000000000000000000000e+00
Bai/rdb800l,2.60000000000000000000000000000000000e+01
Bai/rdb968,1.00000000000000000000000000000000000e+01
Bai/rw136,2.00000000000000000000000000000000000e+00
Bai/rw496,Inf
Bai/tols1090,Inf
Bai/tols2000,Inf
Bai/tols340,Inf
Bai/tols4000,Inf
Bai/tols90,2.00000000000000000000000000000000000e+00
Bai/tub100,4.00000000000000000000000000000000000e+00
Bai/tub1000,Inf
Bates/Chem97ZtZ,2.00000000000000000000000000000000000e+00
CPM/cz148,2.00000000000000000000000000000000000e+00
CPM/cz308,2.00000000000000000000000000000000000e+00
CPM/cz628,2.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n10,5.00000000000000000000000000000000000e+00
DRIVCAV/cavity01,2.00000000000000000000000000000000000e+00
DRIVCAV/cavity02,2.00000000000000000000000000000000000e+00
DRIVCAV/cavity03,2.00000000000000000000000000000000000e+00
DRIVCAV/cavity04,2.00000000000000000000000000000000000e+00
FEMLAB/poisson2D,2.00000000000000000000000000000000000e+00
FEMLAB/problem1,2.00000000000000000000000000000000000e+00
FIDAP/ex1,2.00000000000000000000000000000000000e+00
FIDAP/ex5,Inf
Grund/b1_ss,3.00000000000000000000000000000000000e+00
Grund/b2_ss,Inf
Grund/d_dyn,2.00000000000000000000000000000000000e+00
Grund/d_dyn1,3.00000000000000000000000000000000000e+00
Grund/d_ss,2.00000000000000000000000000000000000e+00
Grund/poli,2.00000000000000000000000000000000000e+00
Gset/G11,4.00000000000000000000000000000000000e+00
Gset/G12,4.00000000000000000000000000000000000e+00
Gset/G13,5.00000000000000000000000000000000000e+00
Gset/G14,5.00000000000000000000000000000000000e+00
Gset/G15,8.70000000000000000000000000000000000e+01
Gset/G16,6.00000000000000000000000000000000000e+00
Gset/G17,1.50000000000000000000000000000000000e+01
Gset/G18,7.00000000000000000000000000000000000e+00
Gset/G19,5.00000000000000000000000000000000000e+00
Gset/G20,Inf
Gset/G21,8.00000000000000000000000000000000000e+00
Gset/G32,4.00000000000000000000000000000000000e+00
Gset/G33,4.00000000000000000000000000000000000e+00
Gset/G34,5.00000000000000000000000000000000000e+00
HB/1138_bus,Inf
HB/494_bus,Inf
HB/662_bus,6.00000000000000000000000000000000000e+00
HB/685_bus,4.00000000000000000000000000000000000e+00
HB/arc130,Inf
HB/ash85,4.00000000000000000000000000000000000e+00
HB/bcspwr01,2.00000000000000000000000000000000000e+00
HB/bcspwr03,2.00000000000000000000000000000000000e+00
HB/bcsstk01,Inf
HB/bcsstk02,4.00000000000000000000000000000000000e+00
HB/bcsstk03,Inf
HB/bcsstk04,Inf
HB/bcsstk05,Inf
HB/bcsstk06,Inf
HB/bcsstk07,Inf
HB/bcsstk19,Inf
HB/bcsstk20,Inf
HB/bcsstk22,Inf
HB/bcsstm02,2.00000000000000000000000000000000000e+00
HB/bcsstm05,2.00000000000000000000000000000000000e+00
HB/bcsstm06,1.00000000000000000000000000000000000e+00
HB/bcsstm07,2.00000000000000000000000000000000000e+00
HB/bcsstm08,1.00000000000000000000000000000000000e+00
HB/bcsstm09,Inf
HB/bcsstm11,1.00000000000000000000000000000000000e+00
HB/bcsstm19,Inf
HB/bcsstm20,Inf
HB/bcsstm21,2.00000000000000000000000000000000000e+00
HB/bcsstm22,2.00000000000000000000000000000000000e+00
HB/bcsstm23,1.00000000000000000000000000000000000e+00
HB/bcsstm26,1.00000000000000000000000000000000000e+00
HB/bp_0,2.00000000000000000000000000000000000e+00
HB/bp_1000,2.00000000000000000000000000000000000e+00
HB/bp_1200,1.00000000000000000000000000000000000e+00
HB/bp_1400,3.00000000000000000000000000000000000e+00
HB/bp_1600,2.00000000000000000000000000000000000e+00
HB/bp_200,2.00000000000000000000000000000000000e+00
HB/bp_400,2.00000000000000000000000000000000000e+00
HB/bp_600,2.00000000000000000000000000000000000e+00
HB/bp_800,2.00000000000000000000000000000000000e+00
HB/can_161,2.00000000000000000000000000000000000e+00
HB/can_24,2.00000000000000000000000000000000000e+00
HB/can_62,5.00000000000000000000000000000000000e+00
HB/can_73,4.00000000000000000000000000000000000e+00
HB/can_96,2.00000000000000000000000000000000000e+00
HB/dwt_234,2.00000000000000000000000000000000000e+00
HB/dwt_310,3.00000000000000000000000000000000000e+00
HB/dwt_59,2.00000000000000000000000000000000000e+00
HB/dwt_66,1.00000000000000000000000000000000000e+00
HB/dwt_87,4.00000000000000000000000000000000000e+00
HB/fs_183_4,Inf
HB/fs_183_6,Inf
HB/fs_541_1,2.00000000000000000000000000000000000e+00
HB/fs_541_2,Inf
HB/fs_541_3,Inf
HB/fs_541_4,Inf
HB/fs_680_1,Inf
HB/fs_680_2,Inf
HB/fs_680_3,Inf
HB/fs_760_1,Inf
HB/gr_30_30,3.00000000000000000000000000000000000e+00
HB/gre_1107,Inf
HB/gre_115,3.00000000000000000000000000000000000e+00
HB/gre_185,4.00000000000000000000000000000000000e+00
HB/gre_216a,3.00000000000000000000000000000000000e+00
HB/gre_216b,-Inf
HB/gre_343,5.00000000000000000000000000000000000e+00
HB/gre_512,4.00000000000000000000000000000000000e+00
HB/hor_131,2.00000000000000000000000000000000000e+00
HB/ibm32,3.00000000000000000000000000000000000e+00
HB/impcol_a,2.00000000000000000000000000000000000e+00
HB/impcol_b,5.00000000000000000000000000000000000e+00
HB/impcol_c,2.00000000000000000000000000000000000e+00
HB/impcol_d,2.00000000000000000000000000000000000e+00
HB/impcol_e,1.00000000000000000000000000000000000e+00
HB/jagmesh1,1.90000000000000000000000000000000000e+01
HB/jagmesh2,6.00000000000000000000000000000000000e+00
HB/jagmesh3,1.10000000000000000000000000000000000e+01
HB/jagmesh4,Inf
HB/jagmesh5,1.00000000000000000000000000000000000e+01
HB/jagmesh6,Inf
HB/jagmesh7,2.30000000000000000000000000000000000e+01
HB/jagmesh8,Inf
HB/jagmesh9,Inf
HB/jpwh_991,2.00000000000000000000000000000000000e+00
HB/lshp1009,6.00000000000000000000000000000000000e+00
HB/lshp1270,Inf
HB/lshp_265,5.00000000000000000000000000000000000e+00
HB/lshp_406,1.30000000000000000000000000000000000e+01
HB/lshp_577,Inf
HB/lshp_778,1.00000000000000000000000000000000000e+01
HB/lund_a,Inf
HB/lund_b,2.00000000000000000000000000000000000e+00
HB/mahindas,Inf
HB/nnc666,Inf
HB/nos1,Inf
HB/nos2,Inf
HB/nos4,4.00000000000000000000000000000000000e+00
HB/nos5,Inf
HB/nos6,Inf
HB/nos7,Inf
HB/orsirr_1,Inf
HB/orsirr_2,Inf
HB/plat362,Inf
HB/plskz362,3.00000000000000000000000000000000000e+00
HB/pores_1,Inf
HB/pores_2,Inf
HB/pores_3,8.30000000000000000000000000000000000e+01
HB/saylr1,Inf
HB/sherman1,9.00000000000000000000000000000000000e+00
HB/sherman4,3.00000000000000000000000000000000000e+00
HB/shl_0,1.00000000000000000000000000000000000e+00
HB/shl_200,1.00000000000000000000000000000000000e+00
HB/shl_400,1.00000000000000000000000000000000000e+00
HB/steam1,Inf
HB/steam3,Inf
HB/str_0,2.00000000000000000000000000000000000e+00
HB/str_200,2.00000000000000000000000000000000000e+00
HB/str_400,2.00000000000000000000000000000000000e+00
HB/str_600,3.00000000000000000000000000000000000e+00
HB/west0067,3.00000000000000000000000000000000000e+00
HB/west0132,Inf
HB/west0167,Inf
HB/west0381,2.00000000000000000000000000000000000e+00
HB/west0479,Inf
HB/west0497,Inf
HB/west0655,Inf
HB/young3c,5.00000000000000000000000000000000000e+00
Hamrle/Hamrle1,2.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_81_2,1.00000000000000000000000000000000000e+00
JGD_CAG/CAG_mat72,2.00000000000000000000000000000000000e+00
JGD_SPG/08blocks,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_150,2.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20,2.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200,2.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200b,2.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20b,2.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_300,2.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_500,2.00000000000000000000000000000000000e+00
ML_Graph/Ecoli_10NN,5.00000000000000000000000000000000000e+00
ML_Graph/Glass_10NN,4.00000000000000000000000000000000000e+00
ML_Graph/Olivetti_norm_10NN,3.00000000000000000000000000000000000e+00
ML_Graph/Spectro_10NN,6.00000000000000000000000000000000000e+00
ML_Graph/YaleA_10NN,5.00000000000000000000000000000000000e+00
ML_Graph/breasttissue_10NN,3.00000000000000000000000000000000000e+00
ML_Graph/dermatology_5NN,3.00000000000000000000000000000000000e+00
ML_Graph/iris_dataset_30NN,3.00000000000000000000000000000000000e+00
ML_Graph/micromass_10NN,5.00000000000000000000000000000000000e+00
ML_Graph/umistfacesnorm_10NN,5.00000000000000000000000000000000000e+00
MathWorks/pivtol,2.00000000000000000000000000000000000e+00
Morandini/robot,2.00000000000000000000000000000000000e+00
Muite/Chebyshev1,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian2,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian3,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian4,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian5,3.00000000000000000000000000000000000e+00
Mycielski/mycielskian6,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian7,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian8,3.00000000000000000000000000000000000e+00
Newman/football,4.00000000000000000000000000000000000e+00
Newman/polbooks,3.00000000000000000000000000000000000e+00
Oberwolfach/LF10,Inf
Oberwolfach/LFAT5,Inf
Oberwolfach/rail_1357,-Inf
Oberwolfach/t2dal_e,Inf
Pajek/GD95_c,3.00000000000000000000000000000000000e+00
Pajek/Stranke94,3.00000000000000000000000000000000000e+00
Pajek/Tina_AskCog,2.00000000000000000000000000000000000e+00
Pothen/mesh1e1,2.00000000000000000000000000000000000e+00
Pothen/mesh1em1,3.00000000000000000000000000000000000e+00
Pothen/mesh1em6,3.00000000000000000000000000000000000e+00
Pothen/mesh2e1,3.00000000000000000000000000000000000e+00
Pothen/mesh2em5,2.00000000000000000000000000000000000e+00
Pothen/mesh3e1,2.00000000000000000000000000000000000e+00
Pothen/mesh3em5,2.00000000000000000000000000000000000e+00
Rajat/rajat04,1.00000000000000000000000000000000000e+00
Rajat/rajat05,Inf
Rajat/rajat11,6.90000000000000000000000000000000000e+01
Rajat/rajat14,1.00000000000000000000000000000000000e+00
Rajat/rajat19,Inf
Rommes/ww_36_pmec_36,2.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_01,Inf
Sandia/fpga_trans_01,3.00000000000000000000000000000000000e+00
Sandia/fpga_trans_02,3.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_03,Inf
Sandia/oscil_dcop_05,Inf
Sandia/oscil_dcop_10,Inf
Sandia/oscil_dcop_11,Inf
Sandia/oscil_dcop_12,Inf
Sandia/oscil_trans_01,Inf
TOKAMAK/utm300,6.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_1,2.00000000000000000000000000000000000e+00
VDOL/hangGlider_1,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_1,2.00000000000000000000000000000000000e+00
VDOL/orbitRaising_2,3.00000000000000000000000000000000000e+00
VDOL/orbitRaising_3,2.00000000000000000000000000000000000e+00
VDOL/orbitRaising_4,2.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_1,2.00000000000000000000000000000000000e+00
VDOL/spaceStation_2,Inf
VDOL/spaceStation_3,Inf
VDOL/tumorAntiAngiogenesis_1,3.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_2,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_3,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_5,1.00000000000000000000000000000000000e+00
YZhou/circuit204,Inf
vanHeukelum/cage3,3.00000000000000000000000000000000000e+00
vanHeukelum/cage4,3.00000000000000000000000000000000000e+00
vanHeukelum/cage5,3.00000000000000000000000000000000000e+00
vanHeukelum/cage6,2.00000000000000000000000000000000000e+00
vanHeukelum/cage7,2.00000000000000000000000000000000000e+00


==> data/solve_mpir_float_16_32_64/iteration_count.sorted.csv <==
percent,Float64
0.0,1.0
0.003401360544217687,1.0
0.006802721088435374,1.0
0.01020408163265306,1.0
0.013605442176870748,1.0
0.017006802721088437,1.0
0.02040816326530612,1.0
0.023809523809523808,1.0
0.027210884353741496,1.0
0.030612244897959183,1.0
0.034013605442176874,1.0
0.03741496598639456,1.0
0.04081632653061224,1.0
0.04421768707482993,1.0
0.047619047619047616,1.0
0.05102040816326531,1.0
0.05442176870748299,1.0
0.05782312925170068,1.0
0.061224489795918366,1.0
0.06462585034013606,2.0
0.06802721088435375,2.0
0.07142857142857142,2.0
0.07482993197278912,2.0
0.0782312925170068,2.0
0.08163265306122448,2.0
0.08503401360544217,2.0
0.08843537414965986,2.0
0.09183673469387756,2.0
0.09523809523809523,2.0
0.09863945578231292,2.0
0.10204081632653061,2.0
0.1054421768707483,2.0
0.10884353741496598,2.0
0.11224489795918367,2.0
0.11564625850340136,2.0
0.11904761904761904,2.0
0.12244897959183673,2.0
0.12585034013605442,2.0
0.1292517006802721,2.0
0.1326530612244898,2.0
0.1360544217687075,2.0
0.13945578231292516,2.0
0.14285714285714285,2.0
0.14625850340136054,2.0
0.14965986394557823,2.0
0.15306122448979592,2.0
0.1564625850340136,2.0
0.1598639455782313,2.0
0.16326530612244897,2.0
0.16666666666666666,2.0
0.17006802721088435,2.0
0.17346938775510204,2.0
0.17687074829931973,2.0
0.18027210884353742,2.0
0.1836734693877551,2.0
0.1870748299319728,2.0
0.19047619047619047,2.0
0.19387755102040816,2.0
0.19727891156462585,2.0
0.20068027210884354,2.0
0.20408163265306123,2.0
0.20748299319727892,2.0
0.2108843537414966,2.0
0.21428571428571427,2.0
0.21768707482993196,2.0
0.22108843537414966,2.0
0.22448979591836735,2.0
0.22789115646258504,2.0
0.23129251700680273,2.0
0.23469387755102042,2.0
0.23809523809523808,2.0
0.24149659863945577,2.0
0.24489795918367346,2.0
0.24829931972789115,2.0
0.25170068027210885,2.0
0.25510204081632654,2.0
0.2585034013605442,2.0
0.2619047619047619,2.0
0.2653061224489796,2.0
0.2687074829931973,2.0
0.272108843537415,2.0
0.2755102040816326,2.0
0.2789115646258503,2.0
0.282312925170068,2.0
0.2857142857142857,2.0
0.2891156462585034,2.0
0.2925170068027211,2.0
0.29591836734693877,2.0
0.29931972789115646,2.0
0.30272108843537415,2.0
0.30612244897959184,2.0
0.30952380952380953,2.0
0.3129251700680272,2.0
0.3163265306122449,2.0
0.3197278911564626,2.0
0.3231292517006803,2.0
0.32653061224489793,2.0
0.3299319727891156,2.0
0.3333333333333333,2.0
0.336734693877551,2.0
0.3401360544217687,3.0
0.3435374149659864,3.0
0.3469387755102041,3.0
0.35034013605442177,3.0
0.35374149659863946,3.0
0.35714285714285715,3.0
0.36054421768707484,3.0
0.36394557823129253,3.0
0.3673469387755102,3.0
0.3707482993197279,3.0
0.3741496598639456,3.0
0.37755102040816324,3.0
0.38095238095238093,3.0
0.3843537414965986,3.0
0.3877551020408163,3.0
0.391156462585034,3.0
0.3945578231292517,3.0
0.3979591836734694,3.0
0.4013605442176871,3.0
0.40476190476190477,3.0
0.40816326530612246,3.0
0.41156462585034015,3.0
0.41496598639455784,3.0
0.41836734693877553,3.0
0.4217687074829932,3.0
0.42517006802721086,3.0
0.42857142857142855,3.0
0.43197278911564624,3.0
0.43537414965986393,3.0
0.4387755102040816,3.0
0.4421768707482993,3.0
0.445578231292517,3.0
0.4489795918367347,3.0
0.4523809523809524,3.0
0.4557823129251701,3.0
0.45918367346938777,3.0
0.46258503401360546,3.0
0.46598639455782315,3.0
0.46938775510204084,3.0
0.47278911564625853,3.0
0.47619047619047616,3.0
0.47959183673469385,3.0
0.48299319727891155,4.0
0.48639455782312924,4.0
0.4897959183673469,4.0
0.4931972789115646,4.0
0.4965986394557823,4.0
0.5,4.0
0.5034013605442177,4.0
0.5068027210884354,4.0
0.5102040816326531,4.0
0.5136054421768708,4.0
0.5170068027210885,4.0
0.5204081632653061,4.0
0.5238095238095238,4.0
0.5272108843537415,4.0
0.5306122448979592,4.0
0.5340136054421769,4.0
0.5374149659863946,4.0
0.5408163265306123,4.0
0.54421768707483,4.0
0.5476190476190477,4.0
0.5510204081632653,4.0
0.5544217687074829,4.0
0.5578231292517006,4.0
0.5612244897959183,4.0
0.564625850340136,4.0
0.5680272108843537,4.0
0.5714285714285714,4.0
0.5748299319727891,4.0
0.5782312925170068,5.0
0.5816326530612245,5.0
0.5850340136054422,5.0
0.5884353741496599,5.0
0.5918367346938775,5.0
0.5952380952380952,5.0
0.5986394557823129,5.0
0.6020408163265306,5.0
0.6054421768707483,5.0
0.608843537414966,5.0
0.6122448979591837,5.0
0.6156462585034014,5.0
0.6190476190476191,5.0
0.6224489795918368,5.0
0.6258503401360545,5.0
0.6292517006802721,5.0
0.6326530612244898,6.0
0.6360544217687075,6.0
0.6394557823129252,6.0
0.6428571428571429,6.0
0.6462585034013606,6.0
0.6496598639455783,6.0
0.6530612244897959,6.0
0.6564625850340136,6.0
0.6598639455782312,7.0
0.6632653061224489,8.0
0.6666666666666666,9.0
0.6700680272108843,9.0
0.673469387755102,9.0
0.6768707482993197,10.0
0.6802721088435374,10.0
0.6836734693877551,10.0
0.6870748299319728,11.0
0.6904761904761905,13.0
0.6938775510204082,15.0
0.6972789115646258,19.0
0.7006802721088435,23.0
0.7040816326530612,26.0
0.7074829931972789,33.0
0.7108843537414966,69.0
0.7142857142857143,83.0
0.717687074829932,87.0
0.7210884353741497,1000.0
0.7244897959183674,1000.0
0.7278911564625851,1000.0
0.7312925170068028,10000.0
0.7346938775510204,10000.0
0.7380952380952381,10000.0
0.7414965986394558,10000.0
0.7448979591836735,10000.0
0.7482993197278912,10000.0
0.7517006802721088,10000.0
0.7551020408163265,10000.0
0.7585034013605442,10000.0
0.7619047619047619,10000.0
0.7653061224489796,10000.0
0.7687074829931972,10000.0
0.7721088435374149,10000.0
0.7755102040816326,10000.0
0.7789115646258503,10000.0
0.782312925170068,10000.0
0.7857142857142857,10000.0
0.7891156462585034,10000.0
0.7925170068027211,10000.0
0.7959183673469388,10000.0
0.7993197278911565,10000.0
0.8027210884353742,10000.0
0.8061224489795918,10000.0
0.8095238095238095,10000.0
0.8129251700680272,10000.0
0.8163265306122449,10000.0
0.8197278911564626,10000.0
0.8231292517006803,10000.0
0.826530612244898,10000.0
0.8299319727891157,10000.0
0.8333333333333334,10000.0
0.8367346938775511,10000.0
0.8401360544217688,10000.0
0.8435374149659864,10000.0
0.8469387755102041,10000.0
0.8503401360544217,10000.0
0.8537414965986394,10000.0
0.8571428571428571,10000.0
0.8605442176870748,10000.0
0.8639455782312925,10000.0
0.8673469387755102,10000.0
0.8707482993197279,10000.0
0.8741496598639455,10000.0
0.8775510204081632,10000.0
0.8809523809523809,10000.0
0.8843537414965986,10000.0
0.8877551020408163,10000.0
0.891156462585034,10000.0
0.8945578231292517,10000.0
0.8979591836734694,10000.0
0.9013605442176871,10000.0
0.9047619047619048,10000.0
0.9081632653061225,10000.0
0.9115646258503401,10000.0
0.9149659863945578,10000.0
0.9183673469387755,10000.0
0.9217687074829932,10000.0
0.9251700680272109,10000.0
0.9285714285714286,10000.0
0.9319727891156463,10000.0
0.935374149659864,10000.0
0.9387755102040817,10000.0
0.9421768707482994,10000.0
0.9455782312925171,10000.0
0.9489795918367347,10000.0
0.9523809523809523,10000.0
0.95578231292517,10000.0
0.9591836734693877,10000.0
0.9625850340136054,10000.0
0.9659863945578231,10000.0
0.9693877551020408,10000.0
0.9727891156462585,10000.0
0.9761904761904762,10000.0
0.9795918367346939,10000.0
0.9829931972789115,10000.0
0.9863945578231292,10000.0
0.9897959183673469,10000.0
0.9931972789115646,10000.0
0.9965986394557823,10000.0
1.0,10000.0


==> data/solve_mpir_float_16_32_64/relative_error.sorted.csv <==
percent,Float64
0.0,4.900712248781428e-9
0.003401360544217687,2.29345921499468e-8
0.006802721088435374,2.388831201949257e-8
0.01020408163265306,6.428350041515944e-8
0.013605442176870748,8.309857304881882e-8
0.017006802721088437,4.046788627415561e-6
0.02040816326530612,5.290216868959907e-6
0.023809523809523808,7.070210541584039e-6
0.027210884353741496,4.039573202919413e-5
0.030612244897959183,0.00019758879994131429
0.034013605442176874,0.00020375223013683255
0.03741496598639456,0.0002703812231232654
0.04081632653061224,0.0005222495124042662
0.04421768707482993,0.0006969773532238894
0.047619047619047616,0.000868446990142635
0.05102040816326531,0.0017370212720966608
0.05442176870748299,0.020404468998486542
0.05782312925170068,0.09431629060181247
0.061224489795918366,0.15101836267190114
0.06462585034013606,0.15903412172867876
0.06802721088435375,0.21819092252624125
0.07142857142857142,0.2994867527225027
0.07482993197278912,0.3784815337701581
0.0782312925170068,0.5412711672396884
0.08163265306122448,0.5559956749846182
0.08503401360544217,0.6906432835154462
0.08843537414965986,0.7405147498869686
0.09183673469387756,0.7957241916835669
0.09523809523809523,0.7964180225509828
0.09863945578231292,0.8008584321155447
0.10204081632653061,0.8193042112671106
0.1054421768707483,0.8356023867735197
0.10884353741496598,0.8445592297257409
0.11224489795918367,0.8801581937762326
0.11564625850340136,0.8838475898676783
0.11904761904761904,0.8848783299705164
0.12244897959183673,0.9007422328756879
0.12585034013605442,0.909889737332535
0.1292517006802721,0.909889737332535
0.1326530612244898,0.910272765610612
0.1360544217687075,0.9793203534880061
0.13945578231292516,0.9939980158793792
0.14285714285714285,0.9955974633187884
0.14625850340136054,1.001607810733183
0.14965986394557823,1.005942539351304
0.15306122448979592,1.0562285446651363
0.1564625850340136,1.0641758049087875
0.1598639455782313,1.0772322542786477
0.16326530612244897,1.0871197057532849
0.16666666666666666,1.0960426072842422
0.17006802721088435,1.0962732952898968
0.17346938775510204,1.1073000141137008
0.17687074829931973,1.108035380656153
0.18027210884353742,1.11493200029165
0.1836734693877551,1.1220843011154782
0.1870748299319728,1.1356375898079405
0.19047619047619047,1.1376631545873117
0.19387755102040816,1.1620583925996055
0.19727891156462585,1.1624766790424421
0.20068027210884354,1.1631514060886368
0.20408163265306123,1.1659147286166218
0.20748299319727892,1.1673202819670823
0.2108843537414966,1.1748359706757705
0.21428571428571427,1.1904767355071297
0.21768707482993196,1.1981556617512992
0.22108843537414966,1.1996863316072732
0.22448979591836735,1.2040006054774055
0.22789115646258504,1.2336765071064923
0.23129251700680273,1.2380090900712606
0.23469387755102042,1.2440323710257621
0.23809523809523808,1.2441891265608997
0.24149659863945577,1.2543536771702029
0.24489795918367346,1.2592053596296824
0.24829931972789115,1.2593281349084262
0.25170068027210885,1.2629177181514435
0.25510204081632654,1.2652222116275167
0.2585034013605442,1.2697610537658537
0.2619047619047619,1.2722587736347013
0.2653061224489796,1.2912615418836426
0.2687074829931973,1.2988183066207772
0.272108843537415,1.2995622223381398
0.2755102040816326,1.299933955277769
0.2789115646258503,1.302322769634691
0.282312925170068,1.3068268671957357
0.2857142857142857,1.3118509559472649
0.2891156462585034,1.3136923118153399
0.2925170068027211,1.3148752666847077
0.29591836734693877,1.315927650430765
0.29931972789115646,1.3202477154848702
0.30272108843537415,1.3216117199625423
0.30612244897959184,1.3216117199625423
0.30952380952380953,1.3229263280922194
0.3129251700680272,1.3313159099601373
0.3163265306122449,1.3337221448178134
0.3197278911564626,1.3400098696511298
0.3231292517006803,1.3432981664458605
0.32653061224489793,1.3450512627553024
0.3299319727891156,1.3503776446652014
0.3333333333333333,1.3522293700237487
0.336734693877551,1.3526728542298112
0.3401360544217687,1.3542967303925857
0.3435374149659864,1.3586968492902045
0.3469387755102041,1.36100231660566
0.35034013605442177,1.3629103166593914
0.35374149659863946,1.3690377825535442
0.35714285714285715,1.3692245860623933
0.36054421768707484,1.3696028904620465
0.36394557823129253,1.369890338312227
0.3673469387755102,1.3704815193520274
0.3707482993197279,1.3709381922826442
0.3741496598639456,1.3713900572951248
0.37755102040816324,1.3734409973416246
0.38095238095238093,1.3774182198783251
0.3843537414965986,1.3792691361588993
0.3877551020408163,1.3795974752007365
0.391156462585034,1.3811000582646535
0.3945578231292517,1.383069118047513
0.3979591836734694,1.383261727887802
0.4013605442176871,1.3856687438716788
0.40476190476190477,1.3873430862841545
0.40816326530612246,1.3873650780069815
0.41156462585034015,1.387892010770173
0.41496598639455784,1.3881318070715358
0.41836734693877553,1.3884412253598621
0.4217687074829932,1.3885443307091905
0.42517006802721086,1.3889206584248144
0.42857142857142855,1.3891984791298717
0.43197278911564624,1.3913429897505727
0.43537414965986393,1.3936909672735331
0.4387755102040816,1.394729966937227
0.4421768707482993,1.395354554673551
0.445578231292517,1.3973770797152836
0.4489795918367347,1.3976338290237411
0.4523809523809524,1.3977091645532385
0.4557823129251701,1.3981444352068622
0.45918367346938777,1.3981444352068622
0.46258503401360546,1.3983720614495259
0.46598639455782315,1.3999225673250797
0.46938775510204084,1.400476688439086
0.47278911564625853,1.4014951066680943
0.47619047619047616,1.4023149453297044
0.47959183673469385,1.4024781119880667
0.48299319727891155,1.403673151595819
0.48639455782312924,1.4048812602127076
0.4897959183673469,1.405290614687202
0.4931972789115646,1.4063220734709558
0.4965986394557823,1.4065593075585725
0.5,1.4072055800215826
0.5034013605442177,1.407916794523662
0.5068027210884354,1.4105061669899994
0.5102040816326531,1.4110141823635398
0.5136054421768708,1.4110618720639065
0.5170068027210885,1.412254800152921
0.5204081632653061,1.4126147972630556
0.5238095238095238,1.4126395518239248
0.5272108843537415,1.4142079133791097
0.5306122448979592,1.4143405150142192
0.5340136054421769,1.4144028756486116
0.5374149659863946,1.414475805127787
0.5408163265306123,1.4145033020969917
0.54421768707483,1.4145989723302692
0.5476190476190477,1.414629407396586
0.5510204081632653,1.4150655702157682
0.5544217687074829,1.4150930076621964
0.5578231292517006,1.4157980239572476
0.5612244897959183,1.416841595244116
0.564625850340136,1.4169857031820432
0.5680272108843537,1.4174226814103366
0.5714285714285714,1.4176373060489458
0.5748299319727891,1.418222486539032
0.5782312925170068,1.4197147505400614
0.5816326530612245,1.4207100320102402
0.5850340136054422,1.4211395107639144
0.5884353741496599,1.421623435390313
0.5918367346938775,1.4234542093247722
0.5952380952380952,1.4236589565499602
0.5986394557823129,1.424297723996518
0.6020408163265306,1.4245014754859782
0.6054421768707483,1.427051017337935
0.608843537414966,1.4276370473020001
0.6122448979591837,1.4279944060734306
0.6156462585034014,1.4283702611862752
0.6190476190476191,1.430707316564023
0.6224489795918368,1.4336766722103271
0.6258503401360545,1.4338951645418125
0.6292517006802721,1.4348190168851611
0.6326530612244898,1.4349445855125849
0.6360544217687075,1.4354350078077065
0.6394557823129252,1.4360082398049987
0.6428571428571429,1.4366939971552157
0.6462585034013606,1.4377764148985162
0.6496598639455783,1.4377866305013012
0.6530612244897959,1.4389952299112019
0.6564625850340136,1.4415325911647947
0.6598639455782312,1.4425310131237237
0.6632653061224489,1.4432931203256687
0.6666666666666666,1.444308174374528
0.6700680272108843,1.4511952490287279
0.673469387755102,1.4528443853304576
0.6768707482993197,1.4547286442794956
0.6802721088435374,1.462858948507402
0.6836734693877551,1.4655691731691125
0.6870748299319728,1.4709045046755114
0.6904761904761905,1.480006748660154
0.6938775510204082,1.4804376168730762
0.6972789115646258,1.4917794378373626
0.7006802721088435,1.5536981752924865
0.7040816326530612,1.5610214303901446
0.7074829931972789,1.5746970542168963
0.7108843537414966,1.6365671954422016
0.7142857142857143,1000.0
0.717687074829932,1000.0
0.7210884353741497,1000.0
0.7244897959183674,10000.0
0.7278911564625851,10000.0
0.7312925170068028,10000.0
0.7346938775510204,10000.0
0.7380952380952381,10000.0
0.7414965986394558,10000.0
0.7448979591836735,10000.0
0.7482993197278912,10000.0
0.7517006802721088,10000.0
0.7551020408163265,10000.0
0.7585034013605442,10000.0
0.7619047619047619,10000.0
0.7653061224489796,10000.0
0.7687074829931972,10000.0
0.7721088435374149,10000.0
0.7755102040816326,10000.0
0.7789115646258503,10000.0
0.782312925170068,10000.0
0.7857142857142857,10000.0
0.7891156462585034,10000.0
0.7925170068027211,10000.0
0.7959183673469388,10000.0
0.7993197278911565,10000.0
0.8027210884353742,10000.0
0.8061224489795918,10000.0
0.8095238095238095,10000.0
0.8129251700680272,10000.0
0.8163265306122449,10000.0
0.8197278911564626,10000.0
0.8231292517006803,10000.0
0.826530612244898,10000.0
0.8299319727891157,10000.0
0.8333333333333334,10000.0
0.8367346938775511,10000.0
0.8401360544217688,10000.0
0.8435374149659864,10000.0
0.8469387755102041,10000.0
0.8503401360544217,10000.0
0.8537414965986394,10000.0
0.8571428571428571,10000.0
0.8605442176870748,10000.0
0.8639455782312925,10000.0
0.8673469387755102,10000.0
0.8707482993197279,10000.0
0.8741496598639455,10000.0
0.8775510204081632,10000.0
0.8809523809523809,10000.0
0.8843537414965986,10000.0
0.8877551020408163,10000.0
0.891156462585034,10000.0
0.8945578231292517,10000.0
0.8979591836734694,10000.0
0.9013605442176871,10000.0
0.9047619047619048,10000.0
0.9081632653061225,10000.0
0.9115646258503401,10000.0
0.9149659863945578,10000.0
0.9183673469387755,10000.0
0.9217687074829932,10000.0
0.9251700680272109,10000.0
0.9285714285714286,10000.0
0.9319727891156463,10000.0
0.935374149659864,10000.0
0.9387755102040817,10000.0
0.9421768707482994,10000.0
0.9455782312925171,10000.0
0.9489795918367347,10000.0
0.9523809523809523,10000.0
0.95578231292517,10000.0
0.9591836734693877,10000.0
0.9625850340136054,10000.0
0.9659863945578231,10000.0
0.9693877551020408,10000.0
0.9727891156462585,10000.0
0.9761904761904762,10000.0
0.9795918367346939,10000.0
0.9829931972789115,10000.0
0.9863945578231292,10000.0
0.9897959183673469,10000.0
0.9931972789115646,10000.0
0.9965986394557823,1.2680313893856332e33
1.0,1.342247548337092e33


==> data/solve_mpir_posit_08_16_32/iteration_count.csv <==
matrix\type,Float64
AG-Monien/cage,4.00000000000000000000000000000000000e+00
AG-Monien/netz4504_dual,Inf
AG-Monien/ukerbe1_dual,0.00000000000000000000000000000000000e+00
Arenas/jazz,Inf
Averous/epb0,0.00000000000000000000000000000000000e+00
Bai/bfwa398,1.00000000000000000000000000000000000e+00
Bai/bfwa62,2.00000000000000000000000000000000000e+01
Bai/bfwa782,1.00000000000000000000000000000000000e+00
Bai/bfwb398,1.00000000000000000000000000000000000e+00
Bai/bfwb62,-Inf
Bai/bfwb782,1.00000000000000000000000000000000000e+00
Bai/bwm200,1.00000000000000000000000000000000000e+00
Bai/bwm2000,0.00000000000000000000000000000000000e+00
Bai/cdde1,1.00000000000000000000000000000000000e+00
Bai/cdde2,1.00000000000000000000000000000000000e+00
Bai/cdde3,1.00000000000000000000000000000000000e+00
Bai/cdde4,1.00000000000000000000000000000000000e+00
Bai/cdde5,1.00000000000000000000000000000000000e+00
Bai/cdde6,1.00000000000000000000000000000000000e+00
Bai/ck104,1.00000000000000000000000000000000000e+00
Bai/ck400,1.00000000000000000000000000000000000e+00
Bai/ck656,1.00000000000000000000000000000000000e+00
Bai/dw256A,1.00000000000000000000000000000000000e+00
Bai/dw256B,1.00000000000000000000000000000000000e+00
Bai/dwa512,1.00000000000000000000000000000000000e+00
Bai/dwb512,1.00000000000000000000000000000000000e+00
Bai/lop163,1.00000000000000000000000000000000000e+00
Bai/mhdb416,-Inf
Bai/odepa400,1.00000000000000000000000000000000000e+00
Bai/olm100,1.00000000000000000000000000000000000e+00
Bai/olm1000,1.00000000000000000000000000000000000e+00
Bai/olm2000,0.00000000000000000000000000000000000e+00
Bai/olm500,1.00000000000000000000000000000000000e+00
Bai/pde225,1.00000000000000000000000000000000000e+00
Bai/pde900,1.00000000000000000000000000000000000e+00
Bai/rdb1250,0.00000000000000000000000000000000000e+00
Bai/rdb1250l,0.00000000000000000000000000000000000e+00
Bai/rdb200,1.00000000000000000000000000000000000e+00
Bai/rdb200l,1.00000000000000000000000000000000000e+00
Bai/rdb450,1.00000000000000000000000000000000000e+00
Bai/rdb450l,1.00000000000000000000000000000000000e+00
Bai/rdb800l,1.00000000000000000000000000000000000e+00
Bai/rdb968,1.00000000000000000000000000000000000e+00
Bai/rw136,1.00000000000000000000000000000000000e+00
Bai/rw496,1.00000000000000000000000000000000000e+00
Bai/tols1090,0.00000000000000000000000000000000000e+00
Bai/tols2000,0.00000000000000000000000000000000000e+00
Bai/tols340,1.00000000000000000000000000000000000e+00
Bai/tols4000,0.00000000000000000000000000000000000e+00
Bai/tols90,1.00000000000000000000000000000000000e+00
Bai/tub100,1.00000000000000000000000000000000000e+00
Bai/tub1000,-Inf
Bates/Chem97ZtZ,0.00000000000000000000000000000000000e+00
CPM/cz148,1.00000000000000000000000000000000000e+00
CPM/cz308,1.00000000000000000000000000000000000e+00
CPM/cz628,1.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n10,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity01,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity02,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity03,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity04,1.00000000000000000000000000000000000e+00
FEMLAB/poisson2D,1.00000000000000000000000000000000000e+00
FEMLAB/problem1,1.00000000000000000000000000000000000e+00
FIDAP/ex1,1.00000000000000000000000000000000000e+00
FIDAP/ex5,-Inf
Grund/b1_ss,1.00000000000000000000000000000000000e+00
Grund/b2_ss,0.00000000000000000000000000000000000e+00
Grund/d_dyn,1.00000000000000000000000000000000000e+00
Grund/d_dyn1,1.00000000000000000000000000000000000e+00
Grund/d_ss,1.00000000000000000000000000000000000e+00
Grund/poli,0.00000000000000000000000000000000000e+00
Gset/G11,Inf
Gset/G12,Inf
Gset/G13,Inf
Gset/G14,Inf
Gset/G15,Inf
Gset/G16,Inf
Gset/G17,Inf
Gset/G18,Inf
Gset/G19,Inf
Gset/G20,Inf
Gset/G21,Inf
Gset/G32,0.00000000000000000000000000000000000e+00
Gset/G33,0.00000000000000000000000000000000000e+00
Gset/G34,0.00000000000000000000000000000000000e+00
HB/1138_bus,0.00000000000000000000000000000000000e+00
HB/494_bus,-Inf
HB/662_bus,-Inf
HB/685_bus,-Inf
HB/arc130,1.00000000000000000000000000000000000e+00
HB/ash85,Inf
HB/bcspwr01,1.00000000000000000000000000000000000e+00
HB/bcspwr03,1.00000000000000000000000000000000000e+00
HB/bcsstk01,Inf
HB/bcsstk02,1.00000000000000000000000000000000000e+00
HB/bcsstk03,-Inf
HB/bcsstk04,1.00000000000000000000000000000000000e+00
HB/bcsstk05,1.00000000000000000000000000000000000e+00
HB/bcsstk06,-Inf
HB/bcsstk07,-Inf
HB/bcsstk19,-Inf
HB/bcsstk20,-Inf
HB/bcsstk22,-Inf
HB/bcsstm02,1.00000000000000000000000000000000000e+00
HB/bcsstm05,1.00000000000000000000000000000000000e+00
HB/bcsstm06,1.00000000000000000000000000000000000e+00
HB/bcsstm07,1.00000000000000000000000000000000000e+00
HB/bcsstm08,0.00000000000000000000000000000000000e+00
HB/bcsstm09,0.00000000000000000000000000000000000e+00
HB/bcsstm11,0.00000000000000000000000000000000000e+00
HB/bcsstm19,1.00000000000000000000000000000000000e+00
HB/bcsstm20,1.00000000000000000000000000000000000e+00
HB/bcsstm21,0.00000000000000000000000000000000000e+00
HB/bcsstm22,1.00000000000000000000000000000000000e+00
HB/bcsstm23,0.00000000000000000000000000000000000e+00
HB/bcsstm26,0.00000000000000000000000000000000000e+00
HB/bp_0,1.00000000000000000000000000000000000e+00
HB/bp_1000,-Inf
HB/bp_1200,1.00000000000000000000000000000000000e+00
HB/bp_1400,1.00000000000000000000000000000000000e+00
HB/bp_1600,1.00000000000000000000000000000000000e+00
HB/bp_200,1.00000000000000000000000000000000000e+00
HB/bp_400,1.00000000000000000000000000000000000e+00
HB/bp_600,1.00000000000000000000000000000000000e+00
HB/bp_800,1.00000000000000000000000000000000000e+00
HB/can_161,1.00000000000000000000000000000000000e+00
HB/can_24,1.00000000000000000000000000000000000e+00
HB/can_62,4.00000000000000000000000000000000000e+00
HB/can_73,Inf
HB/can_96,1.00000000000000000000000000000000000e+00
HB/dwt_234,1.00000000000000000000000000000000000e+00
HB/dwt_310,-Inf
HB/dwt_59,1.00000000000000000000000000000000000e+00
HB/dwt_66,1.00000000000000000000000000000000000e+00
HB/dwt_87,2.00000000000000000000000000000000000e+00
HB/fs_183_4,1.00000000000000000000000000000000000e+00
HB/fs_183_6,1.00000000000000000000000000000000000e+00
HB/fs_541_1,1.00000000000000000000000000000000000e+00
HB/fs_541_2,1.00000000000000000000000000000000000e+00
HB/fs_541_3,-Inf
HB/fs_541_4,1.00000000000000000000000000000000000e+00
HB/fs_680_1,Inf
HB/fs_680_2,-Inf
HB/fs_680_3,1.00000000000000000000000000000000000e+00
HB/fs_760_1,1.00000000000000000000000000000000000e+00
HB/gr_30_30,1.00000000000000000000000000000000000e+00
HB/gre_1107,0.00000000000000000000000000000000000e+00
HB/gre_115,1.00000000000000000000000000000000000e+00
HB/gre_185,1.00000000000000000000000000000000000e+00
HB/gre_216a,2.00000000000000000000000000000000000e+00
HB/gre_216b,1.00000000000000000000000000000000000e+00
HB/gre_343,Inf
HB/gre_512,1.00000000000000000000000000000000000e+00
HB/hor_131,-Inf
HB/ibm32,2.00000000000000000000000000000000000e+00
HB/impcol_a,1.00000000000000000000000000000000000e+00
HB/impcol_b,1.00000000000000000000000000000000000e+00
HB/impcol_c,-Inf
HB/impcol_d,1.00000000000000000000000000000000000e+00
HB/impcol_e,1.00000000000000000000000000000000000e+00
HB/jagmesh1,Inf
HB/jagmesh2,0.00000000000000000000000000000000000e+00
HB/jagmesh3,0.00000000000000000000000000000000000e+00
HB/jagmesh4,0.00000000000000000000000000000000000e+00
HB/jagmesh5,0.00000000000000000000000000000000000e+00
HB/jagmesh6,0.00000000000000000000000000000000000e+00
HB/jagmesh7,0.00000000000000000000000000000000000e+00
HB/jagmesh8,0.00000000000000000000000000000000000e+00
HB/jagmesh9,0.00000000000000000000000000000000000e+00
HB/jpwh_991,1.00000000000000000000000000000000000e+00
HB/lshp1009,0.00000000000000000000000000000000000e+00
HB/lshp1270,0.00000000000000000000000000000000000e+00
HB/lshp_265,Inf
HB/lshp_406,Inf
HB/lshp_577,Inf
HB/lshp_778,Inf
HB/lund_a,-Inf
HB/lund_b,1.00000000000000000000000000000000000e+00
HB/mahindas,0.00000000000000000000000000000000000e+00
HB/nnc666,1.00000000000000000000000000000000000e+00
HB/nos1,Inf
HB/nos2,1.00000000000000000000000000000000000e+00
HB/nos4,1.00000000000000000000000000000000000e+00
HB/nos5,1.00000000000000000000000000000000000e+00
HB/nos6,1.00000000000000000000000000000000000e+00
HB/nos7,1.00000000000000000000000000000000000e+00
HB/orsirr_1,0.00000000000000000000000000000000000e+00
HB/orsirr_2,1.00000000000000000000000000000000000e+00
HB/plat362,1.00000000000000000000000000000000000e+00
HB/plskz362,1.00000000000000000000000000000000000e+00
HB/pores_1,-Inf
HB/pores_2,0.00000000000000000000000000000000000e+00
HB/pores_3,1.00000000000000000000000000000000000e+00
HB/saylr1,-Inf
HB/sherman1,1.00000000000000000000000000000000000e+00
HB/sherman4,0.00000000000000000000000000000000000e+00
HB/shl_0,1.00000000000000000000000000000000000e+00
HB/shl_200,1.00000000000000000000000000000000000e+00
HB/shl_400,1.00000000000000000000000000000000000e+00
HB/steam1,1.00000000000000000000000000000000000e+00
HB/steam3,1.00000000000000000000000000000000000e+00
HB/str_0,1.00000000000000000000000000000000000e+00
HB/str_200,1.00000000000000000000000000000000000e+00
HB/str_400,1.00000000000000000000000000000000000e+00
HB/str_600,1.00000000000000000000000000000000000e+00
HB/west0067,2.00000000000000000000000000000000000e+00
HB/west0132,1.00000000000000000000000000000000000e+00
HB/west0167,1.00000000000000000000000000000000000e+00
HB/west0381,1.00000000000000000000000000000000000e+00
HB/west0479,1.00000000000000000000000000000000000e+00
HB/west0497,-Inf
HB/west0655,1.00000000000000000000000000000000000e+00
HB/young3c,1.00000000000000000000000000000000000e+00
Hamrle/Hamrle1,1.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_81_2,0.00000000000000000000000000000000000e+00
JGD_CAG/CAG_mat72,-Inf
JGD_SPG/08blocks,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_150,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200b,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20b,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_300,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_500,1.00000000000000000000000000000000000e+00
ML_Graph/Ecoli_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/Glass_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/Olivetti_norm_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/Spectro_10NN,Inf
ML_Graph/YaleA_10NN,Inf
ML_Graph/breasttissue_10NN,Inf
ML_Graph/dermatology_5NN,1.00000000000000000000000000000000000e+00
ML_Graph/iris_dataset_30NN,3.00000000000000000000000000000000000e+00
ML_Graph/micromass_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/umistfacesnorm_10NN,1.00000000000000000000000000000000000e+00
MathWorks/pivtol,1.00000000000000000000000000000000000e+00
Morandini/robot,1.00000000000000000000000000000000000e+00
Muite/Chebyshev1,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian2,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian3,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian4,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian5,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian6,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian7,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian8,2.00000000000000000000000000000000000e+00
Newman/football,Inf
Newman/polbooks,Inf
Oberwolfach/LF10,1.00000000000000000000000000000000000e+00
Oberwolfach/LFAT5,1.00000000000000000000000000000000000e+00
Oberwolfach/rail_1357,0.00000000000000000000000000000000000e+00
Oberwolfach/t2dal_e,0.00000000000000000000000000000000000e+00
Pajek/GD95_c,1.00000000000000000000000000000000000e+00
Pajek/Stranke94,1.80000000000000000000000000000000000e+01
Pajek/Tina_AskCog,1.00000000000000000000000000000000000e+00
Pothen/mesh1e1,1.00000000000000000000000000000000000e+00
Pothen/mesh1em1,1.00000000000000000000000000000000000e+00
Pothen/mesh1em6,1.00000000000000000000000000000000000e+00
Pothen/mesh2e1,1.00000000000000000000000000000000000e+00
Pothen/mesh2em5,1.00000000000000000000000000000000000e+00
Pothen/mesh3e1,1.00000000000000000000000000000000000e+00
Pothen/mesh3em5,1.00000000000000000000000000000000000e+00
Rajat/rajat04,0.00000000000000000000000000000000000e+00
Rajat/rajat05,-Inf
Rajat/rajat11,1.00000000000000000000000000000000000e+00
Rajat/rajat14,1.00000000000000000000000000000000000e+00
Rajat/rajat19,0.00000000000000000000000000000000000e+00
Rommes/ww_36_pmec_36,1.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_01,0.00000000000000000000000000000000000e+00
Sandia/fpga_trans_01,0.00000000000000000000000000000000000e+00
Sandia/fpga_trans_02,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_03,-Inf
Sandia/oscil_dcop_05,-Inf
Sandia/oscil_dcop_10,-Inf
Sandia/oscil_dcop_11,-Inf
Sandia/oscil_dcop_12,-Inf
Sandia/oscil_trans_01,-Inf
TOKAMAK/utm300,1.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_1,1.00000000000000000000000000000000000e+00
VDOL/hangGlider_1,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_1,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_2,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_3,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_4,1.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_1,1.00000000000000000000000000000000000e+00
VDOL/spaceStation_2,1.00000000000000000000000000000000000e+00
VDOL/spaceStation_3,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_1,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_2,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_3,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_5,1.00000000000000000000000000000000000e+00
YZhou/circuit204,Inf
vanHeukelum/cage3,2.00000000000000000000000000000000000e+00
vanHeukelum/cage4,2.00000000000000000000000000000000000e+00
vanHeukelum/cage5,1.00000000000000000000000000000000000e+00
vanHeukelum/cage6,1.00000000000000000000000000000000000e+00
vanHeukelum/cage7,1.00000000000000000000000000000000000e+00


==> data/solve_mpir_posit_08_16_32/iteration_count.sorted.csv <==
percent,Float64
0.0,0.1
0.003401360544217687,0.1
0.006802721088435374,0.1
0.01020408163265306,0.1
0.013605442176870748,0.1
0.017006802721088437,0.1
0.02040816326530612,0.1
0.023809523809523808,0.1
0.027210884353741496,0.1
0.030612244897959183,0.1
0.034013605442176874,0.1
0.03741496598639456,0.1
0.04081632653061224,0.1
0.04421768707482993,0.1
0.047619047619047616,0.1
0.05102040816326531,0.1
0.05442176870748299,0.1
0.05782312925170068,0.1
0.061224489795918366,0.1
0.06462585034013606,0.1
0.06802721088435375,0.1
0.07142857142857142,0.1
0.07482993197278912,0.1
0.0782312925170068,0.1
0.08163265306122448,0.1
0.08503401360544217,0.1
0.08843537414965986,0.1
0.09183673469387756,0.1
0.09523809523809523,0.1
0.09863945578231292,0.1
0.10204081632653061,0.1
0.1054421768707483,0.1
0.10884353741496598,0.1
0.11224489795918367,0.1
0.11564625850340136,0.1
0.11904761904761904,0.1
0.12244897959183673,0.1
0.12585034013605442,0.1
0.1292517006802721,0.1
0.1326530612244898,0.1
0.1360544217687075,0.1
0.13945578231292516,0.1
0.14285714285714285,0.1
0.14625850340136054,0.1
0.14965986394557823,0.1
0.15306122448979592,0.1
0.1564625850340136,1.0
0.1598639455782313,1.0
0.16326530612244897,1.0
0.16666666666666666,1.0
0.17006802721088435,1.0
0.17346938775510204,1.0
0.17687074829931973,1.0
0.18027210884353742,1.0
0.1836734693877551,1.0
0.1870748299319728,1.0
0.19047619047619047,1.0
0.19387755102040816,1.0
0.19727891156462585,1.0
0.20068027210884354,1.0
0.20408163265306123,1.0
0.20748299319727892,1.0
0.2108843537414966,1.0
0.21428571428571427,1.0
0.21768707482993196,1.0
0.22108843537414966,1.0
0.22448979591836735,1.0
0.22789115646258504,1.0
0.23129251700680273,1.0
0.23469387755102042,1.0
0.23809523809523808,1.0
0.24149659863945577,1.0
0.24489795918367346,1.0
0.24829931972789115,1.0
0.25170068027210885,1.0
0.25510204081632654,1.0
0.2585034013605442,1.0
0.2619047619047619,1.0
0.2653061224489796,1.0
0.2687074829931973,1.0
0.272108843537415,1.0
0.2755102040816326,1.0
0.2789115646258503,1.0
0.282312925170068,1.0
0.2857142857142857,1.0
0.2891156462585034,1.0
0.2925170068027211,1.0
0.29591836734693877,1.0
0.29931972789115646,1.0
0.30272108843537415,1.0
0.30612244897959184,1.0
0.30952380952380953,1.0
0.3129251700680272,1.0
0.3163265306122449,1.0
0.3197278911564626,1.0
0.3231292517006803,1.0
0.32653061224489793,1.0
0.3299319727891156,1.0
0.3333333333333333,1.0
0.336734693877551,1.0
0.3401360544217687,1.0
0.3435374149659864,1.0
0.3469387755102041,1.0
0.35034013605442177,1.0
0.35374149659863946,1.0
0.35714285714285715,1.0
0.36054421768707484,1.0
0.36394557823129253,1.0
0.3673469387755102,1.0
0.3707482993197279,1.0
0.3741496598639456,1.0
0.37755102040816324,1.0
0.38095238095238093,1.0
0.3843537414965986,1.0
0.3877551020408163,1.0
0.391156462585034,1.0
0.3945578231292517,1.0
0.3979591836734694,1.0
0.4013605442176871,1.0
0.40476190476190477,1.0
0.40816326530612246,1.0
0.41156462585034015,1.0
0.41496598639455784,1.0
0.41836734693877553,1.0
0.4217687074829932,1.0
0.42517006802721086,1.0
0.42857142857142855,1.0
0.43197278911564624,1.0
0.43537414965986393,1.0
0.4387755102040816,1.0
0.4421768707482993,1.0
0.445578231292517,1.0
0.4489795918367347,1.0
0.4523809523809524,1.0
0.4557823129251701,1.0
0.45918367346938777,1.0
0.46258503401360546,1.0
0.46598639455782315,1.0
0.46938775510204084,1.0
0.47278911564625853,1.0
0.47619047619047616,1.0
0.47959183673469385,1.0
0.48299319727891155,1.0
0.48639455782312924,1.0
0.4897959183673469,1.0
0.4931972789115646,1.0
0.4965986394557823,1.0
0.5,1.0
0.5034013605442177,1.0
0.5068027210884354,1.0
0.5102040816326531,1.0
0.5136054421768708,1.0
0.5170068027210885,1.0
0.5204081632653061,1.0
0.5238095238095238,1.0
0.5272108843537415,1.0
0.5306122448979592,1.0
0.5340136054421769,1.0
0.5374149659863946,1.0
0.5408163265306123,1.0
0.54421768707483,1.0
0.5476190476190477,1.0
0.5510204081632653,1.0
0.5544217687074829,1.0
0.5578231292517006,1.0
0.5612244897959183,1.0
0.564625850340136,1.0
0.5680272108843537,1.0
0.5714285714285714,1.0
0.5748299319727891,1.0
0.5782312925170068,1.0
0.5816326530612245,1.0
0.5850340136054422,1.0
0.5884353741496599,1.0
0.5918367346938775,1.0
0.5952380952380952,1.0
0.5986394557823129,1.0
0.6020408163265306,1.0
0.6054421768707483,1.0
0.608843537414966,1.0
0.6122448979591837,1.0
0.6156462585034014,1.0
0.6190476190476191,1.0
0.6224489795918368,1.0
0.6258503401360545,1.0
0.6292517006802721,1.0
0.6326530612244898,1.0
0.6360544217687075,1.0
0.6394557823129252,1.0
0.6428571428571429,1.0
0.6462585034013606,1.0
0.6496598639455783,1.0
0.6530612244897959,1.0
0.6564625850340136,1.0
0.6598639455782312,1.0
0.6632653061224489,1.0
0.6666666666666666,1.0
0.6700680272108843,1.0
0.673469387755102,1.0
0.6768707482993197,1.0
0.6802721088435374,1.0
0.6836734693877551,1.0
0.6870748299319728,1.0
0.6904761904761905,1.0
0.6938775510204082,1.0
0.6972789115646258,1.0
0.7006802721088435,1.0
0.7040816326530612,1.0
0.7074829931972789,1.0
0.7108843537414966,1.0
0.7142857142857143,1.0
0.717687074829932,1.0
0.7210884353741497,1.0
0.7244897959183674,1.0
0.7278911564625851,1.0
0.7312925170068028,1.0
0.7346938775510204,1.0
0.7380952380952381,1.0
0.7414965986394558,1.0
0.7448979591836735,1.0
0.7482993197278912,1.0
0.7517006802721088,1.0
0.7551020408163265,2.0
0.7585034013605442,2.0
0.7619047619047619,2.0
0.7653061224489796,2.0
0.7687074829931972,2.0
0.7721088435374149,2.0
0.7755102040816326,2.0
0.7789115646258503,3.0
0.782312925170068,4.0
0.7857142857142857,4.0
0.7891156462585034,18.0
0.7925170068027211,20.0
0.7959183673469388,1000.0
0.7993197278911565,1000.0
0.8027210884353742,1000.0
0.8061224489795918,1000.0
0.8095238095238095,1000.0
0.8129251700680272,1000.0
0.8163265306122449,1000.0
0.8197278911564626,1000.0
0.8231292517006803,1000.0
0.826530612244898,1000.0
0.8299319727891157,1000.0
0.8333333333333334,1000.0
0.8367346938775511,1000.0
0.8401360544217688,1000.0
0.8435374149659864,1000.0
0.8469387755102041,1000.0
0.8503401360544217,1000.0
0.8537414965986394,1000.0
0.8571428571428571,1000.0
0.8605442176870748,1000.0
0.8639455782312925,1000.0
0.8673469387755102,1000.0
0.8707482993197279,1000.0
0.8741496598639455,1000.0
0.8775510204081632,1000.0
0.8809523809523809,1000.0
0.8843537414965986,1000.0
0.8877551020408163,1000.0
0.891156462585034,1000.0
0.8945578231292517,1000.0
0.8979591836734694,1000.0
0.9013605442176871,10000.0
0.9047619047619048,10000.0
0.9081632653061225,10000.0
0.9115646258503401,10000.0
0.9149659863945578,10000.0
0.9183673469387755,10000.0
0.9217687074829932,10000.0
0.9251700680272109,10000.0
0.9285714285714286,10000.0
0.9319727891156463,10000.0
0.935374149659864,10000.0
0.9387755102040817,10000.0
0.9421768707482994,10000.0
0.9455782312925171,10000.0
0.9489795918367347,10000.0
0.9523809523809523,10000.0
0.95578231292517,10000.0
0.9591836734693877,10000.0
0.9625850340136054,10000.0
0.9659863945578231,10000.0
0.9693877551020408,10000.0
0.9727891156462585,10000.0
0.9761904761904762,10000.0
0.9795918367346939,10000.0
0.9829931972789115,10000.0
0.9863945578231292,10000.0
0.9897959183673469,10000.0
0.9931972789115646,10000.0
0.9965986394557823,10000.0
1.0,10000.0


==> data/solve_mpir_posit_08_16_32/relative_error.sorted.csv <==
percent,Float64
0.0,1.155365261416968e-5
0.003401360544217687,0.00025007218480470957
0.006802721088435374,0.01875773061989453
0.01020408163265306,0.031806407855994805
0.013605442176870748,0.032316908605202165
0.017006802721088437,0.06647027043370313
0.02040816326530612,0.07738858339990172
0.023809523809523808,0.1055542217118369
0.027210884353741496,0.10861000023182873
0.030612244897959183,0.12033751050380598
0.034013605442176874,0.1259451721648948
0.03741496598639456,0.17898101190880256
0.04081632653061224,0.2157948392532076
0.04421768707482993,0.2857565758082515
0.047619047619047616,0.5459713903281711
0.05102040816326531,0.6002905734844547
0.05442176870748299,0.6387888124230939
0.05782312925170068,0.6973167455254906
0.061224489795918366,0.7126161421386384
0.06462585034013606,0.7992939721782323
0.06802721088435375,0.8317389051084335
0.07142857142857142,0.8366564730959911
0.07482993197278912,0.8791190050038871
0.0782312925170068,0.8800698182583828
0.08163265306122448,0.9078512362051614
0.08503401360544217,0.9078512362051614
0.08843537414965986,0.913487377623582
0.09183673469387756,0.9252908831917803
0.09523809523809523,0.9810484518001994
0.09863945578231292,0.9954880907427784
0.10204081632653061,0.9985758738005736
0.1054421768707483,0.9997292489437128
0.10884353741496598,1.0
0.11224489795918367,1.0
0.11564625850340136,1.0
0.11904761904761904,1.0
0.12244897959183673,1.0
0.12585034013605442,1.0
0.1292517006802721,1.0
0.1326530612244898,1.0
0.1360544217687075,1.0
0.13945578231292516,1.0
0.14285714285714285,1.0
0.14625850340136054,1.0
0.14965986394557823,1.0
0.15306122448979592,1.0
0.1564625850340136,1.0
0.1598639455782313,1.0
0.16326530612244897,1.0
0.16666666666666666,1.0
0.17006802721088435,1.0
0.17346938775510204,1.0
0.17687074829931973,1.0
0.18027210884353742,1.0
0.1836734693877551,1.0
0.1870748299319728,1.0
0.19047619047619047,1.0
0.19387755102040816,1.0
0.19727891156462585,1.0
0.20068027210884354,1.0
0.20408163265306123,1.0
0.20748299319727892,1.0
0.2108843537414966,1.0
0.21428571428571427,1.0
0.21768707482993196,1.0
0.22108843537414966,1.0
0.22448979591836735,1.0
0.22789115646258504,1.0
0.23129251700680273,1.0
0.23469387755102042,1.0
0.23809523809523808,1.0
0.24149659863945577,1.0
0.24489795918367346,1.0
0.24829931972789115,1.0
0.25170068027210885,1.0
0.25510204081632654,1.0
0.2585034013605442,1.0
0.2619047619047619,1.0
0.2653061224489796,1.00001412650842
0.2687074829931973,1.0001045855027684
0.272108843537415,1.000807852015311
0.2755102040816326,1.001097882446836
0.2789115646258503,1.003732630545263
0.282312925170068,1.003848778512446
0.2857142857142857,1.0057116745201269
0.2891156462585034,1.0162092904290083
0.2925170068027211,1.0197710440329757
0.29591836734693877,1.0228926323752212
0.29931972789115646,1.025616402667374
0.30272108843537415,1.0378350283586453
0.30612244897959184,1.0433477543024734
0.30952380952380953,1.0494003603775772
0.3129251700680272,1.0504625772731615
0.3163265306122449,1.0510256761261385
0.3197278911564626,1.0721471988023563
0.3231292517006803,1.0749305476737931
0.32653061224489793,1.0911346733216016
0.3299319727891156,1.1049703894096468
0.3333333333333333,1.1178029021341311
0.336734693877551,1.1229337950111264
0.3401360544217687,1.137191267618976
0.3435374149659864,1.1477957351366963
0.3469387755102041,1.154868499105091
0.35034013605442177,1.1580074074256386
0.35374149659863946,1.1633194906367543
0.35714285714285715,1.163372861169471
0.36054421768707484,1.1748451773452189
0.36394557823129253,1.176588505941014
0.3673469387755102,1.1890916367250737
0.3707482993197279,1.1942074532535218
0.3741496598639456,1.195640935707978
0.37755102040816324,1.2186591504180235
0.38095238095238093,1.2190372054580474
0.3843537414965986,1.2306610476992006
0.3877551020408163,1.2347201289221938
0.391156462585034,1.2360410359122669
0.3945578231292517,1.2623486169852673
0.3979591836734694,1.2648363882535851
0.4013605442176871,1.2648908592412031
0.40476190476190477,1.2736940029162203
0.40816326530612246,1.2830600169766786
0.41156462585034015,1.292821094337815
0.41496598639455784,1.294553087374619
0.41836734693877553,1.2946503459426344
0.4217687074829932,1.3007872543416124
0.42517006802721086,1.3009752726083073
0.42857142857142855,1.3067924559191708
0.43197278911564624,1.3077913527702367
0.43537414965986393,1.3133337572906285
0.4387755102040816,1.3182963156993601
0.4421768707482993,1.319963412953639
0.445578231292517,1.3244406695679014
0.4489795918367347,1.324489210404779
0.4523809523809524,1.3381284869543502
0.4557823129251701,1.3492448845629075
0.45918367346938777,1.3521860344734111
0.46258503401360546,1.3691153687733828
0.46598639455782315,1.3693650755157079
0.46938775510204084,1.3716983635861157
0.47278911564625853,1.3728827578261324
0.47619047619047616,1.3860564956069286
0.47959183673469385,1.3871874518663463
0.48299319727891155,1.3977799332419132
0.48639455782312924,1.399338540940785
0.4897959183673469,1.4009448655499512
0.4931972789115646,1.4029698414379888
0.4965986394557823,1.4040354272788458
0.5,1.409434606812866
0.5034013605442177,1.409442291002841
0.5068027210884354,1.414678666256636
0.5102040816326531,1.4148444448208286
0.5136054421768708,1.4237563001807712
0.5170068027210885,1.4281094978350446
0.5204081632653061,1.4297819347195098
0.5238095238095238,1.4345434734029583
0.5272108843537415,1.4372782992746782
0.5306122448979592,1.4376862964341555
0.5340136054421769,1.4509620773348968
0.5374149659863946,1.4553351641186691
0.5408163265306123,1.4556147587589847
0.54421768707483,1.4619199444542994
0.5476190476190477,1.4822958074606207
0.5510204081632653,1.4856243997301464
0.5544217687074829,1.4989297834233528
0.5578231292517006,1.530936652142393
0.5612244897959183,1.5355418012172015
0.564625850340136,1.5372746939246669
0.5680272108843537,1.5376540843123274
0.5714285714285714,1.5417491209453016
0.5748299319727891,1.5539059537008806
0.5782312925170068,1.5587413252567732
0.5816326530612245,1.5643817286360622
0.5850340136054422,1.566586774620241
0.5884353741496599,1.5921189968316114
0.5918367346938775,1.6238677574617024
0.5952380952380952,1.6447072011600052
0.5986394557823129,1.674481429793126
0.6020408163265306,1.8496939414883604
0.6054421768707483,1.8986819427652872
0.608843537414966,2.011185634794325
0.6122448979591837,2.0178384842689625
0.6156462585034014,2.0446670328870056
0.6190476190476191,2.3659638650659804
0.6224489795918368,2.374300229750096
0.6258503401360545,2.4732821476605036
0.6292517006802721,2.7682290505087184
0.6326530612244898,3.588387565887723
0.6360544217687075,4.330941338573415
0.6394557823129252,6.601854831287237
0.6428571428571429,6.642082834658177
0.6462585034013606,7.895207302803217
0.6496598639455783,8.444054255055908
0.6530612244897959,8.80230348530779
0.6564625850340136,8.933980086382576
0.6598639455782312,10.721223608152483
0.6632653061224489,12.173279724861912
0.6666666666666666,18.62690585550234
0.6700680272108843,22.593858937653696
0.673469387755102,24.175904317973796
0.6768707482993197,24.2331484519507
0.6802721088435374,24.917321437506967
0.6836734693877551,38.3496280725806
0.6870748299319728,64.41497130702618
0.6904761904761905,64.73243017901808
0.6938775510204082,64.73243017901808
0.6972789115646258,68.76968606813604
0.7006802721088435,98.1929494169426
0.7040816326530612,100.86240684829457
0.7074829931972789,105.19115127917709
0.7108843537414966,111.6007249456623
0.7142857142857143,118.2926227351452
0.717687074829932,166.728220407462
0.7210884353741497,207.04514724419673
0.7244897959183674,260.535463345555
0.7278911564625851,299.46447562252104
0.7312925170068028,312.0775264719295
0.7346938775510204,366.5189445162713
0.7380952380952381,614.4014649973084
0.7414965986394558,1000.0
0.7448979591836735,1000.0
0.7482993197278912,1000.0
0.7517006802721088,1000.0
0.7551020408163265,1000.0
0.7585034013605442,1000.0
0.7619047619047619,1000.0
0.7653061224489796,1000.0
0.7687074829931972,1000.0
0.7721088435374149,1000.0
0.7755102040816326,1000.0
0.7789115646258503,1000.0
0.782312925170068,1000.0
0.7857142857142857,1000.0
0.7891156462585034,1000.0
0.7925170068027211,1000.0
0.7959183673469388,1000.0
0.7993197278911565,1000.0
0.8027210884353742,1000.0
0.8061224489795918,1000.0
0.8095238095238095,1000.0
0.8129251700680272,1000.0
0.8163265306122449,1000.0
0.8197278911564626,1000.0
0.8231292517006803,1000.0
0.826530612244898,1000.0
0.8299319727891157,1000.0
0.8333333333333334,1000.0
0.8367346938775511,1000.0
0.8401360544217688,1000.0
0.8435374149659864,1000.0
0.8469387755102041,2618.520459905301
0.8503401360544217,3794.881803395029
0.8537414965986394,6453.087536932697
0.8571428571428571,6524.630285900788
0.8605442176870748,7274.155229069673
0.8639455782312925,9711.253896714741
0.8673469387755102,10000.0
0.8707482993197279,10000.0
0.8741496598639455,10000.0
0.8775510204081632,10000.0
0.8809523809523809,10000.0
0.8843537414965986,10000.0
0.8877551020408163,10000.0
0.891156462585034,10000.0
0.8945578231292517,10000.0
0.8979591836734694,10000.0
0.9013605442176871,10000.0
0.9047619047619048,10000.0
0.9081632653061225,10000.0
0.9115646258503401,10000.0
0.9149659863945578,10000.0
0.9183673469387755,10000.0
0.9217687074829932,10000.0
0.9251700680272109,10000.0
0.9285714285714286,10000.0
0.9319727891156463,10000.0
0.935374149659864,10000.0
0.9387755102040817,10000.0
0.9421768707482994,10000.0
0.9455782312925171,10000.0
0.9489795918367347,10000.0
0.9523809523809523,10000.0
0.95578231292517,10000.0
0.9591836734693877,10000.0
0.9625850340136054,10000.0
0.9659863945578231,10000.0
0.9693877551020408,17724.98617805176
0.9727891156462585,38102.020409694655
0.9761904761904762,500890.3794079306
0.9795918367346939,1.4521463680547893e6
0.9829931972789115,2.8828527738279723e7
0.9863945578231292,1.3504566114187372e8
0.9897959183673469,4.0582799238359517e8
0.9931972789115646,8.422872279896984e9
0.9965986394557823,1.285943660821166e12
1.0,1.7642638932091455e15


==> data/solve_mpir_posit_16_16_32/iteration_count.csv <==
matrix\type,Float64
AG-Monien/cage,1.00000000000000000000000000000000000e+00
AG-Monien/netz4504_dual,1.00000000000000000000000000000000000e+00
AG-Monien/ukerbe1_dual,0.00000000000000000000000000000000000e+00
Arenas/jazz,1.00000000000000000000000000000000000e+00
Averous/epb0,0.00000000000000000000000000000000000e+00
Bai/bfwa398,1.00000000000000000000000000000000000e+00
Bai/bfwa62,1.00000000000000000000000000000000000e+00
Bai/bfwa782,1.00000000000000000000000000000000000e+00
Bai/bfwb398,1.00000000000000000000000000000000000e+00
Bai/bfwb62,1.00000000000000000000000000000000000e+00
Bai/bfwb782,1.00000000000000000000000000000000000e+00
Bai/bwm200,1.00000000000000000000000000000000000e+00
Bai/bwm2000,0.00000000000000000000000000000000000e+00
Bai/cdde1,1.00000000000000000000000000000000000e+00
Bai/cdde2,1.00000000000000000000000000000000000e+00
Bai/cdde3,1.00000000000000000000000000000000000e+00
Bai/cdde4,1.00000000000000000000000000000000000e+00
Bai/cdde5,1.00000000000000000000000000000000000e+00
Bai/cdde6,1.00000000000000000000000000000000000e+00
Bai/ck104,1.00000000000000000000000000000000000e+00
Bai/ck400,1.00000000000000000000000000000000000e+00
Bai/ck656,1.00000000000000000000000000000000000e+00
Bai/dw256A,1.00000000000000000000000000000000000e+00
Bai/dw256B,1.00000000000000000000000000000000000e+00
Bai/dwa512,1.00000000000000000000000000000000000e+00
Bai/dwb512,1.00000000000000000000000000000000000e+00
Bai/lop163,1.00000000000000000000000000000000000e+00
Bai/mhdb416,1.00000000000000000000000000000000000e+00
Bai/odepa400,1.00000000000000000000000000000000000e+00
Bai/olm100,1.00000000000000000000000000000000000e+00
Bai/olm1000,1.00000000000000000000000000000000000e+00
Bai/olm2000,0.00000000000000000000000000000000000e+00
Bai/olm500,1.00000000000000000000000000000000000e+00
Bai/pde225,1.00000000000000000000000000000000000e+00
Bai/pde900,1.00000000000000000000000000000000000e+00
Bai/rdb1250,0.00000000000000000000000000000000000e+00
Bai/rdb1250l,0.00000000000000000000000000000000000e+00
Bai/rdb200,1.00000000000000000000000000000000000e+00
Bai/rdb200l,1.00000000000000000000000000000000000e+00
Bai/rdb450,1.00000000000000000000000000000000000e+00
Bai/rdb450l,1.00000000000000000000000000000000000e+00
Bai/rdb800l,1.00000000000000000000000000000000000e+00
Bai/rdb968,1.00000000000000000000000000000000000e+00
Bai/rw136,1.00000000000000000000000000000000000e+00
Bai/rw496,1.00000000000000000000000000000000000e+00
Bai/tols1090,0.00000000000000000000000000000000000e+00
Bai/tols2000,0.00000000000000000000000000000000000e+00
Bai/tols340,1.00000000000000000000000000000000000e+00
Bai/tols4000,0.00000000000000000000000000000000000e+00
Bai/tols90,1.00000000000000000000000000000000000e+00
Bai/tub100,1.00000000000000000000000000000000000e+00
Bai/tub1000,1.00000000000000000000000000000000000e+00
Bates/Chem97ZtZ,0.00000000000000000000000000000000000e+00
CPM/cz148,1.00000000000000000000000000000000000e+00
CPM/cz308,1.00000000000000000000000000000000000e+00
CPM/cz628,1.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n10,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity01,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity02,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity03,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity04,1.00000000000000000000000000000000000e+00
FEMLAB/poisson2D,1.00000000000000000000000000000000000e+00
FEMLAB/problem1,1.00000000000000000000000000000000000e+00
FIDAP/ex1,1.00000000000000000000000000000000000e+00
FIDAP/ex5,1.00000000000000000000000000000000000e+00
Grund/b1_ss,1.00000000000000000000000000000000000e+00
Grund/b2_ss,0.00000000000000000000000000000000000e+00
Grund/d_dyn,1.00000000000000000000000000000000000e+00
Grund/d_dyn1,1.00000000000000000000000000000000000e+00
Grund/d_ss,1.00000000000000000000000000000000000e+00
Grund/poli,0.00000000000000000000000000000000000e+00
Gset/G11,1.00000000000000000000000000000000000e+00
Gset/G12,1.00000000000000000000000000000000000e+00
Gset/G13,1.00000000000000000000000000000000000e+00
Gset/G14,1.00000000000000000000000000000000000e+00
Gset/G15,2.00000000000000000000000000000000000e+00
Gset/G16,1.00000000000000000000000000000000000e+00
Gset/G17,Inf
Gset/G18,2.00000000000000000000000000000000000e+00
Gset/G19,2.00000000000000000000000000000000000e+00
Gset/G20,3.00000000000000000000000000000000000e+00
Gset/G21,3.00000000000000000000000000000000000e+00
Gset/G32,0.00000000000000000000000000000000000e+00
Gset/G33,0.00000000000000000000000000000000000e+00
Gset/G34,0.00000000000000000000000000000000000e+00
HB/1138_bus,0.00000000000000000000000000000000000e+00
HB/494_bus,1.00000000000000000000000000000000000e+00
HB/662_bus,1.00000000000000000000000000000000000e+00
HB/685_bus,1.00000000000000000000000000000000000e+00
HB/arc130,1.00000000000000000000000000000000000e+00
HB/ash85,1.00000000000000000000000000000000000e+00
HB/bcspwr01,1.00000000000000000000000000000000000e+00
HB/bcspwr03,1.00000000000000000000000000000000000e+00
HB/bcsstk01,1.00000000000000000000000000000000000e+00
HB/bcsstk02,1.00000000000000000000000000000000000e+00
HB/bcsstk03,1.00000000000000000000000000000000000e+00
HB/bcsstk04,1.00000000000000000000000000000000000e+00
HB/bcsstk05,1.00000000000000000000000000000000000e+00
HB/bcsstk06,1.00000000000000000000000000000000000e+00
HB/bcsstk07,1.00000000000000000000000000000000000e+00
HB/bcsstk19,Inf
HB/bcsstk20,-Inf
HB/bcsstk22,1.00000000000000000000000000000000000e+00
HB/bcsstm02,1.00000000000000000000000000000000000e+00
HB/bcsstm05,1.00000000000000000000000000000000000e+00
HB/bcsstm06,1.00000000000000000000000000000000000e+00
HB/bcsstm07,1.00000000000000000000000000000000000e+00
HB/bcsstm08,0.00000000000000000000000000000000000e+00
HB/bcsstm09,0.00000000000000000000000000000000000e+00
HB/bcsstm11,0.00000000000000000000000000000000000e+00
HB/bcsstm19,1.00000000000000000000000000000000000e+00
HB/bcsstm20,1.00000000000000000000000000000000000e+00
HB/bcsstm21,0.00000000000000000000000000000000000e+00
HB/bcsstm22,1.00000000000000000000000000000000000e+00
HB/bcsstm23,0.00000000000000000000000000000000000e+00
HB/bcsstm26,0.00000000000000000000000000000000000e+00
HB/bp_0,1.00000000000000000000000000000000000e+00
HB/bp_1000,1.00000000000000000000000000000000000e+00
HB/bp_1200,1.00000000000000000000000000000000000e+00
HB/bp_1400,1.00000000000000000000000000000000000e+00
HB/bp_1600,1.00000000000000000000000000000000000e+00
HB/bp_200,1.00000000000000000000000000000000000e+00
HB/bp_400,1.00000000000000000000000000000000000e+00
HB/bp_600,1.00000000000000000000000000000000000e+00
HB/bp_800,1.00000000000000000000000000000000000e+00
HB/can_161,1.00000000000000000000000000000000000e+00
HB/can_24,1.00000000000000000000000000000000000e+00
HB/can_62,1.00000000000000000000000000000000000e+00
HB/can_73,2.00000000000000000000000000000000000e+00
HB/can_96,1.00000000000000000000000000000000000e+00
HB/dwt_234,1.00000000000000000000000000000000000e+00
HB/dwt_310,1.00000000000000000000000000000000000e+00
HB/dwt_59,1.00000000000000000000000000000000000e+00
HB/dwt_66,1.00000000000000000000000000000000000e+00
HB/dwt_87,2.00000000000000000000000000000000000e+00
HB/fs_183_4,1.00000000000000000000000000000000000e+00
HB/fs_183_6,1.00000000000000000000000000000000000e+00
HB/fs_541_1,1.00000000000000000000000000000000000e+00
HB/fs_541_2,1.00000000000000000000000000000000000e+00
HB/fs_541_3,1.00000000000000000000000000000000000e+00
HB/fs_541_4,1.00000000000000000000000000000000000e+00
HB/fs_680_1,1.00000000000000000000000000000000000e+00
HB/fs_680_2,1.00000000000000000000000000000000000e+00
HB/fs_680_3,1.00000000000000000000000000000000000e+00
HB/fs_760_1,1.00000000000000000000000000000000000e+00
HB/gr_30_30,1.00000000000000000000000000000000000e+00
HB/gre_1107,0.00000000000000000000000000000000000e+00
HB/gre_115,1.00000000000000000000000000000000000e+00
HB/gre_185,1.00000000000000000000000000000000000e+00
HB/gre_216a,1.00000000000000000000000000000000000e+00
HB/gre_216b,Inf
HB/gre_343,1.00000000000000000000000000000000000e+00
HB/gre_512,1.00000000000000000000000000000000000e+00
HB/hor_131,1.00000000000000000000000000000000000e+00
HB/ibm32,1.00000000000000000000000000000000000e+00
HB/impcol_a,1.00000000000000000000000000000000000e+00
HB/impcol_b,1.00000000000000000000000000000000000e+00
HB/impcol_c,1.00000000000000000000000000000000000e+00
HB/impcol_d,1.00000000000000000000000000000000000e+00
HB/impcol_e,1.00000000000000000000000000000000000e+00
HB/jagmesh1,1.00000000000000000000000000000000000e+00
HB/jagmesh2,0.00000000000000000000000000000000000e+00
HB/jagmesh3,0.00000000000000000000000000000000000e+00
HB/jagmesh4,0.00000000000000000000000000000000000e+00
HB/jagmesh5,0.00000000000000000000000000000000000e+00
HB/jagmesh6,0.00000000000000000000000000000000000e+00
HB/jagmesh7,0.00000000000000000000000000000000000e+00
HB/jagmesh8,0.00000000000000000000000000000000000e+00
HB/jagmesh9,0.00000000000000000000000000000000000e+00
HB/jpwh_991,1.00000000000000000000000000000000000e+00
HB/lshp1009,0.00000000000000000000000000000000000e+00
HB/lshp1270,0.00000000000000000000000000000000000e+00
HB/lshp_265,2.00000000000000000000000000000000000e+00
HB/lshp_406,2.00000000000000000000000000000000000e+00
HB/lshp_577,3.00000000000000000000000000000000000e+00
HB/lshp_778,5.00000000000000000000000000000000000e+00
HB/lund_a,1.00000000000000000000000000000000000e+00
HB/lund_b,1.00000000000000000000000000000000000e+00
HB/mahindas,0.00000000000000000000000000000000000e+00
HB/nnc666,1.00000000000000000000000000000000000e+00
HB/nos1,1.00000000000000000000000000000000000e+00
HB/nos2,1.00000000000000000000000000000000000e+00
HB/nos4,1.00000000000000000000000000000000000e+00
HB/nos5,1.00000000000000000000000000000000000e+00
HB/nos6,1.00000000000000000000000000000000000e+00
HB/nos7,1.00000000000000000000000000000000000e+00
HB/orsirr_1,0.00000000000000000000000000000000000e+00
HB/orsirr_2,1.00000000000000000000000000000000000e+00
HB/plat362,1.00000000000000000000000000000000000e+00
HB/plskz362,1.00000000000000000000000000000000000e+00
HB/pores_1,1.00000000000000000000000000000000000e+00
HB/pores_2,0.00000000000000000000000000000000000e+00
HB/pores_3,1.00000000000000000000000000000000000e+00
HB/saylr1,1.00000000000000000000000000000000000e+00
HB/sherman1,1.00000000000000000000000000000000000e+00
HB/sherman4,0.00000000000000000000000000000000000e+00
HB/shl_0,1.00000000000000000000000000000000000e+00
HB/shl_200,1.00000000000000000000000000000000000e+00
HB/shl_400,1.00000000000000000000000000000000000e+00
HB/steam1,1.00000000000000000000000000000000000e+00
HB/steam3,1.00000000000000000000000000000000000e+00
HB/str_0,1.00000000000000000000000000000000000e+00
HB/str_200,1.00000000000000000000000000000000000e+00
HB/str_400,1.00000000000000000000000000000000000e+00
HB/str_600,1.00000000000000000000000000000000000e+00
HB/west0067,1.00000000000000000000000000000000000e+00
HB/west0132,1.00000000000000000000000000000000000e+00
HB/west0167,1.00000000000000000000000000000000000e+00
HB/west0381,1.00000000000000000000000000000000000e+00
HB/west0479,1.00000000000000000000000000000000000e+00
HB/west0497,1.00000000000000000000000000000000000e+00
HB/west0655,1.00000000000000000000000000000000000e+00
HB/young3c,1.00000000000000000000000000000000000e+00
Hamrle/Hamrle1,1.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_81_2,0.00000000000000000000000000000000000e+00
JGD_CAG/CAG_mat72,1.00000000000000000000000000000000000e+00
JGD_SPG/08blocks,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_150,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200b,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20b,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_300,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_500,1.00000000000000000000000000000000000e+00
ML_Graph/Ecoli_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/Glass_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/Olivetti_norm_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/Spectro_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/YaleA_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/breasttissue_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/dermatology_5NN,1.00000000000000000000000000000000000e+00
ML_Graph/iris_dataset_30NN,1.00000000000000000000000000000000000e+00
ML_Graph/micromass_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/umistfacesnorm_10NN,1.00000000000000000000000000000000000e+00
MathWorks/pivtol,1.00000000000000000000000000000000000e+00
Morandini/robot,1.00000000000000000000000000000000000e+00
Muite/Chebyshev1,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian2,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian3,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian4,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian5,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian6,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian7,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian8,1.00000000000000000000000000000000000e+00
Newman/football,1.00000000000000000000000000000000000e+00
Newman/polbooks,1.00000000000000000000000000000000000e+00
Oberwolfach/LF10,1.00000000000000000000000000000000000e+00
Oberwolfach/LFAT5,1.00000000000000000000000000000000000e+00
Oberwolfach/rail_1357,0.00000000000000000000000000000000000e+00
Oberwolfach/t2dal_e,0.00000000000000000000000000000000000e+00
Pajek/GD95_c,1.00000000000000000000000000000000000e+00
Pajek/Stranke94,1.00000000000000000000000000000000000e+00
Pajek/Tina_AskCog,1.00000000000000000000000000000000000e+00
Pothen/mesh1e1,1.00000000000000000000000000000000000e+00
Pothen/mesh1em1,1.00000000000000000000000000000000000e+00
Pothen/mesh1em6,1.00000000000000000000000000000000000e+00
Pothen/mesh2e1,1.00000000000000000000000000000000000e+00
Pothen/mesh2em5,1.00000000000000000000000000000000000e+00
Pothen/mesh3e1,1.00000000000000000000000000000000000e+00
Pothen/mesh3em5,1.00000000000000000000000000000000000e+00
Rajat/rajat04,0.00000000000000000000000000000000000e+00
Rajat/rajat05,1.00000000000000000000000000000000000e+00
Rajat/rajat11,1.00000000000000000000000000000000000e+00
Rajat/rajat14,1.00000000000000000000000000000000000e+00
Rajat/rajat19,0.00000000000000000000000000000000000e+00
Rommes/ww_36_pmec_36,1.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_01,0.00000000000000000000000000000000000e+00
Sandia/fpga_trans_01,0.00000000000000000000000000000000000e+00
Sandia/fpga_trans_02,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_03,-Inf
Sandia/oscil_dcop_05,-Inf
Sandia/oscil_dcop_10,-Inf
Sandia/oscil_dcop_11,-Inf
Sandia/oscil_dcop_12,-Inf
Sandia/oscil_trans_01,-Inf
TOKAMAK/utm300,1.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_1,1.00000000000000000000000000000000000e+00
VDOL/hangGlider_1,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_1,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_2,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_3,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_4,1.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_1,1.00000000000000000000000000000000000e+00
VDOL/spaceStation_2,1.00000000000000000000000000000000000e+00
VDOL/spaceStation_3,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_1,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_2,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_3,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_5,1.00000000000000000000000000000000000e+00
YZhou/circuit204,Inf
vanHeukelum/cage3,1.00000000000000000000000000000000000e+00
vanHeukelum/cage4,1.00000000000000000000000000000000000e+00
vanHeukelum/cage5,1.00000000000000000000000000000000000e+00
vanHeukelum/cage6,1.00000000000000000000000000000000000e+00
vanHeukelum/cage7,1.00000000000000000000000000000000000e+00


==> data/solve_mpir_posit_16_16_32/iteration_count.sorted.csv <==
percent,Float64
0.0,0.1
0.003401360544217687,0.1
0.006802721088435374,0.1
0.01020408163265306,0.1
0.013605442176870748,0.1
0.017006802721088437,0.1
0.02040816326530612,0.1
0.023809523809523808,0.1
0.027210884353741496,0.1
0.030612244897959183,0.1
0.034013605442176874,0.1
0.03741496598639456,0.1
0.04081632653061224,0.1
0.04421768707482993,0.1
0.047619047619047616,0.1
0.05102040816326531,0.1
0.05442176870748299,0.1
0.05782312925170068,0.1
0.061224489795918366,0.1
0.06462585034013606,0.1
0.06802721088435375,0.1
0.07142857142857142,0.1
0.07482993197278912,0.1
0.0782312925170068,0.1
0.08163265306122448,0.1
0.08503401360544217,0.1
0.08843537414965986,0.1
0.09183673469387756,0.1
0.09523809523809523,0.1
0.09863945578231292,0.1
0.10204081632653061,0.1
0.1054421768707483,0.1
0.10884353741496598,0.1
0.11224489795918367,0.1
0.11564625850340136,0.1
0.11904761904761904,0.1
0.12244897959183673,0.1
0.12585034013605442,0.1
0.1292517006802721,0.1
0.1326530612244898,0.1
0.1360544217687075,0.1
0.13945578231292516,0.1
0.14285714285714285,0.1
0.14625850340136054,0.1
0.14965986394557823,0.1
0.15306122448979592,0.1
0.1564625850340136,1.0
0.1598639455782313,1.0
0.16326530612244897,1.0
0.16666666666666666,1.0
0.17006802721088435,1.0
0.17346938775510204,1.0
0.17687074829931973,1.0
0.18027210884353742,1.0
0.1836734693877551,1.0
0.1870748299319728,1.0
0.19047619047619047,1.0
0.19387755102040816,1.0
0.19727891156462585,1.0
0.20068027210884354,1.0
0.20408163265306123,1.0
0.20748299319727892,1.0
0.2108843537414966,1.0
0.21428571428571427,1.0
0.21768707482993196,1.0
0.22108843537414966,1.0
0.22448979591836735,1.0
0.22789115646258504,1.0
0.23129251700680273,1.0
0.23469387755102042,1.0
0.23809523809523808,1.0
0.24149659863945577,1.0
0.24489795918367346,1.0
0.24829931972789115,1.0
0.25170068027210885,1.0
0.25510204081632654,1.0
0.2585034013605442,1.0
0.2619047619047619,1.0
0.2653061224489796,1.0
0.2687074829931973,1.0
0.272108843537415,1.0
0.2755102040816326,1.0
0.2789115646258503,1.0
0.282312925170068,1.0
0.2857142857142857,1.0
0.2891156462585034,1.0
0.2925170068027211,1.0
0.29591836734693877,1.0
0.29931972789115646,1.0
0.30272108843537415,1.0
0.30612244897959184,1.0
0.30952380952380953,1.0
0.3129251700680272,1.0
0.3163265306122449,1.0
0.3197278911564626,1.0
0.3231292517006803,1.0
0.32653061224489793,1.0
0.3299319727891156,1.0
0.3333333333333333,1.0
0.336734693877551,1.0
0.3401360544217687,1.0
0.3435374149659864,1.0
0.3469387755102041,1.0
0.35034013605442177,1.0
0.35374149659863946,1.0
0.35714285714285715,1.0
0.36054421768707484,1.0
0.36394557823129253,1.0
0.3673469387755102,1.0
0.3707482993197279,1.0
0.3741496598639456,1.0
0.37755102040816324,1.0
0.38095238095238093,1.0
0.3843537414965986,1.0
0.3877551020408163,1.0
0.391156462585034,1.0
0.3945578231292517,1.0
0.3979591836734694,1.0
0.4013605442176871,1.0
0.40476190476190477,1.0
0.40816326530612246,1.0
0.41156462585034015,1.0
0.41496598639455784,1.0
0.41836734693877553,1.0
0.4217687074829932,1.0
0.42517006802721086,1.0
0.42857142857142855,1.0
0.43197278911564624,1.0
0.43537414965986393,1.0
0.4387755102040816,1.0
0.4421768707482993,1.0
0.445578231292517,1.0
0.4489795918367347,1.0
0.4523809523809524,1.0
0.4557823129251701,1.0
0.45918367346938777,1.0
0.46258503401360546,1.0
0.46598639455782315,1.0
0.46938775510204084,1.0
0.47278911564625853,1.0
0.47619047619047616,1.0
0.47959183673469385,1.0
0.48299319727891155,1.0
0.48639455782312924,1.0
0.4897959183673469,1.0
0.4931972789115646,1.0
0.4965986394557823,1.0
0.5,1.0
0.5034013605442177,1.0
0.5068027210884354,1.0
0.5102040816326531,1.0
0.5136054421768708,1.0
0.5170068027210885,1.0
0.5204081632653061,1.0
0.5238095238095238,1.0
0.5272108843537415,1.0
0.5306122448979592,1.0
0.5340136054421769,1.0
0.5374149659863946,1.0
0.5408163265306123,1.0
0.54421768707483,1.0
0.5476190476190477,1.0
0.5510204081632653,1.0
0.5544217687074829,1.0
0.5578231292517006,1.0
0.5612244897959183,1.0
0.564625850340136,1.0
0.5680272108843537,1.0
0.5714285714285714,1.0
0.5748299319727891,1.0
0.5782312925170068,1.0
0.5816326530612245,1.0
0.5850340136054422,1.0
0.5884353741496599,1.0
0.5918367346938775,1.0
0.5952380952380952,1.0
0.5986394557823129,1.0
0.6020408163265306,1.0
0.6054421768707483,1.0
0.608843537414966,1.0
0.6122448979591837,1.0
0.6156462585034014,1.0
0.6190476190476191,1.0
0.6224489795918368,1.0
0.6258503401360545,1.0
0.6292517006802721,1.0
0.6326530612244898,1.0
0.6360544217687075,1.0
0.6394557823129252,1.0
0.6428571428571429,1.0
0.6462585034013606,1.0
0.6496598639455783,1.0
0.6530612244897959,1.0
0.6564625850340136,1.0
0.6598639455782312,1.0
0.6632653061224489,1.0
0.6666666666666666,1.0
0.6700680272108843,1.0
0.673469387755102,1.0
0.6768707482993197,1.0
0.6802721088435374,1.0
0.6836734693877551,1.0
0.6870748299319728,1.0
0.6904761904761905,1.0
0.6938775510204082,1.0
0.6972789115646258,1.0
0.7006802721088435,1.0
0.7040816326530612,1.0
0.7074829931972789,1.0
0.7108843537414966,1.0
0.7142857142857143,1.0
0.717687074829932,1.0
0.7210884353741497,1.0
0.7244897959183674,1.0
0.7278911564625851,1.0
0.7312925170068028,1.0
0.7346938775510204,1.0
0.7380952380952381,1.0
0.7414965986394558,1.0
0.7448979591836735,1.0
0.7482993197278912,1.0
0.7517006802721088,1.0
0.7551020408163265,1.0
0.7585034013605442,1.0
0.7619047619047619,1.0
0.7653061224489796,1.0
0.7687074829931972,1.0
0.7721088435374149,1.0
0.7755102040816326,1.0
0.7789115646258503,1.0
0.782312925170068,1.0
0.7857142857142857,1.0
0.7891156462585034,1.0
0.7925170068027211,1.0
0.7959183673469388,1.0
0.7993197278911565,1.0
0.8027210884353742,1.0
0.8061224489795918,1.0
0.8095238095238095,1.0
0.8129251700680272,1.0
0.8163265306122449,1.0
0.8197278911564626,1.0
0.8231292517006803,1.0
0.826530612244898,1.0
0.8299319727891157,1.0
0.8333333333333334,1.0
0.8367346938775511,1.0
0.8401360544217688,1.0
0.8435374149659864,1.0
0.8469387755102041,1.0
0.8503401360544217,1.0
0.8537414965986394,1.0
0.8571428571428571,1.0
0.8605442176870748,1.0
0.8639455782312925,1.0
0.8673469387755102,1.0
0.8707482993197279,1.0
0.8741496598639455,1.0
0.8775510204081632,1.0
0.8809523809523809,1.0
0.8843537414965986,1.0
0.8877551020408163,1.0
0.891156462585034,1.0
0.8945578231292517,1.0
0.8979591836734694,1.0
0.9013605442176871,1.0
0.9047619047619048,1.0
0.9081632653061225,1.0
0.9115646258503401,1.0
0.9149659863945578,1.0
0.9183673469387755,1.0
0.9217687074829932,1.0
0.9251700680272109,1.0
0.9285714285714286,2.0
0.9319727891156463,2.0
0.935374149659864,2.0
0.9387755102040817,2.0
0.9421768707482994,2.0
0.9455782312925171,2.0
0.9489795918367347,2.0
0.9523809523809523,3.0
0.95578231292517,3.0
0.9591836734693877,3.0
0.9625850340136054,5.0
0.9659863945578231,1000.0
0.9693877551020408,1000.0
0.9727891156462585,1000.0
0.9761904761904762,1000.0
0.9795918367346939,1000.0
0.9829931972789115,1000.0
0.9863945578231292,1000.0
0.9897959183673469,10000.0
0.9931972789115646,10000.0
0.9965986394557823,10000.0
1.0,10000.0


==> data/solve_mpir_posit_16_16_32/relative_error.sorted.csv <==
percent,Float64
0.0,1.155365261416968e-5
0.003401360544217687,0.00018393869595532906
0.006802721088435374,0.00019431912726414563
0.01020408163265306,0.00025007218480470957
0.013605442176870748,0.0005233260228569983
0.017006802721088437,0.000551475372935764
0.02040816326530612,0.0010189227518841205
0.023809523809523808,0.00111891659533595
0.027210884353741496,0.0011756148945090445
0.030612244897959183,0.0025313280187029322
0.034013605442176874,0.0036296608664702383
0.03741496598639456,0.020424987655454044
0.04081632653061224,0.15104298274336525
0.04421768707482993,0.2180357169662918
0.047619047619047616,0.2821724479063058
0.05102040816326531,0.28248489597748067
0.05442176870748299,0.3278478369819743
0.05782312925170068,0.5185533257764366
0.061224489795918366,0.5410960757153525
0.06462585034013606,0.5559603015924762
0.06802721088435375,0.690593640515979
0.07142857142857142,0.7431307185733987
0.07482993197278912,0.7888735608428288
0.0782312925170068,0.7918962642997458
0.08163265306122448,0.7961037961724191
0.08503401360544217,0.800920750711269
0.08843537414965986,0.8192677711947334
0.09183673469387756,0.8229643009196845
0.09523809523809523,0.8325904440840043
0.09863945578231292,0.8358059829331432
0.10204081632653061,0.8446792471848371
0.1054421768707483,0.8728332035387258
0.10884353741496598,0.8800698182583828
0.11224489795918367,0.8838622787875263
0.11564625850340136,0.8848880262545196
0.11904761904761904,0.8956828970068573
0.12244897959183673,0.9088603732000347
0.12585034013605442,0.9098949062092457
0.1292517006802721,0.9098949062092457
0.1326530612244898,0.9110066151336043
0.1360544217687075,0.9170644189546078
0.13945578231292516,0.9186551270613436
0.14285714285714285,0.9241985917048429
0.14625850340136054,0.9686826333869855
0.14965986394557823,0.9794020215753153
0.15306122448979592,0.9851477567657275
0.1564625850340136,0.9900222936504944
0.1598639455782313,1.0
0.16326530612244897,1.0
0.16666666666666666,1.0
0.17006802721088435,1.0
0.17346938775510204,1.0
0.17687074829931973,1.0
0.18027210884353742,1.0
0.1836734693877551,1.0
0.1870748299319728,1.0
0.19047619047619047,1.0
0.19387755102040816,1.0
0.19727891156462585,1.0
0.20068027210884354,1.0
0.20408163265306123,1.0
0.20748299319727892,1.0
0.2108843537414966,1.0
0.21428571428571427,1.0
0.21768707482993196,1.0
0.22108843537414966,1.0
0.22448979591836735,1.0
0.22789115646258504,1.0
0.23129251700680273,1.0
0.23469387755102042,1.0
0.23809523809523808,1.0
0.24149659863945577,1.0
0.24489795918367346,1.0
0.24829931972789115,1.0
0.25170068027210885,1.0
0.25510204081632654,1.0
0.2585034013605442,1.0
0.2619047619047619,1.0
0.2653061224489796,1.0
0.2687074829931973,1.0
0.272108843537415,1.0
0.2755102040816326,1.0
0.2789115646258503,1.0
0.282312925170068,1.0
0.2857142857142857,1.0
0.2891156462585034,1.0
0.2925170068027211,1.0
0.29591836734693877,1.0
0.29931972789115646,1.0
0.30272108843537415,1.0
0.30612244897959184,1.0
0.30952380952380953,1.0
0.3129251700680272,1.0
0.3163265306122449,1.000120268875967
0.3197278911564626,1.0003825302953875
0.3231292517006803,1.0017240908180036
0.32653061224489793,1.00614071578456
0.3299319727891156,1.0085270126047776
0.3333333333333333,1.0215102801604576
0.336734693877551,1.0432667500237933
0.3401360544217687,1.0504632312887494
0.3435374149659864,1.0559679738822467
0.3469387755102041,1.064316231165197
0.35034013605442177,1.0824780852647844
0.35374149659863946,1.0968300348398003
0.35714285714285715,1.0979770192492997
0.36054421768707484,1.0982812068294925
0.36394557823129253,1.0983063270246722
0.3673469387755102,1.1017469118208332
0.3707482993197279,1.1151097407592707
0.3741496598639456,1.1211194325272014
0.37755102040816324,1.1265873506395165
0.38095238095238093,1.135654273648168
0.3843537414965986,1.136064107241605
0.3877551020408163,1.137675718583779
0.391156462585034,1.1586040524724652
0.3945578231292517,1.1614949904862792
0.3979591836734694,1.162308205957805
0.4013605442176871,1.1633194906367543
0.40476190476190477,1.1659637628622967
0.40816326530612246,1.1673340833960095
0.41156462585034015,1.1747575471533107
0.41496598639455784,1.1908306050226725
0.41836734693877553,1.1996094931715584
0.4217687074829932,1.2001509613081334
0.42517006802721086,1.2014391191538836
0.42857142857142855,1.2169648531912538
0.43197278911564624,1.2176699640341178
0.43537414965986393,1.2275863645067404
0.4387755102040816,1.2330123190710582
0.4421768707482993,1.2366196991310636
0.445578231292517,1.2366196991310636
0.4489795918367347,1.237997096392622
0.4523809523809524,1.2439294465088546
0.4557823129251701,1.2592961998420515
0.45918367346938777,1.2610201521262427
0.46258503401360546,1.2612921101779557
0.46598639455782315,1.2630014448548708
0.46938775510204084,1.2719040442963236
0.47278911564625853,1.2747475463837532
0.47619047619047616,1.292098278787076
0.47959183673469385,1.2942172829125222
0.48299319727891155,1.2987520885252477
0.48639455782312924,1.2994514996351183
0.4897959183673469,1.300719054241493
0.4931972789115646,1.3024998353142392
0.4965986394557823,1.3123230262772603
0.5,1.3125408774970995
0.5034013605442177,1.3126019065624324
0.5068027210884354,1.3157587497777419
0.5102040816326531,1.319963412953639
0.5136054421768708,1.3215181842826231
0.5170068027210885,1.3215181842826231
0.5204081632653061,1.3215700798695484
0.5238095238095238,1.3223394525159362
0.5272108843537415,1.3228707044589376
0.5306122448979592,1.3323019475484323
0.5340136054421769,1.3357654237418786
0.5374149659863946,1.3400408935287933
0.5408163265306123,1.3437376034210944
0.54421768707483,1.3439159854917566
0.5476190476190477,1.3462127891683473
0.5510204081632653,1.3524700742723608
0.5544217687074829,1.353191641618207
0.5578231292517006,1.3544653278779273
0.5612244897959183,1.3553984653395474
0.564625850340136,1.355471498864168
0.5680272108843537,1.3554721091350603
0.5714285714285714,1.3593726117790406
0.5748299319727891,1.3609147221937485
0.5782312925170068,1.3630728367208567
0.5816326530612245,1.3634969800204146
0.5850340136054422,1.364005482162333
0.5884353741496599,1.3641314450360877
0.5918367346938775,1.3675251888522701
0.5952380952380952,1.3689101210904386
0.5986394557823129,1.3699014219744372
0.6020408163265306,1.370461643907054
0.6054421768707483,1.3712372051961532
0.608843537414966,1.3719031628662937
0.6122448979591837,1.3727968300248568
0.6156462585034014,1.3736375660337055
0.6190476190476191,1.3747103014802935
0.6224489795918368,1.376863979159844
0.6258503401360545,1.3782063247856313
0.6292517006802721,1.3786657462845144
0.6326530612244898,1.38184105112305
0.6360544217687075,1.3852763398447883
0.6394557823129252,1.3856431377455902
0.6428571428571429,1.385748166756958
0.6462585034013606,1.3857968783833559
0.6496598639455783,1.3881210571581593
0.6530612244897959,1.388613457673576
0.6564625850340136,1.3887230893817206
0.6598639455782312,1.3899435418598447
0.6632653061224489,1.390443097221004
0.6666666666666666,1.391598009074602
0.6700680272108843,1.3927105095092664
0.673469387755102,1.3951107790062398
0.6768707482993197,1.3973844161317577
0.6802721088435374,1.401470138263488
0.6836734693877551,1.4026762561839203
0.6870748299319728,1.4045664276257748
0.6904761904761905,1.4051885827824961
0.6938775510204082,1.4055306462550656
0.6972789115646258,1.4064589142350192
0.7006802721088435,1.4088261804938111
0.7040816326530612,1.410238841478141
0.7074829931972789,1.4115971143124235
0.7108843537414966,1.4116847916720507
0.7142857142857143,1.4119680320900576
0.717687074829932,1.4125568262853627
0.7210884353741497,1.4132835554610172
0.7244897959183674,1.4135705658999829
0.7278911564625851,1.4138891850109836
0.7312925170068028,1.4142660986620417
0.7346938775510204,1.4147425306810604
0.7380952380952381,1.4149033968703177
0.7414965986394558,1.4151984638533548
0.7448979591836735,1.4153000459636076
0.7482993197278912,1.4161241915521179
0.7517006802721088,1.4165081658310912
0.7551020408163265,1.4175391066159648
0.7585034013605442,1.4175608969007574
0.7619047619047619,1.419395438797397
0.7653061224489796,1.419443622888233
0.7687074829931972,1.4204810117381157
0.7721088435374149,1.4209920574649062
0.7755102040816326,1.4226291131617184
0.7789115646258503,1.4237563001807712
0.782312925170068,1.4258470770867977
0.7857142857142857,1.4261497617518666
0.7891156462585034,1.427146682389567
0.7925170068027211,1.4278882701787057
0.7959183673469388,1.428505996989196
0.7993197278911565,1.435170775840692
0.8027210884353742,1.4384479395726044
0.8061224489795918,1.4401301892095584
0.8095238095238095,1.441535746335126
0.8129251700680272,1.4425019594011945
0.8163265306122449,1.4440651681495054
0.8197278911564626,1.4449365503057694
0.8231292517006803,1.445361133923508
0.826530612244898,1.4460105909153151
0.8299319727891157,1.453652487979335
0.8333333333333334,1.4599904076393855
0.8367346938775511,1.4615677629460766
0.8401360544217688,1.4617074564761106
0.8435374149659864,1.4633724653395999
0.8469387755102041,1.4635630514115472
0.8503401360544217,1.4659694388545488
0.8537414965986394,1.4660539530229655
0.8571428571428571,1.4708936942021609
0.8605442176870748,1.4758778080316846
0.8639455782312925,1.4770725376706646
0.8673469387755102,1.4813735282041915
0.8707482993197279,1.4882171247457143
0.8741496598639455,1.491732067698779
0.8775510204081632,1.4974992997446945
0.8809523809523809,1.5001410363590806
0.8843537414965986,1.524360149213869
0.8877551020408163,1.5272244767669287
0.891156462585034,1.541512645122594
0.8945578231292517,1.5539059537008806
0.8979591836734694,1.560819416236293
0.9013605442176871,1.5733657742223264
0.9047619047619048,1.5748264084847798
0.9081632653061225,1.6060094482710021
0.9115646258503401,1.8303508505760324
0.9149659863945578,2.0933412288084194
0.9183673469387755,2.1249196702330146
0.9217687074829932,2.1254292328044206
0.9251700680272109,2.1959352775794128
0.9285714285714286,2.2854113500654196
0.9319727891156463,2.3755928663744683
0.935374149659864,3.496284684843002
0.9387755102040817,3.600447438901229
0.9421768707482994,4.22470456848962
0.9455782312925171,4.882807989590243
0.9489795918367347,5.41155535052573
0.9523809523809523,32.41443578660699
0.95578231292517,49.485729874601525
0.9591836734693877,102.83429333756524
0.9625850340136054,372.62457775202574
0.9659863945578231,1000.0
0.9693877551020408,1000.0
0.9727891156462585,1000.0
0.9761904761904762,1000.0
0.9795918367346939,1000.0
0.9829931972789115,1000.0
0.9863945578231292,1000.0
0.9897959183673469,10000.0
0.9931972789115646,10000.0
0.9965986394557823,10000.0
1.0,10000.0


==> data/solve_mpir_posit_16_32_32/iteration_count.csv <==
matrix\type,Float64
AG-Monien/cage,2.00000000000000000000000000000000000e+00
AG-Monien/netz4504_dual,3.00000000000000000000000000000000000e+00
AG-Monien/ukerbe1_dual,2.00000000000000000000000000000000000e+00
Arenas/jazz,2.00000000000000000000000000000000000e+00
Averous/epb0,1.00000000000000000000000000000000000e+00
Bai/bfwa398,1.00000000000000000000000000000000000e+00
Bai/bfwa62,2.00000000000000000000000000000000000e+00
Bai/bfwa782,2.00000000000000000000000000000000000e+00
Bai/bfwb398,1.00000000000000000000000000000000000e+00
Bai/bfwb62,2.00000000000000000000000000000000000e+00
Bai/bfwb782,2.00000000000000000000000000000000000e+00
Bai/bwm200,2.00000000000000000000000000000000000e+00
Bai/bwm2000,1.00000000000000000000000000000000000e+00
Bai/cdde1,1.00000000000000000000000000000000000e+00
Bai/cdde2,1.00000000000000000000000000000000000e+00
Bai/cdde3,2.00000000000000000000000000000000000e+00
Bai/cdde4,1.00000000000000000000000000000000000e+00
Bai/cdde5,2.00000000000000000000000000000000000e+00
Bai/cdde6,1.00000000000000000000000000000000000e+00
Bai/ck104,1.00000000000000000000000000000000000e+00
Bai/ck400,1.00000000000000000000000000000000000e+00
Bai/ck656,1.00000000000000000000000000000000000e+00
Bai/dw256A,2.00000000000000000000000000000000000e+00
Bai/dw256B,1.00000000000000000000000000000000000e+00
Bai/dwa512,2.00000000000000000000000000000000000e+00
Bai/dwb512,1.00000000000000000000000000000000000e+00
Bai/lop163,1.00000000000000000000000000000000000e+00
Bai/mhdb416,1.00000000000000000000000000000000000e+00
Bai/odepa400,1.00000000000000000000000000000000000e+00
Bai/olm100,4.00000000000000000000000000000000000e+00
Bai/olm1000,1.00000000000000000000000000000000000e+00
Bai/olm2000,1.00000000000000000000000000000000000e+00
Bai/olm500,2.00000000000000000000000000000000000e+00
Bai/pde225,2.00000000000000000000000000000000000e+00
Bai/pde900,1.00000000000000000000000000000000000e+00
Bai/rdb1250,2.00000000000000000000000000000000000e+00
Bai/rdb1250l,3.00000000000000000000000000000000000e+00
Bai/rdb200,3.00000000000000000000000000000000000e+00
Bai/rdb200l,1.00000000000000000000000000000000000e+00
Bai/rdb450,3.00000000000000000000000000000000000e+00
Bai/rdb450l,2.00000000000000000000000000000000000e+00
Bai/rdb800l,5.00000000000000000000000000000000000e+00
Bai/rdb968,2.00000000000000000000000000000000000e+00
Bai/rw136,1.00000000000000000000000000000000000e+00
Bai/rw496,1.00000000000000000000000000000000000e+00
Bai/tols1090,1.00000000000000000000000000000000000e+00
Bai/tols2000,1.00000000000000000000000000000000000e+00
Bai/tols340,1.00000000000000000000000000000000000e+00
Bai/tols4000,1.00000000000000000000000000000000000e+00
Bai/tols90,1.00000000000000000000000000000000000e+00
Bai/tub100,3.00000000000000000000000000000000000e+00
Bai/tub1000,5.00000000000000000000000000000000000e+00
Bates/Chem97ZtZ,1.00000000000000000000000000000000000e+00
CPM/cz148,1.00000000000000000000000000000000000e+00
CPM/cz308,1.00000000000000000000000000000000000e+00
CPM/cz628,1.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n10,2.00000000000000000000000000000000000e+00
DRIVCAV/cavity01,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity02,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity03,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity04,1.00000000000000000000000000000000000e+00
FEMLAB/poisson2D,1.00000000000000000000000000000000000e+00
FEMLAB/problem1,1.00000000000000000000000000000000000e+00
FIDAP/ex1,1.00000000000000000000000000000000000e+00
FIDAP/ex5,1.30000000000000000000000000000000000e+01
Grund/b1_ss,2.00000000000000000000000000000000000e+00
Grund/b2_ss,1.00000000000000000000000000000000000e+00
Grund/d_dyn,2.00000000000000000000000000000000000e+00
Grund/d_dyn1,2.00000000000000000000000000000000000e+00
Grund/d_ss,2.00000000000000000000000000000000000e+00
Grund/poli,1.00000000000000000000000000000000000e+00
Gset/G11,2.00000000000000000000000000000000000e+00
Gset/G12,2.00000000000000000000000000000000000e+00
Gset/G13,2.00000000000000000000000000000000000e+00
Gset/G14,2.00000000000000000000000000000000000e+00
Gset/G15,1.50000000000000000000000000000000000e+01
Gset/G16,3.00000000000000000000000000000000000e+00
Gset/G17,Inf
Gset/G18,3.00000000000000000000000000000000000e+00
Gset/G19,3.00000000000000000000000000000000000e+00
Gset/G20,1.50000000000000000000000000000000000e+01
Gset/G21,4.00000000000000000000000000000000000e+00
Gset/G32,2.00000000000000000000000000000000000e+00
Gset/G33,2.00000000000000000000000000000000000e+00
Gset/G34,2.00000000000000000000000000000000000e+00
HB/1138_bus,1.00000000000000000000000000000000000e+00
HB/494_bus,1.00000000000000000000000000000000000e+00
HB/662_bus,1.00000000000000000000000000000000000e+00
HB/685_bus,1.00000000000000000000000000000000000e+00
HB/arc130,1.00000000000000000000000000000000000e+00
HB/ash85,3.00000000000000000000000000000000000e+00
HB/bcspwr01,2.00000000000000000000000000000000000e+00
HB/bcspwr03,1.00000000000000000000000000000000000e+00
HB/bcsstk01,1.00000000000000000000000000000000000e+00
HB/bcsstk02,3.00000000000000000000000000000000000e+00
HB/bcsstk03,1.00000000000000000000000000000000000e+00
HB/bcsstk04,1.00000000000000000000000000000000000e+00
HB/bcsstk05,5.00000000000000000000000000000000000e+00
HB/bcsstk06,7.50000000000000000000000000000000000e+01
HB/bcsstk07,7.50000000000000000000000000000000000e+01
HB/bcsstk19,1.00000000000000000000000000000000000e+00
HB/bcsstk20,-Inf
HB/bcsstk22,1.00000000000000000000000000000000000e+00
HB/bcsstm02,1.00000000000000000000000000000000000e+00
HB/bcsstm05,1.00000000000000000000000000000000000e+00
HB/bcsstm06,1.00000000000000000000000000000000000e+00
HB/bcsstm07,1.00000000000000000000000000000000000e+00
HB/bcsstm08,1.00000000000000000000000000000000000e+00
HB/bcsstm09,1.00000000000000000000000000000000000e+00
HB/bcsstm11,1.00000000000000000000000000000000000e+00
HB/bcsstm19,1.00000000000000000000000000000000000e+00
HB/bcsstm20,1.00000000000000000000000000000000000e+00
HB/bcsstm21,1.00000000000000000000000000000000000e+00
HB/bcsstm22,1.00000000000000000000000000000000000e+00
HB/bcsstm23,1.00000000000000000000000000000000000e+00
HB/bcsstm26,1.00000000000000000000000000000000000e+00
HB/bp_0,1.00000000000000000000000000000000000e+00
HB/bp_1000,1.00000000000000000000000000000000000e+00
HB/bp_1200,1.00000000000000000000000000000000000e+00
HB/bp_1400,1.00000000000000000000000000000000000e+00
HB/bp_1600,1.00000000000000000000000000000000000e+00
HB/bp_200,1.00000000000000000000000000000000000e+00
HB/bp_400,1.00000000000000000000000000000000000e+00
HB/bp_600,1.00000000000000000000000000000000000e+00
HB/bp_800,1.00000000000000000000000000000000000e+00
HB/can_161,1.00000000000000000000000000000000000e+00
HB/can_24,1.00000000000000000000000000000000000e+00
HB/can_62,2.00000000000000000000000000000000000e+00
HB/can_73,2.00000000000000000000000000000000000e+00
HB/can_96,1.00000000000000000000000000000000000e+00
HB/dwt_234,1.00000000000000000000000000000000000e+00
HB/dwt_310,2.00000000000000000000000000000000000e+00
HB/dwt_59,1.00000000000000000000000000000000000e+00
HB/dwt_66,1.00000000000000000000000000000000000e+00
HB/dwt_87,3.00000000000000000000000000000000000e+00
HB/fs_183_4,1.00000000000000000000000000000000000e+00
HB/fs_183_6,1.00000000000000000000000000000000000e+00
HB/fs_541_1,1.00000000000000000000000000000000000e+00
HB/fs_541_2,1.00000000000000000000000000000000000e+00
HB/fs_541_3,1.00000000000000000000000000000000000e+00
HB/fs_541_4,1.00000000000000000000000000000000000e+00
HB/fs_680_1,1.00000000000000000000000000000000000e+00
HB/fs_680_2,1.00000000000000000000000000000000000e+00
HB/fs_680_3,1.00000000000000000000000000000000000e+00
HB/fs_760_1,1.00000000000000000000000000000000000e+00
HB/gr_30_30,1.00000000000000000000000000000000000e+00
HB/gre_1107,3.00000000000000000000000000000000000e+00
HB/gre_115,2.00000000000000000000000000000000000e+00
HB/gre_185,2.00000000000000000000000000000000000e+00
HB/gre_216a,2.00000000000000000000000000000000000e+00
HB/gre_216b,1.00000000000000000000000000000000000e+00
HB/gre_343,3.00000000000000000000000000000000000e+00
HB/gre_512,2.00000000000000000000000000000000000e+00
HB/hor_131,1.00000000000000000000000000000000000e+00
HB/ibm32,2.00000000000000000000000000000000000e+00
HB/impcol_a,1.00000000000000000000000000000000000e+00
HB/impcol_b,1.00000000000000000000000000000000000e+00
HB/impcol_c,1.00000000000000000000000000000000000e+00
HB/impcol_d,1.00000000000000000000000000000000000e+00
HB/impcol_e,1.00000000000000000000000000000000000e+00
HB/jagmesh1,5.00000000000000000000000000000000000e+00
HB/jagmesh2,3.00000000000000000000000000000000000e+00
HB/jagmesh3,Inf
HB/jagmesh4,5.00000000000000000000000000000000000e+00
HB/jagmesh5,3.00000000000000000000000000000000000e+00
HB/jagmesh6,4.00000000000000000000000000000000000e+00
HB/jagmesh7,5.00000000000000000000000000000000000e+00
HB/jagmesh8,Inf
HB/jagmesh9,6.00000000000000000000000000000000000e+00
HB/jpwh_991,1.00000000000000000000000000000000000e+00
HB/lshp1009,3.00000000000000000000000000000000000e+00
HB/lshp1270,5.00000000000000000000000000000000000e+00
HB/lshp_265,3.00000000000000000000000000000000000e+00
HB/lshp_406,5.00000000000000000000000000000000000e+00
HB/lshp_577,7.00000000000000000000000000000000000e+00
HB/lshp_778,7.00000000000000000000000000000000000e+00
HB/lund_a,Inf
HB/lund_b,1.00000000000000000000000000000000000e+00
HB/mahindas,1.00000000000000000000000000000000000e+00
HB/nnc666,1.00000000000000000000000000000000000e+00
HB/nos1,Inf
HB/nos2,1.00000000000000000000000000000000000e+00
HB/nos4,2.00000000000000000000000000000000000e+00
HB/nos5,Inf
HB/nos6,1.00000000000000000000000000000000000e+00
HB/nos7,1.00000000000000000000000000000000000e+00
HB/orsirr_1,1.00000000000000000000000000000000000e+00
HB/orsirr_2,2.00000000000000000000000000000000000e+00
HB/plat362,Inf
HB/plskz362,2.00000000000000000000000000000000000e+00
HB/pores_1,5.00000000000000000000000000000000000e+00
HB/pores_2,1.00000000000000000000000000000000000e+00
HB/pores_3,1.00000000000000000000000000000000000e+00
HB/saylr1,1.00000000000000000000000000000000000e+00
HB/sherman1,1.00000000000000000000000000000000000e+00
HB/sherman4,1.00000000000000000000000000000000000e+00
HB/shl_0,1.00000000000000000000000000000000000e+00
HB/shl_200,1.00000000000000000000000000000000000e+00
HB/shl_400,1.00000000000000000000000000000000000e+00
HB/steam1,1.00000000000000000000000000000000000e+00
HB/steam3,1.00000000000000000000000000000000000e+00
HB/str_0,1.00000000000000000000000000000000000e+00
HB/str_200,1.00000000000000000000000000000000000e+00
HB/str_400,1.00000000000000000000000000000000000e+00
HB/str_600,1.00000000000000000000000000000000000e+00
HB/west0067,2.00000000000000000000000000000000000e+00
HB/west0132,1.00000000000000000000000000000000000e+00
HB/west0167,1.00000000000000000000000000000000000e+00
HB/west0381,1.00000000000000000000000000000000000e+00
HB/west0479,1.00000000000000000000000000000000000e+00
HB/west0497,1.00000000000000000000000000000000000e+00
HB/west0655,1.00000000000000000000000000000000000e+00
HB/young3c,2.00000000000000000000000000000000000e+00
Hamrle/Hamrle1,1.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_81_2,1.00000000000000000000000000000000000e+00
JGD_CAG/CAG_mat72,1.00000000000000000000000000000000000e+00
JGD_SPG/08blocks,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_150,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200b,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20b,2.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_300,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_500,1.00000000000000000000000000000000000e+00
ML_Graph/Ecoli_10NN,2.00000000000000000000000000000000000e+00
ML_Graph/Glass_10NN,2.00000000000000000000000000000000000e+00
ML_Graph/Olivetti_norm_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/Spectro_10NN,2.00000000000000000000000000000000000e+00
ML_Graph/YaleA_10NN,2.00000000000000000000000000000000000e+00
ML_Graph/breasttissue_10NN,2.00000000000000000000000000000000000e+00
ML_Graph/dermatology_5NN,1.00000000000000000000000000000000000e+00
ML_Graph/iris_dataset_30NN,2.00000000000000000000000000000000000e+00
ML_Graph/micromass_10NN,2.00000000000000000000000000000000000e+00
ML_Graph/umistfacesnorm_10NN,2.00000000000000000000000000000000000e+00
MathWorks/pivtol,1.00000000000000000000000000000000000e+00
Morandini/robot,1.00000000000000000000000000000000000e+00
Muite/Chebyshev1,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian2,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian3,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian4,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian5,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian6,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian7,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian8,2.00000000000000000000000000000000000e+00
Newman/football,2.00000000000000000000000000000000000e+00
Newman/polbooks,2.00000000000000000000000000000000000e+00
Oberwolfach/LF10,1.00000000000000000000000000000000000e+00
Oberwolfach/LFAT5,1.00000000000000000000000000000000000e+00
Oberwolfach/rail_1357,2.90000000000000000000000000000000000e+01
Oberwolfach/t2dal_e,1.00000000000000000000000000000000000e+00
Pajek/GD95_c,2.00000000000000000000000000000000000e+00
Pajek/Stranke94,2.00000000000000000000000000000000000e+00
Pajek/Tina_AskCog,1.00000000000000000000000000000000000e+00
Pothen/mesh1e1,1.00000000000000000000000000000000000e+00
Pothen/mesh1em1,2.00000000000000000000000000000000000e+00
Pothen/mesh1em6,2.00000000000000000000000000000000000e+00
Pothen/mesh2e1,1.00000000000000000000000000000000000e+00
Pothen/mesh2em5,1.00000000000000000000000000000000000e+00
Pothen/mesh3e1,1.00000000000000000000000000000000000e+00
Pothen/mesh3em5,1.00000000000000000000000000000000000e+00
Rajat/rajat04,1.00000000000000000000000000000000000e+00
Rajat/rajat05,1.00000000000000000000000000000000000e+00
Rajat/rajat11,1.00000000000000000000000000000000000e+00
Rajat/rajat14,1.00000000000000000000000000000000000e+00
Rajat/rajat19,-Inf
Rommes/ww_36_pmec_36,1.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_01,-Inf
Sandia/fpga_trans_01,1.00000000000000000000000000000000000e+00
Sandia/fpga_trans_02,1.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_03,-Inf
Sandia/oscil_dcop_05,-Inf
Sandia/oscil_dcop_10,-Inf
Sandia/oscil_dcop_11,-Inf
Sandia/oscil_dcop_12,-Inf
Sandia/oscil_trans_01,-Inf
TOKAMAK/utm300,1.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_1,1.00000000000000000000000000000000000e+00
VDOL/hangGlider_1,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_1,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_2,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_3,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_4,1.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_1,1.00000000000000000000000000000000000e+00
VDOL/spaceStation_2,1.00000000000000000000000000000000000e+00
VDOL/spaceStation_3,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_1,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_2,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_3,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_5,1.00000000000000000000000000000000000e+00
YZhou/circuit204,Inf
vanHeukelum/cage3,2.00000000000000000000000000000000000e+00
vanHeukelum/cage4,2.00000000000000000000000000000000000e+00
vanHeukelum/cage5,2.00000000000000000000000000000000000e+00
vanHeukelum/cage6,1.00000000000000000000000000000000000e+00
vanHeukelum/cage7,1.00000000000000000000000000000000000e+00


==> data/solve_mpir_posit_16_32_32/iteration_count.sorted.csv <==
percent,Float64
0.0,1.0
0.003401360544217687,1.0
0.006802721088435374,1.0
0.01020408163265306,1.0
0.013605442176870748,1.0
0.017006802721088437,1.0
0.02040816326530612,1.0
0.023809523809523808,1.0
0.027210884353741496,1.0
0.030612244897959183,1.0
0.034013605442176874,1.0
0.03741496598639456,1.0
0.04081632653061224,1.0
0.04421768707482993,1.0
0.047619047619047616,1.0
0.05102040816326531,1.0
0.05442176870748299,1.0
0.05782312925170068,1.0
0.061224489795918366,1.0
0.06462585034013606,1.0
0.06802721088435375,1.0
0.07142857142857142,1.0
0.07482993197278912,1.0
0.0782312925170068,1.0
0.08163265306122448,1.0
0.08503401360544217,1.0
0.08843537414965986,1.0
0.09183673469387756,1.0
0.09523809523809523,1.0
0.09863945578231292,1.0
0.10204081632653061,1.0
0.1054421768707483,1.0
0.10884353741496598,1.0
0.11224489795918367,1.0
0.11564625850340136,1.0
0.11904761904761904,1.0
0.12244897959183673,1.0
0.12585034013605442,1.0
0.1292517006802721,1.0
0.1326530612244898,1.0
0.1360544217687075,1.0
0.13945578231292516,1.0
0.14285714285714285,1.0
0.14625850340136054,1.0
0.14965986394557823,1.0
0.15306122448979592,1.0
0.1564625850340136,1.0
0.1598639455782313,1.0
0.16326530612244897,1.0
0.16666666666666666,1.0
0.17006802721088435,1.0
0.17346938775510204,1.0
0.17687074829931973,1.0
0.18027210884353742,1.0
0.1836734693877551,1.0
0.1870748299319728,1.0
0.19047619047619047,1.0
0.19387755102040816,1.0
0.19727891156462585,1.0
0.20068027210884354,1.0
0.20408163265306123,1.0
0.20748299319727892,1.0
0.2108843537414966,1.0
0.21428571428571427,1.0
0.21768707482993196,1.0
0.22108843537414966,1.0
0.22448979591836735,1.0
0.22789115646258504,1.0
0.23129251700680273,1.0
0.23469387755102042,1.0
0.23809523809523808,1.0
0.24149659863945577,1.0
0.24489795918367346,1.0
0.24829931972789115,1.0
0.25170068027210885,1.0
0.25510204081632654,1.0
0.2585034013605442,1.0
0.2619047619047619,1.0
0.2653061224489796,1.0
0.2687074829931973,1.0
0.272108843537415,1.0
0.2755102040816326,1.0
0.2789115646258503,1.0
0.282312925170068,1.0
0.2857142857142857,1.0
0.2891156462585034,1.0
0.2925170068027211,1.0
0.29591836734693877,1.0
0.29931972789115646,1.0
0.30272108843537415,1.0
0.30612244897959184,1.0
0.30952380952380953,1.0
0.3129251700680272,1.0
0.3163265306122449,1.0
0.3197278911564626,1.0
0.3231292517006803,1.0
0.32653061224489793,1.0
0.3299319727891156,1.0
0.3333333333333333,1.0
0.336734693877551,1.0
0.3401360544217687,1.0
0.3435374149659864,1.0
0.3469387755102041,1.0
0.35034013605442177,1.0
0.35374149659863946,1.0
0.35714285714285715,1.0
0.36054421768707484,1.0
0.36394557823129253,1.0
0.3673469387755102,1.0
0.3707482993197279,1.0
0.3741496598639456,1.0
0.37755102040816324,1.0
0.38095238095238093,1.0
0.3843537414965986,1.0
0.3877551020408163,1.0
0.391156462585034,1.0
0.3945578231292517,1.0
0.3979591836734694,1.0
0.4013605442176871,1.0
0.40476190476190477,1.0
0.40816326530612246,1.0
0.41156462585034015,1.0
0.41496598639455784,1.0
0.41836734693877553,1.0
0.4217687074829932,1.0
0.42517006802721086,1.0
0.42857142857142855,1.0
0.43197278911564624,1.0
0.43537414965986393,1.0
0.4387755102040816,1.0
0.4421768707482993,1.0
0.445578231292517,1.0
0.4489795918367347,1.0
0.4523809523809524,1.0
0.4557823129251701,1.0
0.45918367346938777,1.0
0.46258503401360546,1.0
0.46598639455782315,1.0
0.46938775510204084,1.0
0.47278911564625853,1.0
0.47619047619047616,1.0
0.47959183673469385,1.0
0.48299319727891155,1.0
0.48639455782312924,1.0
0.4897959183673469,1.0
0.4931972789115646,1.0
0.4965986394557823,1.0
0.5,1.0
0.5034013605442177,1.0
0.5068027210884354,1.0
0.5102040816326531,1.0
0.5136054421768708,1.0
0.5170068027210885,1.0
0.5204081632653061,1.0
0.5238095238095238,1.0
0.5272108843537415,1.0
0.5306122448979592,1.0
0.5340136054421769,1.0
0.5374149659863946,1.0
0.5408163265306123,1.0
0.54421768707483,1.0
0.5476190476190477,1.0
0.5510204081632653,1.0
0.5544217687074829,1.0
0.5578231292517006,1.0
0.5612244897959183,1.0
0.564625850340136,1.0
0.5680272108843537,1.0
0.5714285714285714,1.0
0.5748299319727891,1.0
0.5782312925170068,1.0
0.5816326530612245,1.0
0.5850340136054422,1.0
0.5884353741496599,1.0
0.5918367346938775,1.0
0.5952380952380952,2.0
0.5986394557823129,2.0
0.6020408163265306,2.0
0.6054421768707483,2.0
0.608843537414966,2.0
0.6122448979591837,2.0
0.6156462585034014,2.0
0.6190476190476191,2.0
0.6224489795918368,2.0
0.6258503401360545,2.0
0.6292517006802721,2.0
0.6326530612244898,2.0
0.6360544217687075,2.0
0.6394557823129252,2.0
0.6428571428571429,2.0
0.6462585034013606,2.0
0.6496598639455783,2.0
0.6530612244897959,2.0
0.6564625850340136,2.0
0.6598639455782312,2.0
0.6632653061224489,2.0
0.6666666666666666,2.0
0.6700680272108843,2.0
0.673469387755102,2.0
0.6768707482993197,2.0
0.6802721088435374,2.0
0.6836734693877551,2.0
0.6870748299319728,2.0
0.6904761904761905,2.0
0.6938775510204082,2.0
0.6972789115646258,2.0
0.7006802721088435,2.0
0.7040816326530612,2.0
0.7074829931972789,2.0
0.7108843537414966,2.0
0.7142857142857143,2.0
0.717687074829932,2.0
0.7210884353741497,2.0
0.7244897959183674,2.0
0.7278911564625851,2.0
0.7312925170068028,2.0
0.7346938775510204,2.0
0.7380952380952381,2.0
0.7414965986394558,2.0
0.7448979591836735,2.0
0.7482993197278912,2.0
0.7517006802721088,2.0
0.7551020408163265,2.0
0.7585034013605442,2.0
0.7619047619047619,2.0
0.7653061224489796,2.0
0.7687074829931972,2.0
0.7721088435374149,2.0
0.7755102040816326,2.0
0.7789115646258503,2.0
0.782312925170068,2.0
0.7857142857142857,2.0
0.7891156462585034,2.0
0.7925170068027211,2.0
0.7959183673469388,2.0
0.7993197278911565,2.0
0.8027210884353742,2.0
0.8061224489795918,2.0
0.8095238095238095,2.0
0.8129251700680272,2.0
0.8163265306122449,3.0
0.8197278911564626,3.0
0.8231292517006803,3.0
0.826530612244898,3.0
0.8299319727891157,3.0
0.8333333333333334,3.0
0.8367346938775511,3.0
0.8401360544217688,3.0
0.8435374149659864,3.0
0.8469387755102041,3.0
0.8503401360544217,3.0
0.8537414965986394,3.0
0.8571428571428571,3.0
0.8605442176870748,3.0
0.8639455782312925,3.0
0.8673469387755102,3.0
0.8707482993197279,3.0
0.8741496598639455,4.0
0.8775510204081632,4.0
0.8809523809523809,4.0
0.8843537414965986,5.0
0.8877551020408163,5.0
0.891156462585034,5.0
0.8945578231292517,5.0
0.8979591836734694,5.0
0.9013605442176871,5.0
0.9047619047619048,5.0
0.9081632653061225,5.0
0.9115646258503401,5.0
0.9149659863945578,6.0
0.9183673469387755,7.0
0.9217687074829932,7.0
0.9251700680272109,13.0
0.9285714285714286,15.0
0.9319727891156463,15.0
0.935374149659864,29.0
0.9387755102040817,75.0
0.9421768707482994,75.0
0.9455782312925171,1000.0
0.9489795918367347,1000.0
0.9523809523809523,1000.0
0.95578231292517,1000.0
0.9591836734693877,1000.0
0.9625850340136054,1000.0
0.9659863945578231,1000.0
0.9693877551020408,1000.0
0.9727891156462585,1000.0
0.9761904761904762,10000.0
0.9795918367346939,10000.0
0.9829931972789115,10000.0
0.9863945578231292,10000.0
0.9897959183673469,10000.0
0.9931972789115646,10000.0
0.9965986394557823,10000.0
1.0,10000.0


==> data/solve_mpir_posit_16_32_32/relative_error.sorted.csv <==
percent,Float64
0.0,3.091283183103333e-10
0.003401360544217687,1.4228980480549515e-9
0.006802721088435374,2.639055275521857e-9
0.01020408163265306,0.00010188465765628833
0.013605442176870748,0.00012184669700444972
0.017006802721088437,0.00016018843226549306
0.02040816326530612,0.0001975612223525658
0.023809523809523808,0.0002703716666137644
0.027210884353741496,0.00032818611233959043
0.030612244897959183,0.00039701299026097476
0.034013605442176874,0.0005223540461523891
0.03741496598639456,0.0006931799785824764
0.04081632653061224,0.0008276287236117864
0.04421768707482993,0.0008585333044620026
0.047619047619047616,0.000985531995652274
0.05102040816326531,0.0019474979306220008
0.05442176870748299,0.002137117130240111
0.05782312925170068,0.006710631476190568
0.061224489795918366,0.020405119342803556
0.06462585034013606,0.022646461219360974
0.06802721088435375,0.08274597047325917
0.07142857142857142,0.1510387303122915
0.07482993197278912,0.21819090910375682
0.0782312925170068,0.2831031728024844
0.08163265306122448,0.3056000026908928
0.08503401360544217,0.5187343400352031
0.08843537414965986,0.5412711714917634
0.09183673469387756,0.5561957727985457
0.09523809523809523,0.6907396341166715
0.09863945578231292,0.7385486816840756
0.10204081632653061,0.7889239855054713
0.1054421768707483,0.7918278793826513
0.10884353741496598,0.7957383002207425
0.11224489795918367,0.7961594505535926
0.11564625850340136,0.8009031685609188
0.11904761904761904,0.8094979425568049
0.12244897959183673,0.8192829040097612
0.12585034013605442,0.8321506952579819
0.1292517006802721,0.8356023017798362
0.1326530612244898,0.8445589482647262
0.1360544217687075,0.8801581940437856
0.13945578231292516,0.8841308407293567
0.14285714285714285,0.8848693228313472
0.14625850340136054,0.8872657780356612
0.14965986394557823,0.8956674746230279
0.15306122448979592,0.9022760697271909
0.1564625850340136,0.9098914986874448
0.1598639455782313,0.9098914986874448
0.16326530612244897,0.9102466827068335
0.16666666666666666,0.9113394521968092
0.17006802721088435,0.9241601726604822
0.17346938775510204,0.9643371157444808
0.17687074829931973,0.9686557505679076
0.18027210884353742,0.9795958122220854
0.1836734693877551,0.9844298343729503
0.1870748299319728,0.9898460134410109
0.19047619047619047,0.9945635740996742
0.19387755102040816,0.995367308482415
0.19727891156462585,0.998117204932445
0.20068027210884354,1.0016177118364098
0.20408163265306123,1.0017167040533739
0.20748299319727892,1.0020611302986928
0.2108843537414966,1.0064820571403663
0.21428571428571427,1.0069160497027394
0.21768707482993196,1.0133133715715812
0.22108843537414966,1.0216733208165065
0.22448979591836735,1.0240972364033145
0.22789115646258504,1.0432841330364706
0.23129251700680273,1.0505647559426243
0.23469387755102042,1.0562298575306306
0.23809523809523808,1.0641419983039389
0.24149659863945577,1.0641757918648245
0.24489795918367346,1.0870781900325974
0.24829931972789115,1.0960294491952953
0.25170068027210885,1.0962584832038018
0.25510204081632654,1.096524236678084
0.2585034013605442,1.0987532717126447
0.2619047619047619,1.1140575199405545
0.2653061224489796,1.1149343339347246
0.2687074829931973,1.1168670024521266
0.272108843537415,1.1220823685213188
0.2755102040816326,1.1264563165940682
0.2789115646258503,1.135637564578154
0.282312925170068,1.1376802726596145
0.2857142857142857,1.1614498512228388
0.2891156462585034,1.162484999441414
0.2925170068027211,1.163151419375771
0.29591836734693877,1.165927862018885
0.29931972789115646,1.1673415948032113
0.30272108843537415,1.1748335370408312
0.30612244897959184,1.1877512209505614
0.30952380952380953,1.1904766427013644
0.3129251700680272,1.1996863319588913
0.3163265306122449,1.200053715162237
0.3197278911564626,1.203400931310728
0.3231292517006803,1.217138500718344
0.32653061224489793,1.2335577978907861
0.3299319727891156,1.2379968964081622
0.3333333333333333,1.2386904441738469
0.336734693877551,1.244032281558959
0.3401360544217687,1.2586409631188373
0.3435374149659864,1.2593320500605492
0.3469387755102041,1.261253470512151
0.35034013605442177,1.2629343570682474
0.35374149659863946,1.2647750740271153
0.35714285714285715,1.2728819049855549
0.36054421768707484,1.2747603244049897
0.36394557823129253,1.290894774062961
0.3673469387755102,1.2988183326797513
0.3707482993197279,1.2995622185491542
0.3741496598639456,1.299770977123804
0.37755102040816324,1.3023227812985423
0.38095238095238093,1.31116716431634
0.3843537414965986,1.3130378344104687
0.3877551020408163,1.3130378344104687
0.391156462585034,1.3130568721185636
0.3945578231292517,1.3136922820555066
0.3979591836734694,1.3160731774510472
0.4013605442176871,1.3202477021956145
0.40476190476190477,1.3222823107612218
0.40816326530612246,1.3313121969426223
0.41156462585034015,1.334853144099959
0.41496598639455784,1.3399796536933763
0.41836734693877553,1.3432848469711773
0.4217687074829932,1.345051238555875
0.42517006802721086,1.3500516969478071
0.42857142857142855,1.3517645821985107
0.43197278911564624,1.3522127211103838
0.43537414965986393,1.3523102272874439
0.4387755102040816,1.352841561418743
0.4421768707482993,1.3536794026245207
0.445578231292517,1.3542955968164587
0.4489795918367347,1.3569752386421767
0.4523809523809524,1.357453926435041
0.4557823129251701,1.3579817607424325
0.45918367346938777,1.358984863035509
0.46258503401360546,1.3625542176524972
0.46598639455782315,1.364453996367306
0.46938775510204084,1.3690479541345488
0.47278911564625853,1.3699055499085036
0.47619047619047616,1.3700052552007274
0.47959183673469385,1.3704826695988663
0.48299319727891155,1.370950390864343
0.48639455782312924,1.3714004322524231
0.4897959183673469,1.373355665449957
0.4931972789115646,1.3736393758816638
0.4965986394557823,1.3745638406174365
0.5,1.378866967499745
0.5034013605442177,1.3792677536919538
0.5068027210884354,1.3794495297132165
0.5102040816326531,1.3809234999627717
0.5136054421768708,1.3827195440913835
0.5170068027210885,1.3829948943399797
0.5204081632653061,1.3830108999087003
0.5238095238095238,1.385660442428122
0.5272108843537415,1.38715223955555
0.5306122448979592,1.3881376877430782
0.5340136054421769,1.388544338937213
0.5374149659863946,1.388867634412071
0.5408163265306123,1.3892002916077888
0.54421768707483,1.3900535869053383
0.5476190476190477,1.3909747444955394
0.5510204081632653,1.391914044038965
0.5544217687074829,1.3924385387867557
0.5578231292517006,1.3954527818520304
0.5612244897959183,1.3972546326258657
0.564625850340136,1.39737581526434
0.5680272108843537,1.3974927268106168
0.5714285714285714,1.3975154238683178
0.5748299319727891,1.3979016011546814
0.5782312925170068,1.3979016011546814
0.5816326530612245,1.398959071985399
0.5850340136054422,1.3998810696218387
0.5884353741496599,1.4004781408879778
0.5918367346938775,1.4012330949091827
0.5952380952380952,1.401670728843074
0.5986394557823129,1.402455344273596
0.6020408163265306,1.402547693925846
0.6054421768707483,1.4036771667260395
0.608843537414966,1.4044640492533678
0.6122448979591837,1.4048811976367281
0.6156462585034014,1.405225199526888
0.6190476190476191,1.4057968385182564
0.6224489795918368,1.4065706153529842
0.6258503401360545,1.407246711083717
0.6292517006802721,1.4080782212047624
0.6326530612244898,1.4096297994452875
0.6360544217687075,1.410799782980887
0.6394557823129252,1.4112288457653261
0.6428571428571429,1.4121784134410078
0.6462585034013606,1.4123067036239538
0.6496598639455783,1.412491492023732
0.6530612244897959,1.412642718333637
0.6564625850340136,1.4126738132933445
0.6598639455782312,1.4127792617766517
0.6632653061224489,1.4132863926831263
0.6666666666666666,1.4133889625990985
0.6700680272108843,1.413567509378825
0.673469387755102,1.4139446796621382
0.6768707482993197,1.4141917240915578
0.6802721088435374,1.4142183818241327
0.6836734693877551,1.4144488330252771
0.6870748299319728,1.414520631368345
0.6904761904761905,1.4145438200627714
0.6938775510204082,1.4147163963196896
0.6972789115646258,1.4149531186497548
0.7006802721088435,1.4150931856842206
0.7040816326530612,1.4156155365605771
0.7074829931972789,1.4161045266351724
0.7108843537414966,1.4166915373517124
0.7142857142857143,1.4174189654984766
0.717687074829932,1.4174355284726543
0.7210884353741497,1.4177230119096882
0.7244897959183674,1.417780168739728
0.7278911564625851,1.4192232663227957
0.7312925170068028,1.419714724783678
0.7346938775510204,1.4199267555657389
0.7380952380952381,1.4206179859425163
0.7414965986394558,1.4213762697915002
0.7448979591836735,1.4223383289700948
0.7482993197278912,1.423658921130987
0.7517006802721088,1.4242469161567513
0.7551020408163265,1.424588019355946
0.7585034013605442,1.4262922356043026
0.7619047619047619,1.4263551610613516
0.7653061224489796,1.4270654175518036
0.7687074829931972,1.427187142234684
0.7721088435374149,1.4276539108921444
0.7755102040816326,1.428225308362437
0.7789115646258503,1.4299231002983994
0.782312925170068,1.4307084389421674
0.7857142857142857,1.4336704183193814
0.7891156462585034,1.433896064853591
0.7925170068027211,1.434168364622955
0.7959183673469388,1.4349416292849826
0.7993197278911565,1.4352191357103243
0.8027210884353742,1.435557870777574
0.8061224489795918,1.4356146007735204
0.8095238095238095,1.436391101918335
0.8129251700680272,1.4377771806876691
0.8163265306122449,1.437850862810186
0.8197278911564626,1.4390672181797872
0.8231292517006803,1.4415176412774824
0.826530612244898,1.442254376632618
0.8299319727891157,1.4424906762862792
0.8333333333333334,1.4430873706391472
0.8367346938775511,1.4459092988409683
0.8401360544217688,1.4463408869822842
0.8435374149659864,1.4478655921088015
0.8469387755102041,1.4547898098925323
0.8503401360544217,1.4628519569318705
0.8537414965986394,1.4655650308961554
0.8571428571428571,1.468853393521934
0.8605442176870748,1.470946837045645
0.8639455782312925,1.4800031652169372
0.8673469387755102,1.4818679020189596
0.8707482993197279,1.4866888664896125
0.8741496598639455,1.4915910488885968
0.8775510204081632,1.4917794222511334
0.8809523809523809,1.500820007261504
0.8843537414965986,1.5536981764413151
0.8877551020408163,1.5610213970427882
0.891156462585034,1.5708759854698817
0.8945578231292517,1.5746970279126578
0.8979591836734694,1.6424389851643846
0.9013605442176871,1.6615288498570402
0.9047619047619048,1.9171203140416735
0.9081632653061225,2.0982348937761466
0.9115646258503401,3.3401857400013095
0.9149659863945578,8.124574306499325
0.9183673469387755,8.823686516971966
0.9217687074829932,13.480995062917279
0.9251700680272109,58.918632731470474
0.9285714285714286,413.415981404188
0.9319727891156463,1000.0
0.935374149659864,1000.0
0.9387755102040817,1000.0
0.9421768707482994,1000.0
0.9455782312925171,1000.0
0.9489795918367347,1000.0
0.9523809523809523,1000.0
0.95578231292517,1000.0
0.9591836734693877,1000.0
0.9625850340136054,10000.0
0.9659863945578231,10000.0
0.9693877551020408,10000.0
0.9727891156462585,10000.0
0.9761904761904762,10000.0
0.9795918367346939,10000.0
0.9829931972789115,10000.0
0.9863945578231292,10000.0
0.9897959183673469,1.8263091263788536e9
0.9931972789115646,6.286467347208715e14
0.9965986394557823,8.052014037400675e18
1.0,8.052014037400675e18


==> data/solve_mpir_posit_16_32_64/iteration_count.csv <==
matrix\type,Float64
AG-Monien/cage,3.00000000000000000000000000000000000e+00
AG-Monien/netz4504_dual,6.00000000000000000000000000000000000e+00
AG-Monien/ukerbe1_dual,4.00000000000000000000000000000000000e+00
Arenas/jazz,3.00000000000000000000000000000000000e+00
Averous/epb0,2.00000000000000000000000000000000000e+00
Bai/bfwa398,3.00000000000000000000000000000000000e+00
Bai/bfwa62,3.00000000000000000000000000000000000e+00
Bai/bfwa782,4.00000000000000000000000000000000000e+00
Bai/bfwb398,3.00000000000000000000000000000000000e+00
Bai/bfwb62,3.00000000000000000000000000000000000e+00
Bai/bfwb782,3.00000000000000000000000000000000000e+00
Bai/bwm200,8.00000000000000000000000000000000000e+00
Bai/bwm2000,Inf
Bai/cdde1,2.00000000000000000000000000000000000e+00
Bai/cdde2,2.00000000000000000000000000000000000e+00
Bai/cdde3,4.00000000000000000000000000000000000e+00
Bai/cdde4,2.00000000000000000000000000000000000e+00
Bai/cdde5,4.00000000000000000000000000000000000e+00
Bai/cdde6,2.00000000000000000000000000000000000e+00
Bai/ck104,3.00000000000000000000000000000000000e+00
Bai/ck400,4.00000000000000000000000000000000000e+00
Bai/ck656,Inf
Bai/dw256A,5.00000000000000000000000000000000000e+00
Bai/dw256B,2.00000000000000000000000000000000000e+00
Bai/dwa512,5.00000000000000000000000000000000000e+00
Bai/dwb512,2.00000000000000000000000000000000000e+00
Bai/lop163,2.00000000000000000000000000000000000e+00
Bai/mhdb416,1.00000000000000000000000000000000000e+00
Bai/odepa400,8.00000000000000000000000000000000000e+00
Bai/olm100,9.40000000000000000000000000000000000e+01
Bai/olm1000,Inf
Bai/olm2000,Inf
Bai/olm500,Inf
Bai/pde225,3.00000000000000000000000000000000000e+00
Bai/pde900,2.00000000000000000000000000000000000e+00
Bai/rdb1250,3.00000000000000000000000000000000000e+00
Bai/rdb1250l,8.00000000000000000000000000000000000e+00
Bai/rdb200,5.00000000000000000000000000000000000e+00
Bai/rdb200l,3.00000000000000000000000000000000000e+00
Bai/rdb450,6.00000000000000000000000000000000000e+00
Bai/rdb450l,3.00000000000000000000000000000000000e+00
Bai/rdb800l,9.00000000000000000000000000000000000e+00
Bai/rdb968,4.00000000000000000000000000000000000e+00
Bai/rw136,2.00000000000000000000000000000000000e+00
Bai/rw496,Inf
Bai/tols1090,2.00000000000000000000000000000000000e+00
Bai/tols2000,1.00000000000000000000000000000000000e+00
Bai/tols340,2.00000000000000000000000000000000000e+00
Bai/tols4000,1.00000000000000000000000000000000000e+00
Bai/tols90,2.00000000000000000000000000000000000e+00
Bai/tub100,6.00000000000000000000000000000000000e+00
Bai/tub1000,Inf
Bates/Chem97ZtZ,2.00000000000000000000000000000000000e+00
CPM/cz148,2.00000000000000000000000000000000000e+00
CPM/cz308,2.00000000000000000000000000000000000e+00
CPM/cz628,2.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n10,4.00000000000000000000000000000000000e+00
DRIVCAV/cavity01,2.00000000000000000000000000000000000e+00
DRIVCAV/cavity02,2.00000000000000000000000000000000000e+00
DRIVCAV/cavity03,2.00000000000000000000000000000000000e+00
DRIVCAV/cavity04,2.00000000000000000000000000000000000e+00
FEMLAB/poisson2D,2.00000000000000000000000000000000000e+00
FEMLAB/problem1,2.00000000000000000000000000000000000e+00
FIDAP/ex1,2.00000000000000000000000000000000000e+00
FIDAP/ex5,Inf
Grund/b1_ss,3.00000000000000000000000000000000000e+00
Grund/b2_ss,1.00000000000000000000000000000000000e+00
Grund/d_dyn,3.00000000000000000000000000000000000e+00
Grund/d_dyn1,3.00000000000000000000000000000000000e+00
Grund/d_ss,3.00000000000000000000000000000000000e+00
Grund/poli,2.00000000000000000000000000000000000e+00
Gset/G11,3.00000000000000000000000000000000000e+00
Gset/G12,4.00000000000000000000000000000000000e+00
Gset/G13,4.00000000000000000000000000000000000e+00
Gset/G14,4.00000000000000000000000000000000000e+00
Gset/G15,4.20000000000000000000000000000000000e+01
Gset/G16,4.00000000000000000000000000000000000e+00
Gset/G17,Inf
Gset/G18,5.00000000000000000000000000000000000e+00
Gset/G19,5.00000000000000000000000000000000000e+00
Gset/G20,4.00000000000000000000000000000000000e+01
Gset/G21,7.00000000000000000000000000000000000e+00
Gset/G32,4.00000000000000000000000000000000000e+00
Gset/G33,4.00000000000000000000000000000000000e+00
Gset/G34,4.00000000000000000000000000000000000e+00
HB/1138_bus,Inf
HB/494_bus,Inf
HB/662_bus,6.00000000000000000000000000000000000e+00
HB/685_bus,1.50000000000000000000000000000000000e+01
HB/arc130,1.00000000000000000000000000000000000e+00
HB/ash85,4.00000000000000000000000000000000000e+00
HB/bcspwr01,2.00000000000000000000000000000000000e+00
HB/bcspwr03,2.00000000000000000000000000000000000e+00
HB/bcsstk01,Inf
HB/bcsstk02,8.00000000000000000000000000000000000e+00
HB/bcsstk03,Inf
HB/bcsstk04,4.00000000000000000000000000000000000e+00
HB/bcsstk05,3.40000000000000000000000000000000000e+01
HB/bcsstk06,Inf
HB/bcsstk07,Inf
HB/bcsstk19,Inf
HB/bcsstk20,-Inf
HB/bcsstk22,Inf
HB/bcsstm02,2.00000000000000000000000000000000000e+00
HB/bcsstm05,2.00000000000000000000000000000000000e+00
HB/bcsstm06,1.00000000000000000000000000000000000e+00
HB/bcsstm07,2.00000000000000000000000000000000000e+00
HB/bcsstm08,1.00000000000000000000000000000000000e+00
HB/bcsstm09,1.00000000000000000000000000000000000e+00
HB/bcsstm11,1.00000000000000000000000000000000000e+00
HB/bcsstm19,1.00000000000000000000000000000000000e+00
HB/bcsstm20,1.00000000000000000000000000000000000e+00
HB/bcsstm21,2.00000000000000000000000000000000000e+00
HB/bcsstm22,2.00000000000000000000000000000000000e+00
HB/bcsstm23,1.00000000000000000000000000000000000e+00
HB/bcsstm26,1.00000000000000000000000000000000000e+00
HB/bp_0,2.00000000000000000000000000000000000e+00
HB/bp_1000,2.00000000000000000000000000000000000e+00
HB/bp_1200,1.00000000000000000000000000000000000e+00
HB/bp_1400,2.00000000000000000000000000000000000e+00
HB/bp_1600,2.00000000000000000000000000000000000e+00
HB/bp_200,2.00000000000000000000000000000000000e+00
HB/bp_400,1.00000000000000000000000000000000000e+00
HB/bp_600,2.00000000000000000000000000000000000e+00
HB/bp_800,2.00000000000000000000000000000000000e+00
HB/can_161,2.00000000000000000000000000000000000e+00
HB/can_24,1.00000000000000000000000000000000000e+00
HB/can_62,3.00000000000000000000000000000000000e+00
HB/can_73,4.00000000000000000000000000000000000e+00
HB/can_96,2.00000000000000000000000000000000000e+00
HB/dwt_234,2.00000000000000000000000000000000000e+00
HB/dwt_310,3.00000000000000000000000000000000000e+00
HB/dwt_59,1.00000000000000000000000000000000000e+00
HB/dwt_66,1.00000000000000000000000000000000000e+00
HB/dwt_87,4.00000000000000000000000000000000000e+00
HB/fs_183_4,1.00000000000000000000000000000000000e+00
HB/fs_183_6,1.00000000000000000000000000000000000e+00
HB/fs_541_1,2.00000000000000000000000000000000000e+00
HB/fs_541_2,1.00000000000000000000000000000000000e+00
HB/fs_541_3,2.00000000000000000000000000000000000e+00
HB/fs_541_4,1.00000000000000000000000000000000000e+00
HB/fs_680_1,Inf
HB/fs_680_2,Inf
HB/fs_680_3,Inf
HB/fs_760_1,2.00000000000000000000000000000000000e+00
HB/gr_30_30,2.00000000000000000000000000000000000e+00
HB/gre_1107,5.40000000000000000000000000000000000e+01
HB/gre_115,3.00000000000000000000000000000000000e+00
HB/gre_185,3.00000000000000000000000000000000000e+00
HB/gre_216a,3.00000000000000000000000000000000000e+00
HB/gre_216b,Inf
HB/gre_343,5.00000000000000000000000000000000000e+00
HB/gre_512,3.00000000000000000000000000000000000e+00
HB/hor_131,2.00000000000000000000000000000000000e+00
HB/ibm32,3.00000000000000000000000000000000000e+00
HB/impcol_a,2.00000000000000000000000000000000000e+00
HB/impcol_b,5.00000000000000000000000000000000000e+00
HB/impcol_c,2.00000000000000000000000000000000000e+00
HB/impcol_d,2.00000000000000000000000000000000000e+00
HB/impcol_e,2.00000000000000000000000000000000000e+00
HB/jagmesh1,8.00000000000000000000000000000000000e+00
HB/jagmesh2,6.00000000000000000000000000000000000e+00
HB/jagmesh3,Inf
HB/jagmesh4,1.00000000000000000000000000000000000e+01
HB/jagmesh5,5.00000000000000000000000000000000000e+00
HB/jagmesh6,8.00000000000000000000000000000000000e+00
HB/jagmesh7,9.00000000000000000000000000000000000e+00
HB/jagmesh8,Inf
HB/jagmesh9,1.10000000000000000000000000000000000e+01
HB/jpwh_991,2.00000000000000000000000000000000000e+00
HB/lshp1009,6.00000000000000000000000000000000000e+00
HB/lshp1270,8.00000000000000000000000000000000000e+00
HB/lshp_265,6.00000000000000000000000000000000000e+00
HB/lshp_406,8.00000000000000000000000000000000000e+00
HB/lshp_577,1.20000000000000000000000000000000000e+01
HB/lshp_778,1.40000000000000000000000000000000000e+01
HB/lund_a,Inf
HB/lund_b,2.00000000000000000000000000000000000e+00
HB/mahindas,1.00000000000000000000000000000000000e+00
HB/nnc666,1.10000000000000000000000000000000000e+01
HB/nos1,Inf
HB/nos2,1.00000000000000000000000000000000000e+00
HB/nos4,3.00000000000000000000000000000000000e+00
HB/nos5,Inf
HB/nos6,Inf
HB/nos7,1.00000000000000000000000000000000000e+00
HB/orsirr_1,Inf
HB/orsirr_2,Inf
HB/plat362,Inf
HB/plskz362,3.00000000000000000000000000000000000e+00
HB/pores_1,1.40000000000000000000000000000000000e+01
HB/pores_2,Inf
HB/pores_3,Inf
HB/saylr1,Inf
HB/sherman1,4.00000000000000000000000000000000000e+00
HB/sherman4,3.00000000000000000000000000000000000e+00
HB/shl_0,1.00000000000000000000000000000000000e+00
HB/shl_200,1.00000000000000000000000000000000000e+00
HB/shl_400,1.00000000000000000000000000000000000e+00
HB/steam1,1.00000000000000000000000000000000000e+00
HB/steam3,1.00000000000000000000000000000000000e+00
HB/str_0,2.00000000000000000000000000000000000e+00
HB/str_200,2.00000000000000000000000000000000000e+00
HB/str_400,2.00000000000000000000000000000000000e+00
HB/str_600,3.00000000000000000000000000000000000e+00
HB/west0067,3.00000000000000000000000000000000000e+00
HB/west0132,1.00000000000000000000000000000000000e+00
HB/west0167,1.00000000000000000000000000000000000e+00
HB/west0381,2.00000000000000000000000000000000000e+00
HB/west0479,1.00000000000000000000000000000000000e+00
HB/west0497,1.00000000000000000000000000000000000e+00
HB/west0655,1.00000000000000000000000000000000000e+00
HB/young3c,5.00000000000000000000000000000000000e+00
Hamrle/Hamrle1,2.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_81_2,1.00000000000000000000000000000000000e+00
JGD_CAG/CAG_mat72,2.00000000000000000000000000000000000e+00
JGD_SPG/08blocks,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_150,2.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20,2.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200,2.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200b,2.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20b,2.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_300,2.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_500,2.00000000000000000000000000000000000e+00
ML_Graph/Ecoli_10NN,4.00000000000000000000000000000000000e+00
ML_Graph/Glass_10NN,4.00000000000000000000000000000000000e+00
ML_Graph/Olivetti_norm_10NN,3.00000000000000000000000000000000000e+00
ML_Graph/Spectro_10NN,4.00000000000000000000000000000000000e+00
ML_Graph/YaleA_10NN,4.00000000000000000000000000000000000e+00
ML_Graph/breasttissue_10NN,3.00000000000000000000000000000000000e+00
ML_Graph/dermatology_5NN,3.00000000000000000000000000000000000e+00
ML_Graph/iris_dataset_30NN,3.00000000000000000000000000000000000e+00
ML_Graph/micromass_10NN,4.00000000000000000000000000000000000e+00
ML_Graph/umistfacesnorm_10NN,4.00000000000000000000000000000000000e+00
MathWorks/pivtol,2.00000000000000000000000000000000000e+00
Morandini/robot,2.00000000000000000000000000000000000e+00
Muite/Chebyshev1,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian2,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian3,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian4,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian5,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian6,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian7,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian8,3.00000000000000000000000000000000000e+00
Newman/football,3.00000000000000000000000000000000000e+00
Newman/polbooks,3.00000000000000000000000000000000000e+00
Oberwolfach/LF10,5.00000000000000000000000000000000000e+00
Oberwolfach/LFAT5,1.00000000000000000000000000000000000e+00
Oberwolfach/rail_1357,Inf
Oberwolfach/t2dal_e,1.00000000000000000000000000000000000e+00
Pajek/GD95_c,2.00000000000000000000000000000000000e+00
Pajek/Stranke94,3.00000000000000000000000000000000000e+00
Pajek/Tina_AskCog,1.00000000000000000000000000000000000e+00
Pothen/mesh1e1,2.00000000000000000000000000000000000e+00
Pothen/mesh1em1,2.00000000000000000000000000000000000e+00
Pothen/mesh1em6,2.00000000000000000000000000000000000e+00
Pothen/mesh2e1,3.00000000000000000000000000000000000e+00
Pothen/mesh2em5,2.00000000000000000000000000000000000e+00
Pothen/mesh3e1,2.00000000000000000000000000000000000e+00
Pothen/mesh3em5,2.00000000000000000000000000000000000e+00
Rajat/rajat04,1.00000000000000000000000000000000000e+00
Rajat/rajat05,4.00000000000000000000000000000000000e+00
Rajat/rajat11,4.00000000000000000000000000000000000e+00
Rajat/rajat14,2.00000000000000000000000000000000000e+00
Rajat/rajat19,-Inf
Rommes/ww_36_pmec_36,2.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_01,-Inf
Sandia/fpga_trans_01,2.00000000000000000000000000000000000e+00
Sandia/fpga_trans_02,2.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_03,-Inf
Sandia/oscil_dcop_05,-Inf
Sandia/oscil_dcop_10,-Inf
Sandia/oscil_dcop_11,-Inf
Sandia/oscil_dcop_12,-Inf
Sandia/oscil_trans_01,-Inf
TOKAMAK/utm300,4.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_1,2.00000000000000000000000000000000000e+00
VDOL/hangGlider_1,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_1,2.00000000000000000000000000000000000e+00
VDOL/orbitRaising_2,3.00000000000000000000000000000000000e+00
VDOL/orbitRaising_3,3.00000000000000000000000000000000000e+00
VDOL/orbitRaising_4,3.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_1,3.00000000000000000000000000000000000e+00
VDOL/spaceStation_2,1.00000000000000000000000000000000000e+00
VDOL/spaceStation_3,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_1,3.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_2,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_3,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_5,1.00000000000000000000000000000000000e+00
YZhou/circuit204,Inf
vanHeukelum/cage3,3.00000000000000000000000000000000000e+00
vanHeukelum/cage4,2.00000000000000000000000000000000000e+00
vanHeukelum/cage5,2.00000000000000000000000000000000000e+00
vanHeukelum/cage6,2.00000000000000000000000000000000000e+00
vanHeukelum/cage7,2.00000000000000000000000000000000000e+00


==> data/solve_mpir_posit_16_32_64/iteration_count.sorted.csv <==
percent,Float64
0.0,1.0
0.003401360544217687,1.0
0.006802721088435374,1.0
0.01020408163265306,1.0
0.013605442176870748,1.0
0.017006802721088437,1.0
0.02040816326530612,1.0
0.023809523809523808,1.0
0.027210884353741496,1.0
0.030612244897959183,1.0
0.034013605442176874,1.0
0.03741496598639456,1.0
0.04081632653061224,1.0
0.04421768707482993,1.0
0.047619047619047616,1.0
0.05102040816326531,1.0
0.05442176870748299,1.0
0.05782312925170068,1.0
0.061224489795918366,1.0
0.06462585034013606,1.0
0.06802721088435375,1.0
0.07142857142857142,1.0
0.07482993197278912,1.0
0.0782312925170068,1.0
0.08163265306122448,1.0
0.08503401360544217,1.0
0.08843537414965986,1.0
0.09183673469387756,1.0
0.09523809523809523,1.0
0.09863945578231292,1.0
0.10204081632653061,1.0
0.1054421768707483,1.0
0.10884353741496598,1.0
0.11224489795918367,1.0
0.11564625850340136,1.0
0.11904761904761904,1.0
0.12244897959183673,1.0
0.12585034013605442,1.0
0.1292517006802721,1.0
0.1326530612244898,1.0
0.1360544217687075,1.0
0.13945578231292516,1.0
0.14285714285714285,1.0
0.14625850340136054,1.0
0.14965986394557823,1.0
0.15306122448979592,1.0
0.1564625850340136,1.0
0.1598639455782313,1.0
0.16326530612244897,1.0
0.16666666666666666,1.0
0.17006802721088435,2.0
0.17346938775510204,2.0
0.17687074829931973,2.0
0.18027210884353742,2.0
0.1836734693877551,2.0
0.1870748299319728,2.0
0.19047619047619047,2.0
0.19387755102040816,2.0
0.19727891156462585,2.0
0.20068027210884354,2.0
0.20408163265306123,2.0
0.20748299319727892,2.0
0.2108843537414966,2.0
0.21428571428571427,2.0
0.21768707482993196,2.0
0.22108843537414966,2.0
0.22448979591836735,2.0
0.22789115646258504,2.0
0.23129251700680273,2.0
0.23469387755102042,2.0
0.23809523809523808,2.0
0.24149659863945577,2.0
0.24489795918367346,2.0
0.24829931972789115,2.0
0.25170068027210885,2.0
0.25510204081632654,2.0
0.2585034013605442,2.0
0.2619047619047619,2.0
0.2653061224489796,2.0
0.2687074829931973,2.0
0.272108843537415,2.0
0.2755102040816326,2.0
0.2789115646258503,2.0
0.282312925170068,2.0
0.2857142857142857,2.0
0.2891156462585034,2.0
0.2925170068027211,2.0
0.29591836734693877,2.0
0.29931972789115646,2.0
0.30272108843537415,2.0
0.30612244897959184,2.0
0.30952380952380953,2.0
0.3129251700680272,2.0
0.3163265306122449,2.0
0.3197278911564626,2.0
0.3231292517006803,2.0
0.32653061224489793,2.0
0.3299319727891156,2.0
0.3333333333333333,2.0
0.336734693877551,2.0
0.3401360544217687,2.0
0.3435374149659864,2.0
0.3469387755102041,2.0
0.35034013605442177,2.0
0.35374149659863946,2.0
0.35714285714285715,2.0
0.36054421768707484,2.0
0.36394557823129253,2.0
0.3673469387755102,2.0
0.3707482993197279,2.0
0.3741496598639456,2.0
0.37755102040816324,2.0
0.38095238095238093,2.0
0.3843537414965986,2.0
0.3877551020408163,2.0
0.391156462585034,2.0
0.3945578231292517,2.0
0.3979591836734694,2.0
0.4013605442176871,2.0
0.40476190476190477,2.0
0.40816326530612246,2.0
0.41156462585034015,2.0
0.41496598639455784,2.0
0.41836734693877553,2.0
0.4217687074829932,2.0
0.42517006802721086,2.0
0.42857142857142855,2.0
0.43197278911564624,2.0
0.43537414965986393,2.0
0.4387755102040816,2.0
0.4421768707482993,2.0
0.445578231292517,2.0
0.4489795918367347,2.0
0.4523809523809524,2.0
0.4557823129251701,2.0
0.45918367346938777,2.0
0.46258503401360546,2.0
0.46598639455782315,2.0
0.46938775510204084,2.0
0.47278911564625853,3.0
0.47619047619047616,3.0
0.47959183673469385,3.0
0.48299319727891155,3.0
0.48639455782312924,3.0
0.4897959183673469,3.0
0.4931972789115646,3.0
0.4965986394557823,3.0
0.5,3.0
0.5034013605442177,3.0
0.5068027210884354,3.0
0.5102040816326531,3.0
0.5136054421768708,3.0
0.5170068027210885,3.0
0.5204081632653061,3.0
0.5238095238095238,3.0
0.5272108843537415,3.0
0.5306122448979592,3.0
0.5340136054421769,3.0
0.5374149659863946,3.0
0.5408163265306123,3.0
0.54421768707483,3.0
0.5476190476190477,3.0
0.5510204081632653,3.0
0.5544217687074829,3.0
0.5578231292517006,3.0
0.5612244897959183,3.0
0.564625850340136,3.0
0.5680272108843537,3.0
0.5714285714285714,3.0
0.5748299319727891,3.0
0.5782312925170068,3.0
0.5816326530612245,3.0
0.5850340136054422,3.0
0.5884353741496599,3.0
0.5918367346938775,3.0
0.5952380952380952,3.0
0.5986394557823129,3.0
0.6020408163265306,3.0
0.6054421768707483,3.0
0.608843537414966,3.0
0.6122448979591837,3.0
0.6156462585034014,3.0
0.6190476190476191,3.0
0.6224489795918368,4.0
0.6258503401360545,4.0
0.6292517006802721,4.0
0.6326530612244898,4.0
0.6360544217687075,4.0
0.6394557823129252,4.0
0.6428571428571429,4.0
0.6462585034013606,4.0
0.6496598639455783,4.0
0.6530612244897959,4.0
0.6564625850340136,4.0
0.6598639455782312,4.0
0.6632653061224489,4.0
0.6666666666666666,4.0
0.6700680272108843,4.0
0.673469387755102,4.0
0.6768707482993197,4.0
0.6802721088435374,4.0
0.6836734693877551,4.0
0.6870748299319728,4.0
0.6904761904761905,4.0
0.6938775510204082,4.0
0.6972789115646258,4.0
0.7006802721088435,4.0
0.7040816326530612,4.0
0.7074829931972789,4.0
0.7108843537414966,4.0
0.7142857142857143,4.0
0.717687074829932,5.0
0.7210884353741497,5.0
0.7244897959183674,5.0
0.7278911564625851,5.0
0.7312925170068028,5.0
0.7346938775510204,5.0
0.7380952380952381,5.0
0.7414965986394558,5.0
0.7448979591836735,5.0
0.7482993197278912,5.0
0.7517006802721088,6.0
0.7551020408163265,6.0
0.7585034013605442,6.0
0.7619047619047619,6.0
0.7653061224489796,6.0
0.7687074829931972,6.0
0.7721088435374149,6.0
0.7755102040816326,7.0
0.7789115646258503,8.0
0.782312925170068,8.0
0.7857142857142857,8.0
0.7891156462585034,8.0
0.7925170068027211,8.0
0.7959183673469388,8.0
0.7993197278911565,8.0
0.8027210884353742,8.0
0.8061224489795918,9.0
0.8095238095238095,9.0
0.8129251700680272,10.0
0.8163265306122449,11.0
0.8197278911564626,11.0
0.8231292517006803,12.0
0.826530612244898,14.0
0.8299319727891157,14.0
0.8333333333333334,15.0
0.8367346938775511,34.0
0.8401360544217688,40.0
0.8435374149659864,42.0
0.8469387755102041,54.0
0.8503401360544217,94.0
0.8537414965986394,1000.0
0.8571428571428571,1000.0
0.8605442176870748,1000.0
0.8639455782312925,1000.0
0.8673469387755102,1000.0
0.8707482993197279,1000.0
0.8741496598639455,1000.0
0.8775510204081632,1000.0
0.8809523809523809,1000.0
0.8843537414965986,10000.0
0.8877551020408163,10000.0
0.891156462585034,10000.0
0.8945578231292517,10000.0
0.8979591836734694,10000.0
0.9013605442176871,10000.0
0.9047619047619048,10000.0
0.9081632653061225,10000.0
0.9115646258503401,10000.0
0.9149659863945578,10000.0
0.9183673469387755,10000.0
0.9217687074829932,10000.0
0.9251700680272109,10000.0
0.9285714285714286,10000.0
0.9319727891156463,10000.0
0.935374149659864,10000.0
0.9387755102040817,10000.0
0.9421768707482994,10000.0
0.9455782312925171,10000.0
0.9489795918367347,10000.0
0.9523809523809523,10000.0
0.95578231292517,10000.0
0.9591836734693877,10000.0
0.9625850340136054,10000.0
0.9659863945578231,10000.0
0.9693877551020408,10000.0
0.9727891156462585,10000.0
0.9761904761904762,10000.0
0.9795918367346939,10000.0
0.9829931972789115,10000.0
0.9863945578231292,10000.0
0.9897959183673469,10000.0
0.9931972789115646,10000.0
0.9965986394557823,10000.0
1.0,10000.0


==> data/solve_mpir_posit_16_32_64/relative_error.sorted.csv <==
percent,Float64
0.0,3.091283183103333e-10
0.003401360544217687,1.4228980480549515e-9
0.006802721088435374,2.639055275521857e-9
0.01020408163265306,1.8659351539460343e-8
0.013605442176870748,4.7839710861280786e-8
0.017006802721088437,4.035107772326782e-6
0.02040816326530612,5.300849836259153e-6
0.023809523809523808,4.1804685873619714e-5
0.027210884353741496,0.00010188465765628833
0.030612244897959183,0.0001975612223525658
0.034013605442176874,0.0002703716666137644
0.03741496598639456,0.00032818611233959043
0.04081632653061224,0.00039701299026097476
0.04421768707482993,0.0005223540461523891
0.047619047619047616,0.0006931799785824764
0.05102040816326531,0.0008276287236117864
0.05442176870748299,0.0008585333044620026
0.05782312925170068,0.000985531995652274
0.061224489795918366,0.006710631476190568
0.06462585034013606,0.020404469283114332
0.06802721088435375,0.08274597047325917
0.07142857142857142,0.0942835176163214
0.07482993197278912,0.15101836612536057
0.0782312925170068,0.15954400933390395
0.08163265306122448,0.2181909272586093
0.08503401360544217,0.2994877555002367
0.08843537414965986,0.37836626621757913
0.09183673469387756,0.5412711727288897
0.09523809523809523,0.5559964592250998
0.09863945578231292,0.6906432655069014
0.10204081632653061,0.7405045433820797
0.1054421768707483,0.7912356503333832
0.10884353741496598,0.795724219680774
0.11224489795918367,0.7964180463893011
0.11564625850340136,0.8008585845668417
0.11904761904761904,0.8193041605484497
0.12244897959183673,0.8356023811822831
0.12585034013605442,0.8445592306815622
0.1292517006802721,0.8801581940437856
0.1326530612244898,0.8838467498711486
0.1360544217687075,0.8848783689318468
0.13945578231292516,0.8883118468554129
0.14285714285714285,0.900521314616819
0.14625850340136054,0.9046841582686604
0.14965986394557823,0.909889754870149
0.15306122448979592,0.909889754870149
0.1564625850340136,0.9102793144947122
0.1598639455782313,0.9241601726604822
0.16326530612244897,0.9793208845905291
0.16666666666666666,0.9898460134410109
0.17006802721088435,0.9940003266550134
0.17346938775510204,0.9956023860039044
0.17687074829931973,1.0014845207172267
0.18027210884353742,1.0017167040533739
0.1836734693877551,1.0059461440960609
0.1870748299319728,1.0432843788839976
0.19047619047619047,1.0505647559426243
0.19387755102040816,1.0562285648601413
0.19727891156462585,1.0641757910220158
0.20068027210884354,1.077258189296596
0.20408163265306123,1.0871201309994978
0.20748299319727892,1.096042575798356
0.2108843537414966,1.0962731923742157
0.21428571428571427,1.1082549162811035
0.21768707482993196,1.1090521003633138
0.22108843537414966,1.114932022459087
0.22448979591836735,1.1220843178552478
0.22789115646258504,1.1264563165940682
0.23129251700680273,1.1356375654000446
0.23469387755102042,1.1376632313608408
0.23809523809523808,1.1469425366343131
0.24149659863945577,1.147978467448915
0.24489795918367346,1.1620589845811466
0.24829931972789115,1.1624766691957298
0.25170068027210885,1.163151419375771
0.25510204081632654,1.1659146942125298
0.2585034013605442,1.167320301739994
0.2619047619047619,1.1748359983608152
0.2653061224489796,1.190476738438249
0.2687074829931973,1.1981285495415832
0.272108843537415,1.1996863287297763
0.2755102040816326,1.203400931310728
0.2789115646258503,1.2336765085199688
0.282312925170068,1.2380091049011026
0.2857142857142857,1.244032336636744
0.2891156462585034,1.2441019719687676
0.2925170068027211,1.2543602056642307
0.29591836734693877,1.25916221322515
0.29931972789115646,1.2593280807119285
0.30272108843537415,1.2629177514109267
0.30612244897959184,1.26522344760296
0.30952380952380953,1.272249367131726
0.3129251700680272,1.2728819049855549
0.3163265306122449,1.2912615035797887
0.3197278911564626,1.2988183326198914
0.3231292517006803,1.299562217104149
0.32653061224489793,1.2999379639122448
0.3299319727891156,1.3023227811514575
0.3333333333333333,1.311849947313204
0.336734693877551,1.3136923082263463
0.3401360544217687,1.31488248472927
0.3435374149659864,1.3159281174184698
0.3469387755102041,1.3202477021956145
0.35034013605442177,1.3215966138487325
0.35374149659863946,1.3215966138487325
0.35714285714285715,1.3229270001675446
0.36054421768707484,1.331315904574302
0.36394557823129253,1.3337636836498954
0.3673469387755102,1.3400098468853194
0.3707482993197279,1.343298227274689
0.3741496598639456,1.3450512690420295
0.37755102040816324,1.3503776808933767
0.38095238095238093,1.3517645821985107
0.3843537414965986,1.3522293703475914
0.3877551020408163,1.352672797870654
0.391156462585034,1.354296669349909
0.3945578231292517,1.358699423480893
0.3979591836734694,1.3610292311801375
0.4013605442176871,1.3629122975268606
0.40476190476190477,1.3690377842619796
0.40816326530612246,1.3692251494599492
0.41156462585034015,1.3696027659187366
0.41496598639455784,1.3698916486377022
0.41836734693877553,1.3704822083261683
0.4217687074829932,1.3709381978150628
0.42517006802721086,1.3713899798333822
0.42857142857142855,1.3734409880445473
0.43197278911564624,1.3774185340108418
0.43537414965986393,1.378866967499745
0.4387755102040816,1.3792691688495098
0.4421768707482993,1.3794495297132165
0.445578231292517,1.3794821483593236
0.4489795918367347,1.3795743955127597
0.4523809523809524,1.381098659001214
0.4557823129251701,1.383069134217171
0.45918367346938777,1.383261236853125
0.46258503401360546,1.3856688067256129
0.46598639455782315,1.3873433696325626
0.46938775510204084,1.387368273050733
0.47278911564625853,1.3881318163885839
0.47619047619047616,1.388544324772803
0.47959183673469385,1.3889207350278177
0.48299319727891155,1.3891984812881522
0.48639455782312924,1.3900535869053383
0.4897959183673469,1.3902035050895685
0.4931972789115646,1.3907534845376768
0.4965986394557823,1.3936961691309284
0.5,1.3945084407904884
0.5034013605442177,1.394722723126862
0.5068027210884354,1.3953545776972807
0.5102040816326531,1.397369140401462
0.5136054421768708,1.3973770844721263
0.5170068027210885,1.3976337940724013
0.5204081632653061,1.3976931575040623
0.5238095238095238,1.3981447858793143
0.5272108843537415,1.3981447858793143
0.5306122448979592,1.3983717866624368
0.5340136054421769,1.3999225676046576
0.5374149659863946,1.4004767340536979
0.5408163265306123,1.4014950078458581
0.54421768707483,1.402314886372555
0.5476190476190477,1.4024781068178185
0.5510204081632653,1.4027358944584427
0.5544217687074829,1.4036730846408716
0.5578231292517006,1.4048812803793431
0.5612244897959183,1.4052905057346385
0.564625850340136,1.4063216935997251
0.5680272108843537,1.4065593066178537
0.5714285714285714,1.4072062651294204
0.5748299319727891,1.408137767763807
0.5782312925170068,1.410419303296887
0.5816326530612245,1.410799782980887
0.5850340136054422,1.4109825338816053
0.5884353741496599,1.411733344781224
0.5918367346938775,1.4121784134410078
0.5952380952380952,1.4122514173658829
0.5986394557823129,1.4123067036239538
0.6020408163265306,1.4126195097192298
0.6054421768707483,1.4126395877248832
0.608843537414966,1.4126738132933445
0.6122448979591837,1.4127792617766517
0.6156462585034014,1.4132863926831263
0.6190476190476191,1.4135678635640545
0.6224489795918368,1.4139446796621382
0.6258503401360545,1.4142078947950394
0.6292517006802721,1.4142183818241327
0.6326530612244898,1.4143179434328628
0.6360544217687075,1.4143513855910983
0.6394557823129252,1.4144027910950385
0.6428571428571429,1.4144488330252771
0.6462585034013606,1.414520631368345
0.6496598639455783,1.41460530834468
0.6530612244897959,1.4146187193627264
0.6564625850340136,1.415093265437002
0.6598639455782312,1.415799153433637
0.6632653061224489,1.4164023884518524
0.6666666666666666,1.4166915373517124
0.6700680272108843,1.4174189654984766
0.673469387755102,1.4174226474736749
0.6768707482993197,1.4176371384022473
0.6802721088435374,1.4177230119096882
0.6836734693877551,1.4182229958676777
0.6870748299319728,1.4184407743274527
0.6904761904761905,1.4192232663227957
0.6938775510204082,1.419714724783678
0.6972789115646258,1.4207107798652876
0.7006802721088435,1.4211385018217353
0.7040816326530612,1.4216233558806983
0.7074829931972789,1.421744220719595
0.7108843537414966,1.423658921130987
0.7142857142857143,1.4242976072034141
0.717687074829932,1.4244985068717502
0.7210884353741497,1.4262922356043026
0.7244897959183674,1.4265684117938315
0.7278911564625851,1.4270510636607765
0.7312925170068028,1.4273650588155424
0.7346938775510204,1.4276370863233125
0.7380952380952381,1.427994334193806
0.7414965986394558,1.4283699101384864
0.7448979591836735,1.430707194091953
0.7482993197278912,1.433676705043003
0.7517006802721088,1.433895097581325
0.7551020408163265,1.4345571221129458
0.7585034013605442,1.4349445272060795
0.7619047619047619,1.4354101179824683
0.7653061224489796,1.4356215366078786
0.7687074829931972,1.436008014136302
0.7721088435374149,1.4366940174574139
0.7755102040816326,1.4377764764602055
0.7789115646258503,1.4377875006370628
0.782312925170068,1.439027850180113
0.7857142857142857,1.4415325989794852
0.7891156462585034,1.4425312078747021
0.7925170068027211,1.4432922344637564
0.7959183673469388,1.4443082211645786
0.7993197278911565,1.4463408869822842
0.8027210884353742,1.4478655921088015
0.8061224489795918,1.4511657869787324
0.8095238095238095,1.454728600344142
0.8129251700680272,1.4628556198213407
0.8163265306122449,1.4655691525539338
0.8197278911564626,1.4709045272901724
0.8231292517006803,1.4800067215974613
0.826530612244898,1.4804410152101317
0.8299319727891157,1.4917794222355591
0.8333333333333334,1.5536981764413151
0.8367346938775511,1.561021400732302
0.8401360544217688,1.5746970331684236
0.8435374149659864,1.6365303068509622
0.8469387755102041,2.5380215172904217
0.8503401360544217,413.415981404188
0.8537414965986394,1000.0
0.8571428571428571,1000.0
0.8605442176870748,1000.0
0.8639455782312925,1000.0
0.8673469387755102,1000.0
0.8707482993197279,1000.0
0.8741496598639455,1000.0
0.8775510204081632,1000.0
0.8809523809523809,1000.0
0.8843537414965986,10000.0
0.8877551020408163,10000.0
0.891156462585034,10000.0
0.8945578231292517,10000.0
0.8979591836734694,10000.0
0.9013605442176871,10000.0
0.9047619047619048,10000.0
0.9081632653061225,10000.0
0.9115646258503401,10000.0
0.9149659863945578,10000.0
0.9183673469387755,10000.0
0.9217687074829932,10000.0
0.9251700680272109,10000.0
0.9285714285714286,10000.0
0.9319727891156463,10000.0
0.935374149659864,10000.0
0.9387755102040817,10000.0
0.9421768707482994,10000.0
0.9455782312925171,10000.0
0.9489795918367347,10000.0
0.9523809523809523,10000.0
0.95578231292517,10000.0
0.9591836734693877,10000.0
0.9625850340136054,10000.0
0.9659863945578231,10000.0
0.9693877551020408,10000.0
0.9727891156462585,10000.0
0.9761904761904762,10000.0
0.9795918367346939,10000.0
0.9829931972789115,10000.0
0.9863945578231292,10000.0
0.9897959183673469,10000.0
0.9931972789115646,10000.0
0.9965986394557823,10000.0
1.0,10000.0


==> data/solve_mpir_takum_08_16_32/iteration_count.csv <==
matrix\type,Float64
AG-Monien/cage,Inf
AG-Monien/netz4504_dual,1.00000000000000000000000000000000000e+00
AG-Monien/ukerbe1_dual,0.00000000000000000000000000000000000e+00
Arenas/jazz,Inf
Averous/epb0,0.00000000000000000000000000000000000e+00
Bai/bfwa398,1.00000000000000000000000000000000000e+00
Bai/bfwa62,1.00000000000000000000000000000000000e+00
Bai/bfwa782,1.00000000000000000000000000000000000e+00
Bai/bfwb398,1.00000000000000000000000000000000000e+00
Bai/bfwb62,Inf
Bai/bfwb782,1.00000000000000000000000000000000000e+00
Bai/bwm200,1.00000000000000000000000000000000000e+00
Bai/bwm2000,0.00000000000000000000000000000000000e+00
Bai/cdde1,1.00000000000000000000000000000000000e+00
Bai/cdde2,1.00000000000000000000000000000000000e+00
Bai/cdde3,1.00000000000000000000000000000000000e+00
Bai/cdde4,1.00000000000000000000000000000000000e+00
Bai/cdde5,1.00000000000000000000000000000000000e+00
Bai/cdde6,1.00000000000000000000000000000000000e+00
Bai/ck104,1.00000000000000000000000000000000000e+00
Bai/ck400,1.00000000000000000000000000000000000e+00
Bai/ck656,1.00000000000000000000000000000000000e+00
Bai/dw256A,1.00000000000000000000000000000000000e+00
Bai/dw256B,1.00000000000000000000000000000000000e+00
Bai/dwa512,1.00000000000000000000000000000000000e+00
Bai/dwb512,1.00000000000000000000000000000000000e+00
Bai/lop163,1.00000000000000000000000000000000000e+00
Bai/mhdb416,1.00000000000000000000000000000000000e+00
Bai/odepa400,1.00000000000000000000000000000000000e+00
Bai/olm100,Inf
Bai/olm1000,1.00000000000000000000000000000000000e+00
Bai/olm2000,0.00000000000000000000000000000000000e+00
Bai/olm500,1.00000000000000000000000000000000000e+00
Bai/pde225,1.00000000000000000000000000000000000e+00
Bai/pde900,1.00000000000000000000000000000000000e+00
Bai/rdb1250,0.00000000000000000000000000000000000e+00
Bai/rdb1250l,0.00000000000000000000000000000000000e+00
Bai/rdb200,Inf
Bai/rdb200l,1.00000000000000000000000000000000000e+00
Bai/rdb450,1.00000000000000000000000000000000000e+00
Bai/rdb450l,1.00000000000000000000000000000000000e+00
Bai/rdb800l,1.00000000000000000000000000000000000e+00
Bai/rdb968,1.00000000000000000000000000000000000e+00
Bai/rw136,1.00000000000000000000000000000000000e+00
Bai/rw496,1.00000000000000000000000000000000000e+00
Bai/tols1090,0.00000000000000000000000000000000000e+00
Bai/tols2000,0.00000000000000000000000000000000000e+00
Bai/tols340,1.00000000000000000000000000000000000e+00
Bai/tols4000,0.00000000000000000000000000000000000e+00
Bai/tols90,1.00000000000000000000000000000000000e+00
Bai/tub100,3.00000000000000000000000000000000000e+00
Bai/tub1000,1.00000000000000000000000000000000000e+00
Bates/Chem97ZtZ,0.00000000000000000000000000000000000e+00
CPM/cz148,Inf
CPM/cz308,1.00000000000000000000000000000000000e+00
CPM/cz628,1.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n10,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity01,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity02,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity03,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity04,1.00000000000000000000000000000000000e+00
FEMLAB/poisson2D,1.00000000000000000000000000000000000e+00
FEMLAB/problem1,1.00000000000000000000000000000000000e+00
FIDAP/ex1,1.00000000000000000000000000000000000e+00
FIDAP/ex5,Inf
Grund/b1_ss,1.00000000000000000000000000000000000e+00
Grund/b2_ss,0.00000000000000000000000000000000000e+00
Grund/d_dyn,1.00000000000000000000000000000000000e+00
Grund/d_dyn1,1.10000000000000000000000000000000000e+01
Grund/d_ss,1.00000000000000000000000000000000000e+00
Grund/poli,0.00000000000000000000000000000000000e+00
Gset/G11,Inf
Gset/G12,Inf
Gset/G13,Inf
Gset/G14,Inf
Gset/G15,Inf
Gset/G16,Inf
Gset/G17,-Inf
Gset/G18,Inf
Gset/G19,Inf
Gset/G20,Inf
Gset/G21,Inf
Gset/G32,0.00000000000000000000000000000000000e+00
Gset/G33,0.00000000000000000000000000000000000e+00
Gset/G34,0.00000000000000000000000000000000000e+00
HB/1138_bus,0.00000000000000000000000000000000000e+00
HB/494_bus,-Inf
HB/662_bus,-Inf
HB/685_bus,-Inf
HB/arc130,1.00000000000000000000000000000000000e+00
HB/ash85,Inf
HB/bcspwr01,2.00000000000000000000000000000000000e+00
HB/bcspwr03,1.00000000000000000000000000000000000e+00
HB/bcsstk01,1.00000000000000000000000000000000000e+00
HB/bcsstk02,Inf
HB/bcsstk03,-Inf
HB/bcsstk04,1.00000000000000000000000000000000000e+00
HB/bcsstk05,1.00000000000000000000000000000000000e+00
HB/bcsstk06,-Inf
HB/bcsstk07,-Inf
HB/bcsstk19,-Inf
HB/bcsstk20,-Inf
HB/bcsstk22,-Inf
HB/bcsstm02,1.00000000000000000000000000000000000e+00
HB/bcsstm05,1.00000000000000000000000000000000000e+00
HB/bcsstm06,1.00000000000000000000000000000000000e+00
HB/bcsstm07,1.00000000000000000000000000000000000e+00
HB/bcsstm08,0.00000000000000000000000000000000000e+00
HB/bcsstm09,0.00000000000000000000000000000000000e+00
HB/bcsstm11,0.00000000000000000000000000000000000e+00
HB/bcsstm19,1.00000000000000000000000000000000000e+00
HB/bcsstm20,1.00000000000000000000000000000000000e+00
HB/bcsstm21,0.00000000000000000000000000000000000e+00
HB/bcsstm22,1.00000000000000000000000000000000000e+00
HB/bcsstm23,0.00000000000000000000000000000000000e+00
HB/bcsstm26,0.00000000000000000000000000000000000e+00
HB/bp_0,1.00000000000000000000000000000000000e+00
HB/bp_1000,-Inf
HB/bp_1200,1.00000000000000000000000000000000000e+00
HB/bp_1400,1.00000000000000000000000000000000000e+00
HB/bp_1600,1.00000000000000000000000000000000000e+00
HB/bp_200,1.00000000000000000000000000000000000e+00
HB/bp_400,1.00000000000000000000000000000000000e+00
HB/bp_600,-Inf
HB/bp_800,1.00000000000000000000000000000000000e+00
HB/can_161,1.00000000000000000000000000000000000e+00
HB/can_24,1.00000000000000000000000000000000000e+00
HB/can_62,-Inf
HB/can_73,Inf
HB/can_96,1.00000000000000000000000000000000000e+00
HB/dwt_234,1.00000000000000000000000000000000000e+00
HB/dwt_310,Inf
HB/dwt_59,2.00000000000000000000000000000000000e+00
HB/dwt_66,2.00000000000000000000000000000000000e+00
HB/dwt_87,Inf
HB/fs_183_4,1.00000000000000000000000000000000000e+00
HB/fs_183_6,1.00000000000000000000000000000000000e+00
HB/fs_541_1,1.00000000000000000000000000000000000e+00
HB/fs_541_2,-Inf
HB/fs_541_3,-Inf
HB/fs_541_4,1.00000000000000000000000000000000000e+00
HB/fs_680_1,1.00000000000000000000000000000000000e+00
HB/fs_680_2,1.00000000000000000000000000000000000e+00
HB/fs_680_3,1.00000000000000000000000000000000000e+00
HB/fs_760_1,1.00000000000000000000000000000000000e+00
HB/gr_30_30,1.00000000000000000000000000000000000e+00
HB/gre_1107,0.00000000000000000000000000000000000e+00
HB/gre_115,2.00000000000000000000000000000000000e+00
HB/gre_185,6.00000000000000000000000000000000000e+00
HB/gre_216a,-Inf
HB/gre_216b,1.00000000000000000000000000000000000e+00
HB/gre_343,Inf
HB/gre_512,3.00000000000000000000000000000000000e+00
HB/hor_131,1.00000000000000000000000000000000000e+00
HB/ibm32,4.00000000000000000000000000000000000e+00
HB/impcol_a,1.00000000000000000000000000000000000e+00
HB/impcol_b,1.00000000000000000000000000000000000e+00
HB/impcol_c,1.00000000000000000000000000000000000e+00
HB/impcol_d,1.00000000000000000000000000000000000e+00
HB/impcol_e,1.00000000000000000000000000000000000e+00
HB/jagmesh1,Inf
HB/jagmesh2,0.00000000000000000000000000000000000e+00
HB/jagmesh3,0.00000000000000000000000000000000000e+00
HB/jagmesh4,0.00000000000000000000000000000000000e+00
HB/jagmesh5,0.00000000000000000000000000000000000e+00
HB/jagmesh6,0.00000000000000000000000000000000000e+00
HB/jagmesh7,0.00000000000000000000000000000000000e+00
HB/jagmesh8,0.00000000000000000000000000000000000e+00
HB/jagmesh9,0.00000000000000000000000000000000000e+00
HB/jpwh_991,1.00000000000000000000000000000000000e+00
HB/lshp1009,0.00000000000000000000000000000000000e+00
HB/lshp1270,0.00000000000000000000000000000000000e+00
HB/lshp_265,Inf
HB/lshp_406,Inf
HB/lshp_577,Inf
HB/lshp_778,Inf
HB/lund_a,1.00000000000000000000000000000000000e+00
HB/lund_b,1.00000000000000000000000000000000000e+00
HB/mahindas,0.00000000000000000000000000000000000e+00
HB/nnc666,1.00000000000000000000000000000000000e+00
HB/nos1,-Inf
HB/nos2,1.00000000000000000000000000000000000e+00
HB/nos4,Inf
HB/nos5,1.00000000000000000000000000000000000e+00
HB/nos6,1.00000000000000000000000000000000000e+00
HB/nos7,1.00000000000000000000000000000000000e+00
HB/orsirr_1,0.00000000000000000000000000000000000e+00
HB/orsirr_2,1.00000000000000000000000000000000000e+00
HB/plat362,1.00000000000000000000000000000000000e+00
HB/plskz362,1.00000000000000000000000000000000000e+00
HB/pores_1,1.00000000000000000000000000000000000e+00
HB/pores_2,0.00000000000000000000000000000000000e+00
HB/pores_3,1.00000000000000000000000000000000000e+00
HB/saylr1,-Inf
HB/sherman1,1.00000000000000000000000000000000000e+00
HB/sherman4,0.00000000000000000000000000000000000e+00
HB/shl_0,1.00000000000000000000000000000000000e+00
HB/shl_200,1.00000000000000000000000000000000000e+00
HB/shl_400,1.00000000000000000000000000000000000e+00
HB/steam1,1.00000000000000000000000000000000000e+00
HB/steam3,1.00000000000000000000000000000000000e+00
HB/str_0,1.00000000000000000000000000000000000e+00
HB/str_200,1.00000000000000000000000000000000000e+00
HB/str_400,1.00000000000000000000000000000000000e+00
HB/str_600,1.00000000000000000000000000000000000e+00
HB/west0067,3.00000000000000000000000000000000000e+00
HB/west0132,1.00000000000000000000000000000000000e+00
HB/west0167,-Inf
HB/west0381,1.00000000000000000000000000000000000e+00
HB/west0479,1.00000000000000000000000000000000000e+00
HB/west0497,-Inf
HB/west0655,1.00000000000000000000000000000000000e+00
HB/young3c,1.00000000000000000000000000000000000e+00
Hamrle/Hamrle1,1.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_81_2,0.00000000000000000000000000000000000e+00
JGD_CAG/CAG_mat72,1.00000000000000000000000000000000000e+00
JGD_SPG/08blocks,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_150,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200b,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20b,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_300,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_500,1.00000000000000000000000000000000000e+00
ML_Graph/Ecoli_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/Glass_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/Olivetti_norm_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/Spectro_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/YaleA_10NN,Inf
ML_Graph/breasttissue_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/dermatology_5NN,1.00000000000000000000000000000000000e+00
ML_Graph/iris_dataset_30NN,Inf
ML_Graph/micromass_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/umistfacesnorm_10NN,3.00000000000000000000000000000000000e+00
MathWorks/pivtol,1.00000000000000000000000000000000000e+00
Morandini/robot,1.00000000000000000000000000000000000e+00
Muite/Chebyshev1,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian2,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian3,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian4,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian5,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian6,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian7,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian8,2.00000000000000000000000000000000000e+00
Newman/football,Inf
Newman/polbooks,Inf
Oberwolfach/LF10,1.00000000000000000000000000000000000e+00
Oberwolfach/LFAT5,1.00000000000000000000000000000000000e+00
Oberwolfach/rail_1357,0.00000000000000000000000000000000000e+00
Oberwolfach/t2dal_e,0.00000000000000000000000000000000000e+00
Pajek/GD95_c,1.00000000000000000000000000000000000e+00
Pajek/Stranke94,Inf
Pajek/Tina_AskCog,1.00000000000000000000000000000000000e+00
Pothen/mesh1e1,2.00000000000000000000000000000000000e+00
Pothen/mesh1em1,1.00000000000000000000000000000000000e+00
Pothen/mesh1em6,1.00000000000000000000000000000000000e+00
Pothen/mesh2e1,-Inf
Pothen/mesh2em5,1.00000000000000000000000000000000000e+00
Pothen/mesh3e1,1.00000000000000000000000000000000000e+00
Pothen/mesh3em5,1.00000000000000000000000000000000000e+00
Rajat/rajat04,0.00000000000000000000000000000000000e+00
Rajat/rajat05,-Inf
Rajat/rajat11,1.00000000000000000000000000000000000e+00
Rajat/rajat14,-Inf
Rajat/rajat19,0.00000000000000000000000000000000000e+00
Rommes/ww_36_pmec_36,1.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_01,0.00000000000000000000000000000000000e+00
Sandia/fpga_trans_01,0.00000000000000000000000000000000000e+00
Sandia/fpga_trans_02,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_03,-Inf
Sandia/oscil_dcop_05,-Inf
Sandia/oscil_dcop_10,-Inf
Sandia/oscil_dcop_11,-Inf
Sandia/oscil_dcop_12,-Inf
Sandia/oscil_trans_01,-Inf
TOKAMAK/utm300,1.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_1,1.00000000000000000000000000000000000e+00
VDOL/hangGlider_1,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_1,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_2,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_3,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_4,1.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_1,1.00000000000000000000000000000000000e+00
VDOL/spaceStation_2,1.00000000000000000000000000000000000e+00
VDOL/spaceStation_3,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_1,2.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_2,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_3,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_5,1.00000000000000000000000000000000000e+00
YZhou/circuit204,Inf
vanHeukelum/cage3,2.00000000000000000000000000000000000e+00
vanHeukelum/cage4,2.00000000000000000000000000000000000e+00
vanHeukelum/cage5,1.00000000000000000000000000000000000e+00
vanHeukelum/cage6,1.00000000000000000000000000000000000e+00
vanHeukelum/cage7,1.00000000000000000000000000000000000e+00


==> data/solve_mpir_takum_08_16_32/iteration_count.sorted.csv <==
percent,Float64
0.0,0.1
0.003401360544217687,0.1
0.006802721088435374,0.1
0.01020408163265306,0.1
0.013605442176870748,0.1
0.017006802721088437,0.1
0.02040816326530612,0.1
0.023809523809523808,0.1
0.027210884353741496,0.1
0.030612244897959183,0.1
0.034013605442176874,0.1
0.03741496598639456,0.1
0.04081632653061224,0.1
0.04421768707482993,0.1
0.047619047619047616,0.1
0.05102040816326531,0.1
0.05442176870748299,0.1
0.05782312925170068,0.1
0.061224489795918366,0.1
0.06462585034013606,0.1
0.06802721088435375,0.1
0.07142857142857142,0.1
0.07482993197278912,0.1
0.0782312925170068,0.1
0.08163265306122448,0.1
0.08503401360544217,0.1
0.08843537414965986,0.1
0.09183673469387756,0.1
0.09523809523809523,0.1
0.09863945578231292,0.1
0.10204081632653061,0.1
0.1054421768707483,0.1
0.10884353741496598,0.1
0.11224489795918367,0.1
0.11564625850340136,0.1
0.11904761904761904,0.1
0.12244897959183673,0.1
0.12585034013605442,0.1
0.1292517006802721,0.1
0.1326530612244898,0.1
0.1360544217687075,0.1
0.13945578231292516,0.1
0.14285714285714285,0.1
0.14625850340136054,0.1
0.14965986394557823,0.1
0.15306122448979592,0.1
0.1564625850340136,1.0
0.1598639455782313,1.0
0.16326530612244897,1.0
0.16666666666666666,1.0
0.17006802721088435,1.0
0.17346938775510204,1.0
0.17687074829931973,1.0
0.18027210884353742,1.0
0.1836734693877551,1.0
0.1870748299319728,1.0
0.19047619047619047,1.0
0.19387755102040816,1.0
0.19727891156462585,1.0
0.20068027210884354,1.0
0.20408163265306123,1.0
0.20748299319727892,1.0
0.2108843537414966,1.0
0.21428571428571427,1.0
0.21768707482993196,1.0
0.22108843537414966,1.0
0.22448979591836735,1.0
0.22789115646258504,1.0
0.23129251700680273,1.0
0.23469387755102042,1.0
0.23809523809523808,1.0
0.24149659863945577,1.0
0.24489795918367346,1.0
0.24829931972789115,1.0
0.25170068027210885,1.0
0.25510204081632654,1.0
0.2585034013605442,1.0
0.2619047619047619,1.0
0.2653061224489796,1.0
0.2687074829931973,1.0
0.272108843537415,1.0
0.2755102040816326,1.0
0.2789115646258503,1.0
0.282312925170068,1.0
0.2857142857142857,1.0
0.2891156462585034,1.0
0.2925170068027211,1.0
0.29591836734693877,1.0
0.29931972789115646,1.0
0.30272108843537415,1.0
0.30612244897959184,1.0
0.30952380952380953,1.0
0.3129251700680272,1.0
0.3163265306122449,1.0
0.3197278911564626,1.0
0.3231292517006803,1.0
0.32653061224489793,1.0
0.3299319727891156,1.0
0.3333333333333333,1.0
0.336734693877551,1.0
0.3401360544217687,1.0
0.3435374149659864,1.0
0.3469387755102041,1.0
0.35034013605442177,1.0
0.35374149659863946,1.0
0.35714285714285715,1.0
0.36054421768707484,1.0
0.36394557823129253,1.0
0.3673469387755102,1.0
0.3707482993197279,1.0
0.3741496598639456,1.0
0.37755102040816324,1.0
0.38095238095238093,1.0
0.3843537414965986,1.0
0.3877551020408163,1.0
0.391156462585034,1.0
0.3945578231292517,1.0
0.3979591836734694,1.0
0.4013605442176871,1.0
0.40476190476190477,1.0
0.40816326530612246,1.0
0.41156462585034015,1.0
0.41496598639455784,1.0
0.41836734693877553,1.0
0.4217687074829932,1.0
0.42517006802721086,1.0
0.42857142857142855,1.0
0.43197278911564624,1.0
0.43537414965986393,1.0
0.4387755102040816,1.0
0.4421768707482993,1.0
0.445578231292517,1.0
0.4489795918367347,1.0
0.4523809523809524,1.0
0.4557823129251701,1.0
0.45918367346938777,1.0
0.46258503401360546,1.0
0.46598639455782315,1.0
0.46938775510204084,1.0
0.47278911564625853,1.0
0.47619047619047616,1.0
0.47959183673469385,1.0
0.48299319727891155,1.0
0.48639455782312924,1.0
0.4897959183673469,1.0
0.4931972789115646,1.0
0.4965986394557823,1.0
0.5,1.0
0.5034013605442177,1.0
0.5068027210884354,1.0
0.5102040816326531,1.0
0.5136054421768708,1.0
0.5170068027210885,1.0
0.5204081632653061,1.0
0.5238095238095238,1.0
0.5272108843537415,1.0
0.5306122448979592,1.0
0.5340136054421769,1.0
0.5374149659863946,1.0
0.5408163265306123,1.0
0.54421768707483,1.0
0.5476190476190477,1.0
0.5510204081632653,1.0
0.5544217687074829,1.0
0.5578231292517006,1.0
0.5612244897959183,1.0
0.564625850340136,1.0
0.5680272108843537,1.0
0.5714285714285714,1.0
0.5748299319727891,1.0
0.5782312925170068,1.0
0.5816326530612245,1.0
0.5850340136054422,1.0
0.5884353741496599,1.0
0.5918367346938775,1.0
0.5952380952380952,1.0
0.5986394557823129,1.0
0.6020408163265306,1.0
0.6054421768707483,1.0
0.608843537414966,1.0
0.6122448979591837,1.0
0.6156462585034014,1.0
0.6190476190476191,1.0
0.6224489795918368,1.0
0.6258503401360545,1.0
0.6292517006802721,1.0
0.6326530612244898,1.0
0.6360544217687075,1.0
0.6394557823129252,1.0
0.6428571428571429,1.0
0.6462585034013606,1.0
0.6496598639455783,1.0
0.6530612244897959,1.0
0.6564625850340136,1.0
0.6598639455782312,1.0
0.6632653061224489,1.0
0.6666666666666666,1.0
0.6700680272108843,1.0
0.673469387755102,1.0
0.6768707482993197,1.0
0.6802721088435374,1.0
0.6836734693877551,1.0
0.6870748299319728,1.0
0.6904761904761905,1.0
0.6938775510204082,1.0
0.6972789115646258,1.0
0.7006802721088435,1.0
0.7040816326530612,1.0
0.7074829931972789,1.0
0.7108843537414966,1.0
0.7142857142857143,1.0
0.717687074829932,1.0
0.7210884353741497,1.0
0.7244897959183674,2.0
0.7278911564625851,2.0
0.7312925170068028,2.0
0.7346938775510204,2.0
0.7380952380952381,2.0
0.7414965986394558,2.0
0.7448979591836735,2.0
0.7482993197278912,2.0
0.7517006802721088,2.0
0.7551020408163265,2.0
0.7585034013605442,2.0
0.7619047619047619,3.0
0.7653061224489796,3.0
0.7687074829931972,3.0
0.7721088435374149,3.0
0.7755102040816326,4.0
0.7789115646258503,6.0
0.782312925170068,11.0
0.7857142857142857,1000.0
0.7891156462585034,1000.0
0.7925170068027211,1000.0
0.7959183673469388,1000.0
0.7993197278911565,1000.0
0.8027210884353742,1000.0
0.8061224489795918,1000.0
0.8095238095238095,1000.0
0.8129251700680272,1000.0
0.8163265306122449,1000.0
0.8197278911564626,1000.0
0.8231292517006803,1000.0
0.826530612244898,1000.0
0.8299319727891157,1000.0
0.8333333333333334,1000.0
0.8367346938775511,1000.0
0.8401360544217688,1000.0
0.8435374149659864,1000.0
0.8469387755102041,1000.0
0.8503401360544217,1000.0
0.8537414965986394,1000.0
0.8571428571428571,1000.0
0.8605442176870748,1000.0
0.8639455782312925,1000.0
0.8673469387755102,1000.0
0.8707482993197279,1000.0
0.8741496598639455,1000.0
0.8775510204081632,1000.0
0.8809523809523809,1000.0
0.8843537414965986,10000.0
0.8877551020408163,10000.0
0.891156462585034,10000.0
0.8945578231292517,10000.0
0.8979591836734694,10000.0
0.9013605442176871,10000.0
0.9047619047619048,10000.0
0.9081632653061225,10000.0
0.9115646258503401,10000.0
0.9149659863945578,10000.0
0.9183673469387755,10000.0
0.9217687074829932,10000.0
0.9251700680272109,10000.0
0.9285714285714286,10000.0
0.9319727891156463,10000.0
0.935374149659864,10000.0
0.9387755102040817,10000.0
0.9421768707482994,10000.0
0.9455782312925171,10000.0
0.9489795918367347,10000.0
0.9523809523809523,10000.0
0.95578231292517,10000.0
0.9591836734693877,10000.0
0.9625850340136054,10000.0
0.9659863945578231,10000.0
0.9693877551020408,10000.0
0.9727891156462585,10000.0
0.9761904761904762,10000.0
0.9795918367346939,10000.0
0.9829931972789115,10000.0
0.9863945578231292,10000.0
0.9897959183673469,10000.0
0.9931972789115646,10000.0
0.9965986394557823,10000.0
1.0,10000.0


==> data/solve_mpir_takum_08_16_32/relative_error.sorted.csv <==
percent,Float64
0.0,2.5291857466141316e-5
0.003401360544217687,0.005452787389560034
0.006802721088435374,0.07709244005527474
0.01020408163265306,0.11277949105689675
0.013605442176870748,0.12683510396718084
0.017006802721088437,0.12901286803802856
0.02040816326530612,0.13296267635910997
0.023809523809523808,0.13708270036685744
0.027210884353741496,0.18804689247441814
0.030612244897959183,0.2187573868991129
0.034013605442176874,0.21927657842035495
0.03741496598639456,0.22044524398102558
0.04081632653061224,0.3196654707697555
0.04421768707482993,0.3316791829284242
0.047619047619047616,0.5278480712293696
0.05102040816326531,0.7703067591330994
0.05442176870748299,0.8249901018479566
0.05782312925170068,0.88010388440832
0.061224489795918366,0.9051109727665875
0.06462585034013606,0.9121725510213143
0.06802721088435375,0.9130141647768173
0.07142857142857142,0.9130141647768173
0.07482993197278912,0.9165077877685079
0.0782312925170068,0.9371408938929446
0.08163265306122448,0.9423138396037286
0.08503401360544217,0.9617004726080041
0.08843537414965986,0.9902679868302674
0.09183673469387756,0.9960837120559168
0.09523809523809523,0.9983610951263681
0.09863945578231292,0.9995424614123752
0.10204081632653061,0.9999676357856153
0.1054421768707483,1.0
0.10884353741496598,1.0
0.11224489795918367,1.0
0.11564625850340136,1.0
0.11904761904761904,1.0
0.12244897959183673,1.0
0.12585034013605442,1.0
0.1292517006802721,1.0
0.1326530612244898,1.0
0.1360544217687075,1.0
0.13945578231292516,1.0
0.14285714285714285,1.0
0.14625850340136054,1.0
0.14965986394557823,1.0
0.15306122448979592,1.0
0.1564625850340136,1.0
0.1598639455782313,1.0
0.16326530612244897,1.0
0.16666666666666666,1.0
0.17006802721088435,1.0
0.17346938775510204,1.0
0.17687074829931973,1.0
0.18027210884353742,1.0
0.1836734693877551,1.0
0.1870748299319728,1.0
0.19047619047619047,1.0
0.19387755102040816,1.0
0.19727891156462585,1.0
0.20068027210884354,1.0
0.20408163265306123,1.0
0.20748299319727892,1.0
0.2108843537414966,1.0
0.21428571428571427,1.0
0.21768707482993196,1.0
0.22108843537414966,1.0
0.22448979591836735,1.0
0.22789115646258504,1.0
0.23129251700680273,1.0
0.23469387755102042,1.0
0.23809523809523808,1.0
0.24149659863945577,1.0
0.24489795918367346,1.0
0.24829931972789115,1.0
0.25170068027210885,1.0
0.25510204081632654,1.0
0.2585034013605442,1.0
0.2619047619047619,1.0000028852310054
0.2653061224489796,1.0000582230943251
0.2687074829931973,1.000364378676759
0.272108843537415,1.0007876463320828
0.2755102040816326,1.0017753757285097
0.2789115646258503,1.0043475692735626
0.282312925170068,1.0045915637597682
0.2857142857142857,1.0135159007431678
0.2891156462585034,1.0148418864129651
0.2925170068027211,1.0252404153291894
0.29591836734693877,1.0274700549549045
0.29931972789115646,1.030667354443427
0.30272108843537415,1.043178285460153
0.30612244897959184,1.0485627631212577
0.30952380952380953,1.0537555862576988
0.3129251700680272,1.0537895675474556
0.3163265306122449,1.0697567534743455
0.3197278911564626,1.0747031335397843
0.3231292517006803,1.0860376573494679
0.32653061224489793,1.1161024948768024
0.3299319727891156,1.1212542545529631
0.3333333333333333,1.126439579016544
0.336734693877551,1.1331945785167268
0.3401360544217687,1.147672959340706
0.3435374149659864,1.1574016612378013
0.3469387755102041,1.1631696144948664
0.35034013605442177,1.1632331184800988
0.35374149659863946,1.1658565129585803
0.35714285714285715,1.1950438894648459
0.36054421768707484,1.2312339343631968
0.36394557823129253,1.2347525693129868
0.3673469387755102,1.2463740349263228
0.3707482993197279,1.2683802294672364
0.3741496598639456,1.268646832188471
0.37755102040816324,1.269268901599758
0.38095238095238093,1.272275177657437
0.3843537414965986,1.2761624502693092
0.3877551020408163,1.2879079963895121
0.391156462585034,1.299634464960479
0.3945578231292517,1.2998581938201845
0.3979591836734694,1.2999459067219117
0.4013605442176871,1.3199776239085153
0.40476190476190477,1.3221145264847027
0.40816326530612246,1.3238624622734698
0.41156462585034015,1.330423220131151
0.41496598639455784,1.3329351913540883
0.41836734693877553,1.344716902059815
0.4217687074829932,1.3483753253667
0.42517006802721086,1.3495236963855706
0.42857142857142855,1.3544728001766246
0.43197278911564624,1.3663708026312855
0.43537414965986393,1.3667057508542144
0.4387755102040816,1.373411240878163
0.4421768707482993,1.3769921953595787
0.445578231292517,1.3811222874189193
0.4489795918367347,1.3876541602295938
0.4523809523809524,1.3907370192663038
0.4557823129251701,1.3969742970917656
0.45918367346938777,1.3977859332945946
0.46258503401360546,1.4011038319009574
0.46598639455782315,1.4022397564069036
0.46938775510204084,1.4050553793744156
0.47278911564625853,1.4062926548833161
0.47619047619047616,1.4250509768490982
0.47959183673469385,1.4281656075162419
0.48299319727891155,1.442714193556548
0.48639455782312924,1.447187424593853
0.4897959183673469,1.4563502058520519
0.4931972789115646,1.465586626865161
0.4965986394557823,1.4661114497851342
0.5,1.4979104899299798
0.5034013605442177,1.5212820245598337
0.5068027210884354,1.546530756412701
0.5102040816326531,1.549673149620732
0.5136054421768708,1.553589240637838
0.5170068027210885,1.5681575602774902
0.5204081632653061,1.576664942120183
0.5238095238095238,1.598179046287384
0.5272108843537415,1.6211138274006602
0.5306122448979592,1.6267805114450178
0.5340136054421769,1.6502702048770623
0.5374149659863946,1.6856440205580447
0.5408163265306123,1.7897476764534017
0.54421768707483,1.8011818338024461
0.5476190476190477,1.8289370227695754
0.5510204081632653,1.9064248836102666
0.5544217687074829,1.9273524887893738
0.5578231292517006,1.9561020366350643
0.5612244897959183,1.971380218634348
0.564625850340136,1.982572749254023
0.5680272108843537,2.015553958236296
0.5714285714285714,2.4866597522607092
0.5748299319727891,2.6856723230916772
0.5782312925170068,2.784487961850733
0.5816326530612245,2.9116610012201525
0.5850340136054422,3.054280941569689
0.5884353741496599,3.2988808261327387
0.5918367346938775,3.910354582002397
0.5952380952380952,4.362832480746616
0.5986394557823129,4.362832480746616
0.6020408163265306,4.607637965572184
0.6054421768707483,4.88549994516326
0.608843537414966,4.9513006572262945
0.6122448979591837,5.1787575914499815
0.6156462585034014,5.356923513582957
0.6190476190476191,6.032255176819661
0.6224489795918368,7.1323201621635315
0.6258503401360545,8.21154977406092
0.6292517006802721,10.907001844215156
0.6326530612244898,13.723173749297155
0.6360544217687075,19.15433268599459
0.6394557823129252,19.764962180158598
0.6428571428571429,20.07266522587793
0.6462585034013606,21.654758448855837
0.6496598639455783,27.41268115301578
0.6530612244897959,27.983877327481096
0.6564625850340136,30.336369113615838
0.6598639455782312,32.376269400929445
0.6632653061224489,34.40527654783784
0.6666666666666666,34.54903993413811
0.6700680272108843,41.780600107367235
0.673469387755102,46.2079489897482
0.6768707482993197,74.38637845253274
0.6802721088435374,80.20819293640153
0.6836734693877551,185.36715718808077
0.6870748299319728,237.2297643198266
0.6904761904761905,304.5053665403038
0.6938775510204082,313.36215280422846
0.6972789115646258,892.9535162544655
0.7006802721088435,1000.0
0.7040816326530612,1000.0
0.7074829931972789,1000.0
0.7108843537414966,1000.0
0.7142857142857143,1000.0
0.717687074829932,1000.0
0.7210884353741497,1000.0
0.7244897959183674,1000.0
0.7278911564625851,1000.0
0.7312925170068028,1000.0
0.7346938775510204,1000.0
0.7380952380952381,1000.0
0.7414965986394558,1000.0
0.7448979591836735,1000.0
0.7482993197278912,1000.0
0.7517006802721088,1000.0
0.7551020408163265,1000.0
0.7585034013605442,1000.0
0.7619047619047619,1000.0
0.7653061224489796,1000.0
0.7687074829931972,1000.0
0.7721088435374149,1000.0
0.7755102040816326,1000.0
0.7789115646258503,1000.0
0.782312925170068,1000.0
0.7857142857142857,1000.0
0.7891156462585034,1000.0
0.7925170068027211,1000.0
0.7959183673469388,1000.0
0.7993197278911565,1054.5748459544632
0.8027210884353742,1402.970361247084
0.8061224489795918,2426.673119177782
0.8095238095238095,4539.649066269154
0.8129251700680272,9552.287418961096
0.8163265306122449,10000.0
0.8197278911564626,10000.0
0.8231292517006803,10000.0
0.826530612244898,10000.0
0.8299319727891157,10000.0
0.8333333333333334,10000.0
0.8367346938775511,10000.0
0.8401360544217688,10000.0
0.8435374149659864,10000.0
0.8469387755102041,10000.0
0.8503401360544217,10000.0
0.8537414965986394,10000.0
0.8571428571428571,10000.0
0.8605442176870748,10000.0
0.8639455782312925,10000.0
0.8673469387755102,10000.0
0.8707482993197279,10000.0
0.8741496598639455,10000.0
0.8775510204081632,10000.0
0.8809523809523809,10000.0
0.8843537414965986,10000.0
0.8877551020408163,10000.0
0.891156462585034,10000.0
0.8945578231292517,10000.0
0.8979591836734694,10000.0
0.9013605442176871,10000.0
0.9047619047619048,10000.0
0.9081632653061225,10000.0
0.9115646258503401,10000.0
0.9149659863945578,10000.0
0.9183673469387755,10000.0
0.9217687074829932,10000.0
0.9251700680272109,10000.0
0.9285714285714286,10000.0
0.9319727891156463,10000.0
0.935374149659864,10677.65211173367
0.9387755102040817,14968.6565455724
0.9421768707482994,31198.521990163274
0.9455782312925171,39996.04403996356
0.9489795918367347,64674.37108661103
0.9523809523809523,139029.04036000711
0.95578231292517,367100.5276245126
0.9591836734693877,610337.4544019555
0.9625850340136054,9.793916658759777e6
0.9659863945578231,9.536547175642252e7
0.9693877551020408,1.734962928764073e8
0.9727891156462585,3.2382639677391182e10
0.9761904761904762,4.725386601190655e10
0.9795918367346939,2.3869187750427295e12
0.9829931972789115,7.089574344032639e12
0.9863945578231292,1.9191698623583853e14
0.9897959183673469,4.267379810478928e14
0.9931972789115646,6.710889571190818e19
0.9965986394557823,2.604797538179145e22
1.0,2.8005906579527135e27


==> data/solve_mpir_takum_16_16_32/iteration_count.csv <==
matrix\type,Float64
AG-Monien/cage,1.00000000000000000000000000000000000e+00
AG-Monien/netz4504_dual,1.00000000000000000000000000000000000e+00
AG-Monien/ukerbe1_dual,0.00000000000000000000000000000000000e+00
Arenas/jazz,1.00000000000000000000000000000000000e+00
Averous/epb0,0.00000000000000000000000000000000000e+00
Bai/bfwa398,1.00000000000000000000000000000000000e+00
Bai/bfwa62,1.00000000000000000000000000000000000e+00
Bai/bfwa782,1.00000000000000000000000000000000000e+00
Bai/bfwb398,1.00000000000000000000000000000000000e+00
Bai/bfwb62,1.00000000000000000000000000000000000e+00
Bai/bfwb782,1.00000000000000000000000000000000000e+00
Bai/bwm200,1.00000000000000000000000000000000000e+00
Bai/bwm2000,0.00000000000000000000000000000000000e+00
Bai/cdde1,1.00000000000000000000000000000000000e+00
Bai/cdde2,1.00000000000000000000000000000000000e+00
Bai/cdde3,1.00000000000000000000000000000000000e+00
Bai/cdde4,1.00000000000000000000000000000000000e+00
Bai/cdde5,1.00000000000000000000000000000000000e+00
Bai/cdde6,1.00000000000000000000000000000000000e+00
Bai/ck104,1.00000000000000000000000000000000000e+00
Bai/ck400,1.00000000000000000000000000000000000e+00
Bai/ck656,1.00000000000000000000000000000000000e+00
Bai/dw256A,1.00000000000000000000000000000000000e+00
Bai/dw256B,1.00000000000000000000000000000000000e+00
Bai/dwa512,1.00000000000000000000000000000000000e+00
Bai/dwb512,1.00000000000000000000000000000000000e+00
Bai/lop163,1.00000000000000000000000000000000000e+00
Bai/mhdb416,1.00000000000000000000000000000000000e+00
Bai/odepa400,1.00000000000000000000000000000000000e+00
Bai/olm100,1.00000000000000000000000000000000000e+00
Bai/olm1000,1.00000000000000000000000000000000000e+00
Bai/olm2000,0.00000000000000000000000000000000000e+00
Bai/olm500,1.00000000000000000000000000000000000e+00
Bai/pde225,1.00000000000000000000000000000000000e+00
Bai/pde900,1.00000000000000000000000000000000000e+00
Bai/rdb1250,0.00000000000000000000000000000000000e+00
Bai/rdb1250l,0.00000000000000000000000000000000000e+00
Bai/rdb200,1.00000000000000000000000000000000000e+00
Bai/rdb200l,1.00000000000000000000000000000000000e+00
Bai/rdb450,1.00000000000000000000000000000000000e+00
Bai/rdb450l,1.00000000000000000000000000000000000e+00
Bai/rdb800l,1.00000000000000000000000000000000000e+00
Bai/rdb968,1.00000000000000000000000000000000000e+00
Bai/rw136,1.00000000000000000000000000000000000e+00
Bai/rw496,1.00000000000000000000000000000000000e+00
Bai/tols1090,0.00000000000000000000000000000000000e+00
Bai/tols2000,0.00000000000000000000000000000000000e+00
Bai/tols340,1.00000000000000000000000000000000000e+00
Bai/tols4000,0.00000000000000000000000000000000000e+00
Bai/tols90,1.00000000000000000000000000000000000e+00
Bai/tub100,1.00000000000000000000000000000000000e+00
Bai/tub1000,1.00000000000000000000000000000000000e+00
Bates/Chem97ZtZ,0.00000000000000000000000000000000000e+00
CPM/cz148,1.00000000000000000000000000000000000e+00
CPM/cz308,1.00000000000000000000000000000000000e+00
CPM/cz628,1.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n10,0.00000000000000000000000000000000000e+00
DRIVCAV/cavity01,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity02,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity03,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity04,1.00000000000000000000000000000000000e+00
FEMLAB/poisson2D,1.00000000000000000000000000000000000e+00
FEMLAB/problem1,1.00000000000000000000000000000000000e+00
FIDAP/ex1,1.00000000000000000000000000000000000e+00
FIDAP/ex5,1.00000000000000000000000000000000000e+00
Grund/b1_ss,1.00000000000000000000000000000000000e+00
Grund/b2_ss,0.00000000000000000000000000000000000e+00
Grund/d_dyn,1.00000000000000000000000000000000000e+00
Grund/d_dyn1,1.00000000000000000000000000000000000e+00
Grund/d_ss,1.00000000000000000000000000000000000e+00
Grund/poli,0.00000000000000000000000000000000000e+00
Gset/G11,1.00000000000000000000000000000000000e+00
Gset/G12,1.00000000000000000000000000000000000e+00
Gset/G13,1.00000000000000000000000000000000000e+00
Gset/G14,2.00000000000000000000000000000000000e+00
Gset/G15,Inf
Gset/G16,2.00000000000000000000000000000000000e+00
Gset/G17,3.00000000000000000000000000000000000e+00
Gset/G18,2.00000000000000000000000000000000000e+00
Gset/G19,2.00000000000000000000000000000000000e+00
Gset/G20,Inf
Gset/G21,2.00000000000000000000000000000000000e+00
Gset/G32,0.00000000000000000000000000000000000e+00
Gset/G33,0.00000000000000000000000000000000000e+00
Gset/G34,0.00000000000000000000000000000000000e+00
HB/1138_bus,0.00000000000000000000000000000000000e+00
HB/494_bus,1.00000000000000000000000000000000000e+00
HB/662_bus,1.00000000000000000000000000000000000e+00
HB/685_bus,1.00000000000000000000000000000000000e+00
HB/arc130,1.00000000000000000000000000000000000e+00
HB/ash85,2.00000000000000000000000000000000000e+00
HB/bcspwr01,1.00000000000000000000000000000000000e+00
HB/bcspwr03,1.00000000000000000000000000000000000e+00
HB/bcsstk01,1.00000000000000000000000000000000000e+00
HB/bcsstk02,1.00000000000000000000000000000000000e+00
HB/bcsstk03,1.00000000000000000000000000000000000e+00
HB/bcsstk04,1.00000000000000000000000000000000000e+00
HB/bcsstk05,1.00000000000000000000000000000000000e+00
HB/bcsstk06,1.00000000000000000000000000000000000e+00
HB/bcsstk07,1.00000000000000000000000000000000000e+00
HB/bcsstk19,1.00000000000000000000000000000000000e+00
HB/bcsstk20,1.00000000000000000000000000000000000e+00
HB/bcsstk22,1.00000000000000000000000000000000000e+00
HB/bcsstm02,1.00000000000000000000000000000000000e+00
HB/bcsstm05,1.00000000000000000000000000000000000e+00
HB/bcsstm06,1.00000000000000000000000000000000000e+00
HB/bcsstm07,1.00000000000000000000000000000000000e+00
HB/bcsstm08,0.00000000000000000000000000000000000e+00
HB/bcsstm09,0.00000000000000000000000000000000000e+00
HB/bcsstm11,0.00000000000000000000000000000000000e+00
HB/bcsstm19,1.00000000000000000000000000000000000e+00
HB/bcsstm20,1.00000000000000000000000000000000000e+00
HB/bcsstm21,0.00000000000000000000000000000000000e+00
HB/bcsstm22,1.00000000000000000000000000000000000e+00
HB/bcsstm23,0.00000000000000000000000000000000000e+00
HB/bcsstm26,0.00000000000000000000000000000000000e+00
HB/bp_0,1.00000000000000000000000000000000000e+00
HB/bp_1000,1.00000000000000000000000000000000000e+00
HB/bp_1200,1.00000000000000000000000000000000000e+00
HB/bp_1400,1.00000000000000000000000000000000000e+00
HB/bp_1600,1.00000000000000000000000000000000000e+00
HB/bp_200,1.00000000000000000000000000000000000e+00
HB/bp_400,1.00000000000000000000000000000000000e+00
HB/bp_600,1.00000000000000000000000000000000000e+00
HB/bp_800,1.00000000000000000000000000000000000e+00
HB/can_161,1.00000000000000000000000000000000000e+00
HB/can_24,1.00000000000000000000000000000000000e+00
HB/can_62,1.00000000000000000000000000000000000e+00
HB/can_73,3.00000000000000000000000000000000000e+00
HB/can_96,1.00000000000000000000000000000000000e+00
HB/dwt_234,1.00000000000000000000000000000000000e+00
HB/dwt_310,1.00000000000000000000000000000000000e+00
HB/dwt_59,1.00000000000000000000000000000000000e+00
HB/dwt_66,1.00000000000000000000000000000000000e+00
HB/dwt_87,2.00000000000000000000000000000000000e+00
HB/fs_183_4,1.00000000000000000000000000000000000e+00
HB/fs_183_6,1.00000000000000000000000000000000000e+00
HB/fs_541_1,1.00000000000000000000000000000000000e+00
HB/fs_541_2,1.00000000000000000000000000000000000e+00
HB/fs_541_3,1.00000000000000000000000000000000000e+00
HB/fs_541_4,1.00000000000000000000000000000000000e+00
HB/fs_680_1,1.00000000000000000000000000000000000e+00
HB/fs_680_2,1.00000000000000000000000000000000000e+00
HB/fs_680_3,1.00000000000000000000000000000000000e+00
HB/fs_760_1,1.00000000000000000000000000000000000e+00
HB/gr_30_30,1.00000000000000000000000000000000000e+00
HB/gre_1107,0.00000000000000000000000000000000000e+00
HB/gre_115,1.00000000000000000000000000000000000e+00
HB/gre_185,1.00000000000000000000000000000000000e+00
HB/gre_216a,1.00000000000000000000000000000000000e+00
HB/gre_216b,1.00000000000000000000000000000000000e+00
HB/gre_343,2.00000000000000000000000000000000000e+00
HB/gre_512,1.00000000000000000000000000000000000e+00
HB/hor_131,1.00000000000000000000000000000000000e+00
HB/ibm32,1.00000000000000000000000000000000000e+00
HB/impcol_a,1.00000000000000000000000000000000000e+00
HB/impcol_b,1.00000000000000000000000000000000000e+00
HB/impcol_c,1.00000000000000000000000000000000000e+00
HB/impcol_d,1.00000000000000000000000000000000000e+00
HB/impcol_e,1.00000000000000000000000000000000000e+00
HB/jagmesh1,1.00000000000000000000000000000000000e+01
HB/jagmesh2,0.00000000000000000000000000000000000e+00
HB/jagmesh3,0.00000000000000000000000000000000000e+00
HB/jagmesh4,0.00000000000000000000000000000000000e+00
HB/jagmesh5,0.00000000000000000000000000000000000e+00
HB/jagmesh6,0.00000000000000000000000000000000000e+00
HB/jagmesh7,0.00000000000000000000000000000000000e+00
HB/jagmesh8,0.00000000000000000000000000000000000e+00
HB/jagmesh9,0.00000000000000000000000000000000000e+00
HB/jpwh_991,1.00000000000000000000000000000000000e+00
HB/lshp1009,0.00000000000000000000000000000000000e+00
HB/lshp1270,0.00000000000000000000000000000000000e+00
HB/lshp_265,1.00000000000000000000000000000000000e+00
HB/lshp_406,3.00000000000000000000000000000000000e+00
HB/lshp_577,4.00000000000000000000000000000000000e+00
HB/lshp_778,9.00000000000000000000000000000000000e+00
HB/lund_a,1.00000000000000000000000000000000000e+00
HB/lund_b,1.00000000000000000000000000000000000e+00
HB/mahindas,0.00000000000000000000000000000000000e+00
HB/nnc666,1.00000000000000000000000000000000000e+00
HB/nos1,1.00000000000000000000000000000000000e+00
HB/nos2,1.00000000000000000000000000000000000e+00
HB/nos4,1.00000000000000000000000000000000000e+00
HB/nos5,1.00000000000000000000000000000000000e+00
HB/nos6,1.00000000000000000000000000000000000e+00
HB/nos7,1.00000000000000000000000000000000000e+00
HB/orsirr_1,0.00000000000000000000000000000000000e+00
HB/orsirr_2,1.00000000000000000000000000000000000e+00
HB/plat362,1.00000000000000000000000000000000000e+00
HB/plskz362,1.00000000000000000000000000000000000e+00
HB/pores_1,1.00000000000000000000000000000000000e+00
HB/pores_2,0.00000000000000000000000000000000000e+00
HB/pores_3,1.00000000000000000000000000000000000e+00
HB/saylr1,1.00000000000000000000000000000000000e+00
HB/sherman1,1.00000000000000000000000000000000000e+00
HB/sherman4,0.00000000000000000000000000000000000e+00
HB/shl_0,1.00000000000000000000000000000000000e+00
HB/shl_200,1.00000000000000000000000000000000000e+00
HB/shl_400,1.00000000000000000000000000000000000e+00
HB/steam1,1.00000000000000000000000000000000000e+00
HB/steam3,1.00000000000000000000000000000000000e+00
HB/str_0,1.00000000000000000000000000000000000e+00
HB/str_200,1.00000000000000000000000000000000000e+00
HB/str_400,1.00000000000000000000000000000000000e+00
HB/str_600,1.00000000000000000000000000000000000e+00
HB/west0067,1.00000000000000000000000000000000000e+00
HB/west0132,1.00000000000000000000000000000000000e+00
HB/west0167,1.00000000000000000000000000000000000e+00
HB/west0381,1.00000000000000000000000000000000000e+00
HB/west0479,1.00000000000000000000000000000000000e+00
HB/west0497,1.00000000000000000000000000000000000e+00
HB/west0655,1.00000000000000000000000000000000000e+00
HB/young3c,1.00000000000000000000000000000000000e+00
Hamrle/Hamrle1,1.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_81_2,0.00000000000000000000000000000000000e+00
JGD_CAG/CAG_mat72,1.00000000000000000000000000000000000e+00
JGD_SPG/08blocks,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_150,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200b,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20b,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_300,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_500,1.00000000000000000000000000000000000e+00
ML_Graph/Ecoli_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/Glass_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/Olivetti_norm_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/Spectro_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/YaleA_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/breasttissue_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/dermatology_5NN,1.00000000000000000000000000000000000e+00
ML_Graph/iris_dataset_30NN,1.00000000000000000000000000000000000e+00
ML_Graph/micromass_10NN,1.00000000000000000000000000000000000e+00
ML_Graph/umistfacesnorm_10NN,1.00000000000000000000000000000000000e+00
MathWorks/pivtol,1.00000000000000000000000000000000000e+00
Morandini/robot,1.00000000000000000000000000000000000e+00
Muite/Chebyshev1,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian2,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian3,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian4,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian5,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian6,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian7,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian8,1.00000000000000000000000000000000000e+00
Newman/football,1.00000000000000000000000000000000000e+00
Newman/polbooks,1.00000000000000000000000000000000000e+00
Oberwolfach/LF10,1.00000000000000000000000000000000000e+00
Oberwolfach/LFAT5,1.00000000000000000000000000000000000e+00
Oberwolfach/rail_1357,0.00000000000000000000000000000000000e+00
Oberwolfach/t2dal_e,0.00000000000000000000000000000000000e+00
Pajek/GD95_c,1.00000000000000000000000000000000000e+00
Pajek/Stranke94,1.00000000000000000000000000000000000e+00
Pajek/Tina_AskCog,1.00000000000000000000000000000000000e+00
Pothen/mesh1e1,1.00000000000000000000000000000000000e+00
Pothen/mesh1em1,1.00000000000000000000000000000000000e+00
Pothen/mesh1em6,1.00000000000000000000000000000000000e+00
Pothen/mesh2e1,1.00000000000000000000000000000000000e+00
Pothen/mesh2em5,1.00000000000000000000000000000000000e+00
Pothen/mesh3e1,1.00000000000000000000000000000000000e+00
Pothen/mesh3em5,1.00000000000000000000000000000000000e+00
Rajat/rajat04,0.00000000000000000000000000000000000e+00
Rajat/rajat05,1.00000000000000000000000000000000000e+00
Rajat/rajat11,1.00000000000000000000000000000000000e+00
Rajat/rajat14,1.00000000000000000000000000000000000e+00
Rajat/rajat19,0.00000000000000000000000000000000000e+00
Rommes/ww_36_pmec_36,1.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_01,0.00000000000000000000000000000000000e+00
Sandia/fpga_trans_01,0.00000000000000000000000000000000000e+00
Sandia/fpga_trans_02,0.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_03,-Inf
Sandia/oscil_dcop_05,-Inf
Sandia/oscil_dcop_10,-Inf
Sandia/oscil_dcop_11,-Inf
Sandia/oscil_dcop_12,-Inf
Sandia/oscil_trans_01,-Inf
TOKAMAK/utm300,1.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_1,1.00000000000000000000000000000000000e+00
VDOL/hangGlider_1,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_1,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_2,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_3,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_4,1.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_1,1.00000000000000000000000000000000000e+00
VDOL/spaceStation_2,1.00000000000000000000000000000000000e+00
VDOL/spaceStation_3,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_1,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_2,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_3,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_5,1.00000000000000000000000000000000000e+00
YZhou/circuit204,Inf
vanHeukelum/cage3,1.00000000000000000000000000000000000e+00
vanHeukelum/cage4,1.00000000000000000000000000000000000e+00
vanHeukelum/cage5,1.00000000000000000000000000000000000e+00
vanHeukelum/cage6,1.00000000000000000000000000000000000e+00
vanHeukelum/cage7,1.00000000000000000000000000000000000e+00


==> data/solve_mpir_takum_16_16_32/iteration_count.sorted.csv <==
percent,Float64
0.0,0.1
0.003401360544217687,0.1
0.006802721088435374,0.1
0.01020408163265306,0.1
0.013605442176870748,0.1
0.017006802721088437,0.1
0.02040816326530612,0.1
0.023809523809523808,0.1
0.027210884353741496,0.1
0.030612244897959183,0.1
0.034013605442176874,0.1
0.03741496598639456,0.1
0.04081632653061224,0.1
0.04421768707482993,0.1
0.047619047619047616,0.1
0.05102040816326531,0.1
0.05442176870748299,0.1
0.05782312925170068,0.1
0.061224489795918366,0.1
0.06462585034013606,0.1
0.06802721088435375,0.1
0.07142857142857142,0.1
0.07482993197278912,0.1
0.0782312925170068,0.1
0.08163265306122448,0.1
0.08503401360544217,0.1
0.08843537414965986,0.1
0.09183673469387756,0.1
0.09523809523809523,0.1
0.09863945578231292,0.1
0.10204081632653061,0.1
0.1054421768707483,0.1
0.10884353741496598,0.1
0.11224489795918367,0.1
0.11564625850340136,0.1
0.11904761904761904,0.1
0.12244897959183673,0.1
0.12585034013605442,0.1
0.1292517006802721,0.1
0.1326530612244898,0.1
0.1360544217687075,0.1
0.13945578231292516,0.1
0.14285714285714285,0.1
0.14625850340136054,0.1
0.14965986394557823,0.1
0.15306122448979592,0.1
0.1564625850340136,1.0
0.1598639455782313,1.0
0.16326530612244897,1.0
0.16666666666666666,1.0
0.17006802721088435,1.0
0.17346938775510204,1.0
0.17687074829931973,1.0
0.18027210884353742,1.0
0.1836734693877551,1.0
0.1870748299319728,1.0
0.19047619047619047,1.0
0.19387755102040816,1.0
0.19727891156462585,1.0
0.20068027210884354,1.0
0.20408163265306123,1.0
0.20748299319727892,1.0
0.2108843537414966,1.0
0.21428571428571427,1.0
0.21768707482993196,1.0
0.22108843537414966,1.0
0.22448979591836735,1.0
0.22789115646258504,1.0
0.23129251700680273,1.0
0.23469387755102042,1.0
0.23809523809523808,1.0
0.24149659863945577,1.0
0.24489795918367346,1.0
0.24829931972789115,1.0
0.25170068027210885,1.0
0.25510204081632654,1.0
0.2585034013605442,1.0
0.2619047619047619,1.0
0.2653061224489796,1.0
0.2687074829931973,1.0
0.272108843537415,1.0
0.2755102040816326,1.0
0.2789115646258503,1.0
0.282312925170068,1.0
0.2857142857142857,1.0
0.2891156462585034,1.0
0.2925170068027211,1.0
0.29591836734693877,1.0
0.29931972789115646,1.0
0.30272108843537415,1.0
0.30612244897959184,1.0
0.30952380952380953,1.0
0.3129251700680272,1.0
0.3163265306122449,1.0
0.3197278911564626,1.0
0.3231292517006803,1.0
0.32653061224489793,1.0
0.3299319727891156,1.0
0.3333333333333333,1.0
0.336734693877551,1.0
0.3401360544217687,1.0
0.3435374149659864,1.0
0.3469387755102041,1.0
0.35034013605442177,1.0
0.35374149659863946,1.0
0.35714285714285715,1.0
0.36054421768707484,1.0
0.36394557823129253,1.0
0.3673469387755102,1.0
0.3707482993197279,1.0
0.3741496598639456,1.0
0.37755102040816324,1.0
0.38095238095238093,1.0
0.3843537414965986,1.0
0.3877551020408163,1.0
0.391156462585034,1.0
0.3945578231292517,1.0
0.3979591836734694,1.0
0.4013605442176871,1.0
0.40476190476190477,1.0
0.40816326530612246,1.0
0.41156462585034015,1.0
0.41496598639455784,1.0
0.41836734693877553,1.0
0.4217687074829932,1.0
0.42517006802721086,1.0
0.42857142857142855,1.0
0.43197278911564624,1.0
0.43537414965986393,1.0
0.4387755102040816,1.0
0.4421768707482993,1.0
0.445578231292517,1.0
0.4489795918367347,1.0
0.4523809523809524,1.0
0.4557823129251701,1.0
0.45918367346938777,1.0
0.46258503401360546,1.0
0.46598639455782315,1.0
0.46938775510204084,1.0
0.47278911564625853,1.0
0.47619047619047616,1.0
0.47959183673469385,1.0
0.48299319727891155,1.0
0.48639455782312924,1.0
0.4897959183673469,1.0
0.4931972789115646,1.0
0.4965986394557823,1.0
0.5,1.0
0.5034013605442177,1.0
0.5068027210884354,1.0
0.5102040816326531,1.0
0.5136054421768708,1.0
0.5170068027210885,1.0
0.5204081632653061,1.0
0.5238095238095238,1.0
0.5272108843537415,1.0
0.5306122448979592,1.0
0.5340136054421769,1.0
0.5374149659863946,1.0
0.5408163265306123,1.0
0.54421768707483,1.0
0.5476190476190477,1.0
0.5510204081632653,1.0
0.5544217687074829,1.0
0.5578231292517006,1.0
0.5612244897959183,1.0
0.564625850340136,1.0
0.5680272108843537,1.0
0.5714285714285714,1.0
0.5748299319727891,1.0
0.5782312925170068,1.0
0.5816326530612245,1.0
0.5850340136054422,1.0
0.5884353741496599,1.0
0.5918367346938775,1.0
0.5952380952380952,1.0
0.5986394557823129,1.0
0.6020408163265306,1.0
0.6054421768707483,1.0
0.608843537414966,1.0
0.6122448979591837,1.0
0.6156462585034014,1.0
0.6190476190476191,1.0
0.6224489795918368,1.0
0.6258503401360545,1.0
0.6292517006802721,1.0
0.6326530612244898,1.0
0.6360544217687075,1.0
0.6394557823129252,1.0
0.6428571428571429,1.0
0.6462585034013606,1.0
0.6496598639455783,1.0
0.6530612244897959,1.0
0.6564625850340136,1.0
0.6598639455782312,1.0
0.6632653061224489,1.0
0.6666666666666666,1.0
0.6700680272108843,1.0
0.673469387755102,1.0
0.6768707482993197,1.0
0.6802721088435374,1.0
0.6836734693877551,1.0
0.6870748299319728,1.0
0.6904761904761905,1.0
0.6938775510204082,1.0
0.6972789115646258,1.0
0.7006802721088435,1.0
0.7040816326530612,1.0
0.7074829931972789,1.0
0.7108843537414966,1.0
0.7142857142857143,1.0
0.717687074829932,1.0
0.7210884353741497,1.0
0.7244897959183674,1.0
0.7278911564625851,1.0
0.7312925170068028,1.0
0.7346938775510204,1.0
0.7380952380952381,1.0
0.7414965986394558,1.0
0.7448979591836735,1.0
0.7482993197278912,1.0
0.7517006802721088,1.0
0.7551020408163265,1.0
0.7585034013605442,1.0
0.7619047619047619,1.0
0.7653061224489796,1.0
0.7687074829931972,1.0
0.7721088435374149,1.0
0.7755102040816326,1.0
0.7789115646258503,1.0
0.782312925170068,1.0
0.7857142857142857,1.0
0.7891156462585034,1.0
0.7925170068027211,1.0
0.7959183673469388,1.0
0.7993197278911565,1.0
0.8027210884353742,1.0
0.8061224489795918,1.0
0.8095238095238095,1.0
0.8129251700680272,1.0
0.8163265306122449,1.0
0.8197278911564626,1.0
0.8231292517006803,1.0
0.826530612244898,1.0
0.8299319727891157,1.0
0.8333333333333334,1.0
0.8367346938775511,1.0
0.8401360544217688,1.0
0.8435374149659864,1.0
0.8469387755102041,1.0
0.8503401360544217,1.0
0.8537414965986394,1.0
0.8571428571428571,1.0
0.8605442176870748,1.0
0.8639455782312925,1.0
0.8673469387755102,1.0
0.8707482993197279,1.0
0.8741496598639455,1.0
0.8775510204081632,1.0
0.8809523809523809,1.0
0.8843537414965986,1.0
0.8877551020408163,1.0
0.891156462585034,1.0
0.8945578231292517,1.0
0.8979591836734694,1.0
0.9013605442176871,1.0
0.9047619047619048,1.0
0.9081632653061225,1.0
0.9115646258503401,1.0
0.9149659863945578,1.0
0.9183673469387755,1.0
0.9217687074829932,1.0
0.9251700680272109,2.0
0.9285714285714286,2.0
0.9319727891156463,2.0
0.935374149659864,2.0
0.9387755102040817,2.0
0.9421768707482994,2.0
0.9455782312925171,2.0
0.9489795918367347,2.0
0.9523809523809523,3.0
0.95578231292517,3.0
0.9591836734693877,3.0
0.9625850340136054,4.0
0.9659863945578231,9.0
0.9693877551020408,10.0
0.9727891156462585,1000.0
0.9761904761904762,1000.0
0.9795918367346939,1000.0
0.9829931972789115,1000.0
0.9863945578231292,1000.0
0.9897959183673469,1000.0
0.9931972789115646,10000.0
0.9965986394557823,10000.0
1.0,10000.0


==> data/solve_mpir_takum_16_16_32/relative_error.sorted.csv <==
percent,Float64
0.0,2.5291857466141316e-5
0.003401360544217687,0.00013861472765693046
0.006802721088435374,0.00043743924908073404
0.01020408163265306,0.0006547601619098636
0.013605442176870748,0.000752329967529373
0.017006802721088437,0.0007895051738102488
0.02040816326530612,0.0008477472174955873
0.023809523809523808,0.0008715140611381594
0.027210884353741496,0.0014772729911364856
0.030612244897959183,0.0015336117562672396
0.034013605442176874,0.0022248942580226153
0.03741496598639456,0.020628301901001792
0.04081632653061224,0.15097506447562087
0.04421768707482993,0.21815430579224757
0.047619047619047616,0.22179642271756822
0.05102040816326531,0.3084651686726721
0.05442176870748299,0.3996453799250778
0.05782312925170068,0.5409057505129518
0.061224489795918366,0.5546329330050135
0.06462585034013606,0.6598965608252347
0.06802721088435375,0.7003548756382243
0.07142857142857142,0.7080823413050703
0.07482993197278912,0.7215063505744045
0.0782312925170068,0.7656950563686606
0.08163265306122448,0.7865692213937832
0.08503401360544217,0.7906714705775546
0.08843537414965986,0.7910474614266432
0.09183673469387756,0.7957306496967805
0.09523809523809523,0.8007025005326337
0.09863945578231292,0.8123712697099342
0.10204081632653061,0.817295563565897
0.1054421768707483,0.8206080764940346
0.10884353741496598,0.8397800146252467
0.11224489795918367,0.8443319643103618
0.11564625850340136,0.8714328691884407
0.11904761904761904,0.8730865962681051
0.12244897959183673,0.8745590681578954
0.12585034013605442,0.88010388440832
0.1292517006802721,0.8824543565088488
0.1326530612244898,0.8851465531887341
0.1360544217687075,0.9007547251312393
0.13945578231292516,0.9098718090760853
0.14285714285714285,0.9098718090760853
0.14625850340136054,0.9218504439728695
0.14965986394557823,0.9242480195831446
0.15306122448979592,0.9530607480627186
0.1564625850340136,0.9640202375513037
0.1598639455782313,0.9709124076792975
0.16326530612244897,0.9709748422095769
0.16666666666666666,0.9723527769634724
0.17006802721088435,0.9789201763784825
0.17346938775510204,0.9803849741964268
0.17687074829931973,0.9803849741964268
0.18027210884353742,0.9812524839971595
0.1836734693877551,0.9883184421767821
0.1870748299319728,0.9946411304122732
0.19047619047619047,0.9994931490863203
0.19387755102040816,0.9999835029922644
0.19727891156462585,1.0
0.20068027210884354,1.0
0.20408163265306123,1.0
0.20748299319727892,1.0
0.2108843537414966,1.0
0.21428571428571427,1.0
0.21768707482993196,1.0
0.22108843537414966,1.0
0.22448979591836735,1.0
0.22789115646258504,1.0
0.23129251700680273,1.0
0.23469387755102042,1.0
0.23809523809523808,1.0
0.24149659863945577,1.0
0.24489795918367346,1.0
0.24829931972789115,1.0
0.25170068027210885,1.0
0.25510204081632654,1.0
0.2585034013605442,1.0
0.2619047619047619,1.0
0.2653061224489796,1.0
0.2687074829931973,1.0
0.272108843537415,1.0
0.2755102040816326,1.0
0.2789115646258503,1.0
0.282312925170068,1.0
0.2857142857142857,1.0
0.2891156462585034,1.0
0.2925170068027211,1.0
0.29591836734693877,1.0
0.29931972789115646,1.0
0.30272108843537415,1.0
0.30612244897959184,1.0
0.30952380952380953,1.0
0.3129251700680272,1.0
0.3163265306122449,1.0
0.3197278911564626,1.0
0.3231292517006803,1.0
0.32653061224489793,1.0
0.3299319727891156,1.0
0.3333333333333333,1.0
0.336734693877551,1.0
0.3401360544217687,1.0
0.3435374149659864,1.0
0.3469387755102041,1.0
0.35034013605442177,1.0
0.35374149659863946,1.0041443493417306
0.35714285714285715,1.008521985073593
0.36054421768707484,1.0267665503643415
0.36394557823129253,1.0329122002635962
0.3673469387755102,1.0432966700350843
0.3707482993197279,1.0495974909903212
0.3741496598639456,1.0560198919508856
0.37755102040816324,1.064258078624521
0.38095238095238093,1.0760991862885931
0.3843537414965986,1.0853794070654539
0.3877551020408163,1.0866369172911248
0.391156462585034,1.0961925495920393
0.3945578231292517,1.100766331168573
0.3979591836734694,1.1150204284318646
0.4013605442176871,1.1221853328612246
0.40476190476190477,1.1264177119848637
0.40816326530612246,1.1321482585925724
0.41156462585034015,1.1357358472002073
0.41496598639455784,1.1376552847153751
0.41836734693877553,1.1398821985216505
0.4217687074829932,1.14058792225772
0.42517006802721086,1.1593812300099435
0.42857142857142855,1.1618201769897043
0.43197278911564624,1.1622745493207258
0.43537414965986393,1.1630812712169398
0.4387755102040816,1.1660070898886619
0.4421768707482993,1.1672070439509465
0.445578231292517,1.1747037731239656
0.4489795918367347,1.1895027017382747
0.4523809523809524,1.1930731773582748
0.4557823129251701,1.1933286928978697
0.45918367346938777,1.1990021042819214
0.46258503401360546,1.2017275059538994
0.46598639455782315,1.2175237845212479
0.46938775510204084,1.2225049402492587
0.47278911564625853,1.2226281451498549
0.47619047619047616,1.2310057229043043
0.47959183673469385,1.232910843810144
0.48299319727891155,1.2365234556992015
0.48639455782312924,1.2369224862229669
0.4897959183673469,1.2374671072453942
0.4931972789115646,1.242616945677731
0.4965986394557823,1.2485823932791833
0.5,1.249122477376118
0.5034013605442177,1.249122477376118
0.5068027210884354,1.2594782667719135
0.5102040816326531,1.2597587008415028
0.5136054421768708,1.2626832356739355
0.5170068027210885,1.262993573131714
0.5204081632653061,1.270634040487366
0.5238095238095238,1.2730667452089321
0.5272108843537415,1.2912401489396466
0.5306122448979592,1.2987972783400705
0.5340136054421769,1.2989992093321336
0.5374149659863946,1.2996105268306193
0.5408163265306123,1.3020461193496375
0.54421768707483,1.311810857687947
0.5476190476190477,1.3157756941366325
0.5510204081632653,1.3193191149849541
0.5544217687074829,1.3199776239085153
0.5578231292517006,1.3284980162775066
0.5612244897959183,1.3295130155384014
0.564625850340136,1.334173587686754
0.5680272108843537,1.3346209448368118
0.5714285714285714,1.3346678639992635
0.5748299319727891,1.336370411320991
0.5782312925170068,1.3413221168030138
0.5816326530612245,1.3442603507315312
0.5850340136054422,1.3455397268494749
0.5884353741496599,1.3507698233403083
0.5918367346938775,1.350856029646143
0.5952380952380952,1.3521908010894224
0.5986394557823129,1.3537633269784306
0.6020408163265306,1.3552926655583932
0.6054421768707483,1.356871984069059
0.608843537414966,1.3569697835229084
0.6122448979591837,1.3596437902963594
0.6156462585034014,1.3642514926524552
0.6190476190476191,1.365937041232173
0.6224489795918368,1.3663846726999704
0.6258503401360545,1.367785556081304
0.6292517006802721,1.3695568614997682
0.6326530612244898,1.370424433805029
0.6360544217687075,1.3708248476322318
0.6394557823129252,1.3719534665232587
0.6428571428571429,1.3759635273050257
0.6462585034013606,1.3761811776416744
0.6496598639455783,1.3768898720500735
0.6530612244897959,1.3781774069682593
0.6564625850340136,1.3788082772050314
0.6598639455782312,1.3841302189305398
0.6632653061224489,1.3862456901032965
0.6666666666666666,1.3875793435913433
0.6700680272108843,1.3882617627455767
0.673469387755102,1.3883072326111494
0.6768707482993197,1.3890441663978987
0.6802721088435374,1.3892442886073777
0.6836734693877551,1.3955124544057331
0.6870748299319728,1.397394426894605
0.6904761904761905,1.399305555800382
0.6938775510204082,1.4006779083115597
0.6972789115646258,1.4018123574368688
0.7006802721088435,1.4025618100417538
0.7040816326530612,1.4026236391497906
0.7074829931972789,1.402722813711949
0.7108843537414966,1.4029787097432227
0.7142857142857143,1.4033861606585147
0.717687074829932,1.4045301341309164
0.7210884353741497,1.4046247841974075
0.7244897959183674,1.4053216301595919
0.7278911564625851,1.4064469904243908
0.7312925170068028,1.4100608415459515
0.7346938775510204,1.4116070681769168
0.7380952380952381,1.4125202964239956
0.7414965986394558,1.41305039951849
0.7448979591836735,1.4132958531747921
0.7482993197278912,1.413504043885458
0.7517006802721088,1.4140558616319694
0.7551020408163265,1.4148102451777662
0.7585034013605442,1.4150567375979
0.7619047619047619,1.4156477855593665
0.7653061224489796,1.4157555044917336
0.7687074829931972,1.4173606310149693
0.7721088435374149,1.418642933873449
0.7755102040816326,1.4199670575564893
0.7789115646258503,1.420047915702702
0.782312925170068,1.4200797485097343
0.7857142857142857,1.420270281489025
0.7891156462585034,1.4209278340974056
0.7925170068027211,1.4230609141444137
0.7959183673469388,1.423293091718573
0.7993197278911565,1.4233834253680764
0.8027210884353742,1.4267388692889906
0.8061224489795918,1.4270487707512536
0.8095238095238095,1.4287043681084717
0.8129251700680272,1.4307476741931546
0.8163265306122449,1.4315003733310399
0.8197278911564626,1.4316988507572497
0.8231292517006803,1.434082729661253
0.826530612244898,1.435308491161016
0.8299319727891157,1.4368292398178317
0.8333333333333334,1.4380705796660556
0.8367346938775511,1.4400515827292821
0.8401360544217688,1.4460516873646643
0.8435374149659864,1.4484177643874503
0.8469387755102041,1.4495161647691719
0.8503401360544217,1.4504781200073726
0.8537414965986394,1.4540295473874176
0.8571428571428571,1.454315330947955
0.8605442176870748,1.4564065372205341
0.8639455782312925,1.4567735633882521
0.8673469387755102,1.460748634506703
0.8707482993197279,1.4683868938132156
0.8741496598639455,1.4713568473943308
0.8775510204081632,1.4715364483982207
0.8809523809523809,1.4790823514458256
0.8843537414965986,1.4802744433278188
0.8877551020408163,1.4839112358047628
0.891156462585034,1.4915796856317838
0.8945578231292517,1.507514997764053
0.8979591836734694,1.5455562190176184
0.9013605442176871,1.5534062726682885
0.9047619047619048,1.5614574919608786
0.9081632653061225,1.5677376381133783
0.9115646258503401,1.5749255923049343
0.9149659863945578,1.5780077488524336
0.9183673469387755,1.6115004577235184
0.9217687074829932,1.7409138152832422
0.9251700680272109,1.748487745934975
0.9285714285714286,1.8184799074269715
0.9319727891156463,1.9394504103181416
0.935374149659864,1.994734839696235
0.9387755102040817,2.110769766750773
0.9421768707482994,2.4232964110171276
0.9455782312925171,2.4532375314804042
0.9489795918367347,2.547419371421682
0.9523809523809523,2.871399195896824
0.95578231292517,129.43261390776559
0.9591836734693877,352.8642184375505
0.9625850340136054,519.5873609956709
0.9659863945578231,1000.0
0.9693877551020408,1000.0
0.9727891156462585,1000.0
0.9761904761904762,1000.0
0.9795918367346939,1000.0
0.9829931972789115,1000.0
0.9863945578231292,10000.0
0.9897959183673469,10000.0
0.9931972789115646,10000.0
0.9965986394557823,26303.16797499654
1.0,65738.843108376


==> data/solve_mpir_takum_16_32_32/iteration_count.csv <==
matrix\type,Float64
AG-Monien/cage,2.00000000000000000000000000000000000e+00
AG-Monien/netz4504_dual,3.00000000000000000000000000000000000e+00
AG-Monien/ukerbe1_dual,2.00000000000000000000000000000000000e+00
Arenas/jazz,2.00000000000000000000000000000000000e+00
Averous/epb0,1.00000000000000000000000000000000000e+00
Bai/bfwa398,1.00000000000000000000000000000000000e+00
Bai/bfwa62,2.00000000000000000000000000000000000e+00
Bai/bfwa782,1.00000000000000000000000000000000000e+00
Bai/bfwb398,1.00000000000000000000000000000000000e+00
Bai/bfwb62,2.00000000000000000000000000000000000e+00
Bai/bfwb782,1.00000000000000000000000000000000000e+00
Bai/bwm200,Inf
Bai/bwm2000,2.00000000000000000000000000000000000e+00
Bai/cdde1,2.00000000000000000000000000000000000e+00
Bai/cdde2,1.00000000000000000000000000000000000e+00
Bai/cdde3,2.00000000000000000000000000000000000e+00
Bai/cdde4,1.00000000000000000000000000000000000e+00
Bai/cdde5,2.00000000000000000000000000000000000e+00
Bai/cdde6,1.00000000000000000000000000000000000e+00
Bai/ck104,1.00000000000000000000000000000000000e+00
Bai/ck400,1.00000000000000000000000000000000000e+00
Bai/ck656,1.00000000000000000000000000000000000e+00
Bai/dw256A,3.00000000000000000000000000000000000e+00
Bai/dw256B,1.00000000000000000000000000000000000e+00
Bai/dwa512,3.00000000000000000000000000000000000e+00
Bai/dwb512,1.00000000000000000000000000000000000e+00
Bai/lop163,1.00000000000000000000000000000000000e+00
Bai/mhdb416,1.00000000000000000000000000000000000e+00
Bai/odepa400,1.00000000000000000000000000000000000e+00
Bai/olm100,2.00000000000000000000000000000000000e+00
Bai/olm1000,Inf
Bai/olm2000,1.00000000000000000000000000000000000e+00
Bai/olm500,Inf
Bai/pde225,2.00000000000000000000000000000000000e+00
Bai/pde900,1.00000000000000000000000000000000000e+00
Bai/rdb1250,3.00000000000000000000000000000000000e+00
Bai/rdb1250l,Inf
Bai/rdb200,3.00000000000000000000000000000000000e+00
Bai/rdb200l,2.00000000000000000000000000000000000e+00
Bai/rdb450,5.00000000000000000000000000000000000e+00
Bai/rdb450l,2.00000000000000000000000000000000000e+00
Bai/rdb800l,Inf
Bai/rdb968,3.00000000000000000000000000000000000e+00
Bai/rw136,1.00000000000000000000000000000000000e+00
Bai/rw496,1.00000000000000000000000000000000000e+00
Bai/tols1090,1.00000000000000000000000000000000000e+00
Bai/tols2000,1.00000000000000000000000000000000000e+00
Bai/tols340,1.00000000000000000000000000000000000e+00
Bai/tols4000,1.00000000000000000000000000000000000e+00
Bai/tols90,1.00000000000000000000000000000000000e+00
Bai/tub100,2.00000000000000000000000000000000000e+00
Bai/tub1000,Inf
Bates/Chem97ZtZ,1.00000000000000000000000000000000000e+00
CPM/cz148,2.00000000000000000000000000000000000e+00
CPM/cz308,2.00000000000000000000000000000000000e+00
CPM/cz628,1.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n10,2.00000000000000000000000000000000000e+00
DRIVCAV/cavity01,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity02,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity03,1.00000000000000000000000000000000000e+00
DRIVCAV/cavity04,1.00000000000000000000000000000000000e+00
FEMLAB/poisson2D,1.00000000000000000000000000000000000e+00
FEMLAB/problem1,1.00000000000000000000000000000000000e+00
FIDAP/ex1,2.00000000000000000000000000000000000e+00
FIDAP/ex5,Inf
Grund/b1_ss,2.00000000000000000000000000000000000e+00
Grund/b2_ss,1.00000000000000000000000000000000000e+00
Grund/d_dyn,2.00000000000000000000000000000000000e+00
Grund/d_dyn1,2.00000000000000000000000000000000000e+00
Grund/d_ss,1.00000000000000000000000000000000000e+00
Grund/poli,1.00000000000000000000000000000000000e+00
Gset/G11,2.00000000000000000000000000000000000e+00
Gset/G12,2.00000000000000000000000000000000000e+00
Gset/G13,4.00000000000000000000000000000000000e+00
Gset/G14,3.00000000000000000000000000000000000e+00
Gset/G15,Inf
Gset/G16,3.00000000000000000000000000000000000e+00
Gset/G17,5.00000000000000000000000000000000000e+00
Gset/G18,3.00000000000000000000000000000000000e+00
Gset/G19,3.00000000000000000000000000000000000e+00
Gset/G20,9.00000000000000000000000000000000000e+00
Gset/G21,4.00000000000000000000000000000000000e+00
Gset/G32,3.00000000000000000000000000000000000e+00
Gset/G33,2.00000000000000000000000000000000000e+00
Gset/G34,3.00000000000000000000000000000000000e+00
HB/1138_bus,-Inf
HB/494_bus,1.00000000000000000000000000000000000e+00
HB/662_bus,4.00000000000000000000000000000000000e+00
HB/685_bus,1.00000000000000000000000000000000000e+00
HB/arc130,1.00000000000000000000000000000000000e+00
HB/ash85,2.00000000000000000000000000000000000e+00
HB/bcspwr01,2.00000000000000000000000000000000000e+00
HB/bcspwr03,2.00000000000000000000000000000000000e+00
HB/bcsstk01,1.00000000000000000000000000000000000e+00
HB/bcsstk02,3.00000000000000000000000000000000000e+00
HB/bcsstk03,1.00000000000000000000000000000000000e+00
HB/bcsstk04,1.00000000000000000000000000000000000e+00
HB/bcsstk05,2.00000000000000000000000000000000000e+00
HB/bcsstk06,1.00000000000000000000000000000000000e+00
HB/bcsstk07,1.00000000000000000000000000000000000e+00
HB/bcsstk19,1.00000000000000000000000000000000000e+00
HB/bcsstk20,1.00000000000000000000000000000000000e+00
HB/bcsstk22,2.00000000000000000000000000000000000e+00
HB/bcsstm02,2.00000000000000000000000000000000000e+00
HB/bcsstm05,1.00000000000000000000000000000000000e+00
HB/bcsstm06,1.00000000000000000000000000000000000e+00
HB/bcsstm07,1.00000000000000000000000000000000000e+00
HB/bcsstm08,1.00000000000000000000000000000000000e+00
HB/bcsstm09,1.00000000000000000000000000000000000e+00
HB/bcsstm11,1.00000000000000000000000000000000000e+00
HB/bcsstm19,1.00000000000000000000000000000000000e+00
HB/bcsstm20,1.00000000000000000000000000000000000e+00
HB/bcsstm21,1.00000000000000000000000000000000000e+00
HB/bcsstm22,1.00000000000000000000000000000000000e+00
HB/bcsstm23,1.00000000000000000000000000000000000e+00
HB/bcsstm26,1.00000000000000000000000000000000000e+00
HB/bp_0,1.00000000000000000000000000000000000e+00
HB/bp_1000,1.00000000000000000000000000000000000e+00
HB/bp_1200,1.00000000000000000000000000000000000e+00
HB/bp_1400,1.00000000000000000000000000000000000e+00
HB/bp_1600,1.00000000000000000000000000000000000e+00
HB/bp_200,1.00000000000000000000000000000000000e+00
HB/bp_400,1.00000000000000000000000000000000000e+00
HB/bp_600,1.00000000000000000000000000000000000e+00
HB/bp_800,1.00000000000000000000000000000000000e+00
HB/can_161,2.00000000000000000000000000000000000e+00
HB/can_24,1.00000000000000000000000000000000000e+00
HB/can_62,2.00000000000000000000000000000000000e+00
HB/can_73,3.00000000000000000000000000000000000e+00
HB/can_96,2.00000000000000000000000000000000000e+00
HB/dwt_234,2.00000000000000000000000000000000000e+00
HB/dwt_310,2.00000000000000000000000000000000000e+00
HB/dwt_59,2.00000000000000000000000000000000000e+00
HB/dwt_66,2.00000000000000000000000000000000000e+00
HB/dwt_87,3.00000000000000000000000000000000000e+00
HB/fs_183_4,1.00000000000000000000000000000000000e+00
HB/fs_183_6,1.00000000000000000000000000000000000e+00
HB/fs_541_1,1.00000000000000000000000000000000000e+00
HB/fs_541_2,1.00000000000000000000000000000000000e+00
HB/fs_541_3,1.00000000000000000000000000000000000e+00
HB/fs_541_4,1.00000000000000000000000000000000000e+00
HB/fs_680_1,1.00000000000000000000000000000000000e+00
HB/fs_680_2,1.00000000000000000000000000000000000e+00
HB/fs_680_3,1.00000000000000000000000000000000000e+00
HB/fs_760_1,1.00000000000000000000000000000000000e+00
HB/gr_30_30,1.00000000000000000000000000000000000e+00
HB/gre_1107,4.00000000000000000000000000000000000e+00
HB/gre_115,2.00000000000000000000000000000000000e+00
HB/gre_185,2.00000000000000000000000000000000000e+00
HB/gre_216a,2.00000000000000000000000000000000000e+00
HB/gre_216b,1.00000000000000000000000000000000000e+00
HB/gre_343,4.00000000000000000000000000000000000e+00
HB/gre_512,2.00000000000000000000000000000000000e+00
HB/hor_131,1.00000000000000000000000000000000000e+00
HB/ibm32,2.00000000000000000000000000000000000e+00
HB/impcol_a,1.00000000000000000000000000000000000e+00
HB/impcol_b,1.00000000000000000000000000000000000e+00
HB/impcol_c,1.00000000000000000000000000000000000e+00
HB/impcol_d,1.00000000000000000000000000000000000e+00
HB/impcol_e,1.00000000000000000000000000000000000e+00
HB/jagmesh1,7.00000000000000000000000000000000000e+00
HB/jagmesh2,4.00000000000000000000000000000000000e+00
HB/jagmesh3,5.00000000000000000000000000000000000e+00
HB/jagmesh4,8.00000000000000000000000000000000000e+00
HB/jagmesh5,6.00000000000000000000000000000000000e+00
HB/jagmesh6,Inf
HB/jagmesh7,3.00000000000000000000000000000000000e+00
HB/jagmesh8,1.20000000000000000000000000000000000e+01
HB/jagmesh9,Inf
HB/jpwh_991,1.00000000000000000000000000000000000e+00
HB/lshp1009,4.00000000000000000000000000000000000e+00
HB/lshp1270,Inf
HB/lshp_265,3.00000000000000000000000000000000000e+00
HB/lshp_406,4.00000000000000000000000000000000000e+00
HB/lshp_577,1.50000000000000000000000000000000000e+01
HB/lshp_778,8.50000000000000000000000000000000000e+01
HB/lund_a,1.00000000000000000000000000000000000e+00
HB/lund_b,1.00000000000000000000000000000000000e+00
HB/mahindas,1.00000000000000000000000000000000000e+00
HB/nnc666,1.00000000000000000000000000000000000e+00
HB/nos1,1.00000000000000000000000000000000000e+00
HB/nos2,1.00000000000000000000000000000000000e+00
HB/nos4,2.00000000000000000000000000000000000e+00
HB/nos5,2.00000000000000000000000000000000000e+00
HB/nos6,1.00000000000000000000000000000000000e+00
HB/nos7,1.00000000000000000000000000000000000e+00
HB/orsirr_1,1.00000000000000000000000000000000000e+00
HB/orsirr_2,1.00000000000000000000000000000000000e+00
HB/plat362,Inf
HB/plskz362,2.00000000000000000000000000000000000e+00
HB/pores_1,4.00000000000000000000000000000000000e+00
HB/pores_2,1.00000000000000000000000000000000000e+00
HB/pores_3,Inf
HB/saylr1,1.00000000000000000000000000000000000e+00
HB/sherman1,1.00000000000000000000000000000000000e+00
HB/sherman4,1.00000000000000000000000000000000000e+00
HB/shl_0,1.00000000000000000000000000000000000e+00
HB/shl_200,1.00000000000000000000000000000000000e+00
HB/shl_400,1.00000000000000000000000000000000000e+00
HB/steam1,1.00000000000000000000000000000000000e+00
HB/steam3,1.00000000000000000000000000000000000e+00
HB/str_0,1.00000000000000000000000000000000000e+00
HB/str_200,1.00000000000000000000000000000000000e+00
HB/str_400,1.00000000000000000000000000000000000e+00
HB/str_600,1.00000000000000000000000000000000000e+00
HB/west0067,2.00000000000000000000000000000000000e+00
HB/west0132,1.00000000000000000000000000000000000e+00
HB/west0167,1.00000000000000000000000000000000000e+00
HB/west0381,1.00000000000000000000000000000000000e+00
HB/west0479,1.00000000000000000000000000000000000e+00
HB/west0497,1.00000000000000000000000000000000000e+00
HB/west0655,1.00000000000000000000000000000000000e+00
HB/young3c,1.00000000000000000000000000000000000e+00
Hamrle/Hamrle1,1.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_81_2,1.00000000000000000000000000000000000e+00
JGD_CAG/CAG_mat72,2.00000000000000000000000000000000000e+00
JGD_SPG/08blocks,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_150,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20,2.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200b,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20b,2.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_300,1.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_500,1.00000000000000000000000000000000000e+00
ML_Graph/Ecoli_10NN,2.00000000000000000000000000000000000e+00
ML_Graph/Glass_10NN,2.00000000000000000000000000000000000e+00
ML_Graph/Olivetti_norm_10NN,2.00000000000000000000000000000000000e+00
ML_Graph/Spectro_10NN,3.00000000000000000000000000000000000e+00
ML_Graph/YaleA_10NN,2.00000000000000000000000000000000000e+00
ML_Graph/breasttissue_10NN,2.00000000000000000000000000000000000e+00
ML_Graph/dermatology_5NN,2.00000000000000000000000000000000000e+00
ML_Graph/iris_dataset_30NN,2.00000000000000000000000000000000000e+00
ML_Graph/micromass_10NN,2.00000000000000000000000000000000000e+00
ML_Graph/umistfacesnorm_10NN,2.00000000000000000000000000000000000e+00
MathWorks/pivtol,1.00000000000000000000000000000000000e+00
Morandini/robot,1.00000000000000000000000000000000000e+00
Muite/Chebyshev1,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian2,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian3,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian4,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian5,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian6,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian7,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian8,2.00000000000000000000000000000000000e+00
Newman/football,3.00000000000000000000000000000000000e+00
Newman/polbooks,2.00000000000000000000000000000000000e+00
Oberwolfach/LF10,3.00000000000000000000000000000000000e+00
Oberwolfach/LFAT5,1.00000000000000000000000000000000000e+00
Oberwolfach/rail_1357,2.00000000000000000000000000000000000e+00
Oberwolfach/t2dal_e,1.00000000000000000000000000000000000e+00
Pajek/GD95_c,2.00000000000000000000000000000000000e+00
Pajek/Stranke94,2.00000000000000000000000000000000000e+00
Pajek/Tina_AskCog,1.00000000000000000000000000000000000e+00
Pothen/mesh1e1,2.00000000000000000000000000000000000e+00
Pothen/mesh1em1,2.00000000000000000000000000000000000e+00
Pothen/mesh1em6,2.00000000000000000000000000000000000e+00
Pothen/mesh2e1,2.00000000000000000000000000000000000e+00
Pothen/mesh2em5,1.00000000000000000000000000000000000e+00
Pothen/mesh3e1,1.00000000000000000000000000000000000e+00
Pothen/mesh3em5,1.00000000000000000000000000000000000e+00
Rajat/rajat04,1.00000000000000000000000000000000000e+00
Rajat/rajat05,1.00000000000000000000000000000000000e+00
Rajat/rajat11,1.00000000000000000000000000000000000e+00
Rajat/rajat14,1.00000000000000000000000000000000000e+00
Rajat/rajat19,1.00000000000000000000000000000000000e+00
Rommes/ww_36_pmec_36,1.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_01,1.00000000000000000000000000000000000e+00
Sandia/fpga_trans_01,1.00000000000000000000000000000000000e+00
Sandia/fpga_trans_02,1.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_03,-Inf
Sandia/oscil_dcop_05,-Inf
Sandia/oscil_dcop_10,-Inf
Sandia/oscil_dcop_11,-Inf
Sandia/oscil_dcop_12,-Inf
Sandia/oscil_trans_01,-Inf
TOKAMAK/utm300,1.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_1,1.00000000000000000000000000000000000e+00
VDOL/hangGlider_1,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_1,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_2,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_3,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_4,1.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_1,1.00000000000000000000000000000000000e+00
VDOL/spaceStation_2,1.00000000000000000000000000000000000e+00
VDOL/spaceStation_3,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_1,2.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_2,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_3,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_5,1.00000000000000000000000000000000000e+00
YZhou/circuit204,Inf
vanHeukelum/cage3,2.00000000000000000000000000000000000e+00
vanHeukelum/cage4,2.00000000000000000000000000000000000e+00
vanHeukelum/cage5,2.00000000000000000000000000000000000e+00
vanHeukelum/cage6,1.00000000000000000000000000000000000e+00
vanHeukelum/cage7,1.00000000000000000000000000000000000e+00


==> data/solve_mpir_takum_16_32_32/iteration_count.sorted.csv <==
percent,Float64
0.0,1.0
0.003401360544217687,1.0
0.006802721088435374,1.0
0.01020408163265306,1.0
0.013605442176870748,1.0
0.017006802721088437,1.0
0.02040816326530612,1.0
0.023809523809523808,1.0
0.027210884353741496,1.0
0.030612244897959183,1.0
0.034013605442176874,1.0
0.03741496598639456,1.0
0.04081632653061224,1.0
0.04421768707482993,1.0
0.047619047619047616,1.0
0.05102040816326531,1.0
0.05442176870748299,1.0
0.05782312925170068,1.0
0.061224489795918366,1.0
0.06462585034013606,1.0
0.06802721088435375,1.0
0.07142857142857142,1.0
0.07482993197278912,1.0
0.0782312925170068,1.0
0.08163265306122448,1.0
0.08503401360544217,1.0
0.08843537414965986,1.0
0.09183673469387756,1.0
0.09523809523809523,1.0
0.09863945578231292,1.0
0.10204081632653061,1.0
0.1054421768707483,1.0
0.10884353741496598,1.0
0.11224489795918367,1.0
0.11564625850340136,1.0
0.11904761904761904,1.0
0.12244897959183673,1.0
0.12585034013605442,1.0
0.1292517006802721,1.0
0.1326530612244898,1.0
0.1360544217687075,1.0
0.13945578231292516,1.0
0.14285714285714285,1.0
0.14625850340136054,1.0
0.14965986394557823,1.0
0.15306122448979592,1.0
0.1564625850340136,1.0
0.1598639455782313,1.0
0.16326530612244897,1.0
0.16666666666666666,1.0
0.17006802721088435,1.0
0.17346938775510204,1.0
0.17687074829931973,1.0
0.18027210884353742,1.0
0.1836734693877551,1.0
0.1870748299319728,1.0
0.19047619047619047,1.0
0.19387755102040816,1.0
0.19727891156462585,1.0
0.20068027210884354,1.0
0.20408163265306123,1.0
0.20748299319727892,1.0
0.2108843537414966,1.0
0.21428571428571427,1.0
0.21768707482993196,1.0
0.22108843537414966,1.0
0.22448979591836735,1.0
0.22789115646258504,1.0
0.23129251700680273,1.0
0.23469387755102042,1.0
0.23809523809523808,1.0
0.24149659863945577,1.0
0.24489795918367346,1.0
0.24829931972789115,1.0
0.25170068027210885,1.0
0.25510204081632654,1.0
0.2585034013605442,1.0
0.2619047619047619,1.0
0.2653061224489796,1.0
0.2687074829931973,1.0
0.272108843537415,1.0
0.2755102040816326,1.0
0.2789115646258503,1.0
0.282312925170068,1.0
0.2857142857142857,1.0
0.2891156462585034,1.0
0.2925170068027211,1.0
0.29591836734693877,1.0
0.29931972789115646,1.0
0.30272108843537415,1.0
0.30612244897959184,1.0
0.30952380952380953,1.0
0.3129251700680272,1.0
0.3163265306122449,1.0
0.3197278911564626,1.0
0.3231292517006803,1.0
0.32653061224489793,1.0
0.3299319727891156,1.0
0.3333333333333333,1.0
0.336734693877551,1.0
0.3401360544217687,1.0
0.3435374149659864,1.0
0.3469387755102041,1.0
0.35034013605442177,1.0
0.35374149659863946,1.0
0.35714285714285715,1.0
0.36054421768707484,1.0
0.36394557823129253,1.0
0.3673469387755102,1.0
0.3707482993197279,1.0
0.3741496598639456,1.0
0.37755102040816324,1.0
0.38095238095238093,1.0
0.3843537414965986,1.0
0.3877551020408163,1.0
0.391156462585034,1.0
0.3945578231292517,1.0
0.3979591836734694,1.0
0.4013605442176871,1.0
0.40476190476190477,1.0
0.40816326530612246,1.0
0.41156462585034015,1.0
0.41496598639455784,1.0
0.41836734693877553,1.0
0.4217687074829932,1.0
0.42517006802721086,1.0
0.42857142857142855,1.0
0.43197278911564624,1.0
0.43537414965986393,1.0
0.4387755102040816,1.0
0.4421768707482993,1.0
0.445578231292517,1.0
0.4489795918367347,1.0
0.4523809523809524,1.0
0.4557823129251701,1.0
0.45918367346938777,1.0
0.46258503401360546,1.0
0.46598639455782315,1.0
0.46938775510204084,1.0
0.47278911564625853,1.0
0.47619047619047616,1.0
0.47959183673469385,1.0
0.48299319727891155,1.0
0.48639455782312924,1.0
0.4897959183673469,1.0
0.4931972789115646,1.0
0.4965986394557823,1.0
0.5,1.0
0.5034013605442177,1.0
0.5068027210884354,1.0
0.5102040816326531,1.0
0.5136054421768708,1.0
0.5170068027210885,1.0
0.5204081632653061,1.0
0.5238095238095238,1.0
0.5272108843537415,1.0
0.5306122448979592,1.0
0.5340136054421769,1.0
0.5374149659863946,1.0
0.5408163265306123,2.0
0.54421768707483,2.0
0.5476190476190477,2.0
0.5510204081632653,2.0
0.5544217687074829,2.0
0.5578231292517006,2.0
0.5612244897959183,2.0
0.564625850340136,2.0
0.5680272108843537,2.0
0.5714285714285714,2.0
0.5748299319727891,2.0
0.5782312925170068,2.0
0.5816326530612245,2.0
0.5850340136054422,2.0
0.5884353741496599,2.0
0.5918367346938775,2.0
0.5952380952380952,2.0
0.5986394557823129,2.0
0.6020408163265306,2.0
0.6054421768707483,2.0
0.608843537414966,2.0
0.6122448979591837,2.0
0.6156462585034014,2.0
0.6190476190476191,2.0
0.6224489795918368,2.0
0.6258503401360545,2.0
0.6292517006802721,2.0
0.6326530612244898,2.0
0.6360544217687075,2.0
0.6394557823129252,2.0
0.6428571428571429,2.0
0.6462585034013606,2.0
0.6496598639455783,2.0
0.6530612244897959,2.0
0.6564625850340136,2.0
0.6598639455782312,2.0
0.6632653061224489,2.0
0.6666666666666666,2.0
0.6700680272108843,2.0
0.673469387755102,2.0
0.6768707482993197,2.0
0.6802721088435374,2.0
0.6836734693877551,2.0
0.6870748299319728,2.0
0.6904761904761905,2.0
0.6938775510204082,2.0
0.6972789115646258,2.0
0.7006802721088435,2.0
0.7040816326530612,2.0
0.7074829931972789,2.0
0.7108843537414966,2.0
0.7142857142857143,2.0
0.717687074829932,2.0
0.7210884353741497,2.0
0.7244897959183674,2.0
0.7278911564625851,2.0
0.7312925170068028,2.0
0.7346938775510204,2.0
0.7380952380952381,2.0
0.7414965986394558,2.0
0.7448979591836735,2.0
0.7482993197278912,2.0
0.7517006802721088,2.0
0.7551020408163265,2.0
0.7585034013605442,2.0
0.7619047619047619,2.0
0.7653061224489796,2.0
0.7687074829931972,2.0
0.7721088435374149,2.0
0.7755102040816326,2.0
0.7789115646258503,2.0
0.782312925170068,2.0
0.7857142857142857,2.0
0.7891156462585034,2.0
0.7925170068027211,2.0
0.7959183673469388,2.0
0.7993197278911565,3.0
0.8027210884353742,3.0
0.8061224489795918,3.0
0.8095238095238095,3.0
0.8129251700680272,3.0
0.8163265306122449,3.0
0.8197278911564626,3.0
0.8231292517006803,3.0
0.826530612244898,3.0
0.8299319727891157,3.0
0.8333333333333334,3.0
0.8367346938775511,3.0
0.8401360544217688,3.0
0.8435374149659864,3.0
0.8469387755102041,3.0
0.8503401360544217,3.0
0.8537414965986394,3.0
0.8571428571428571,3.0
0.8605442176870748,3.0
0.8639455782312925,3.0
0.8673469387755102,4.0
0.8707482993197279,4.0
0.8741496598639455,4.0
0.8775510204081632,4.0
0.8809523809523809,4.0
0.8843537414965986,4.0
0.8877551020408163,4.0
0.891156462585034,4.0
0.8945578231292517,4.0
0.8979591836734694,5.0
0.9013605442176871,5.0
0.9047619047619048,5.0
0.9081632653061225,6.0
0.9115646258503401,7.0
0.9149659863945578,8.0
0.9183673469387755,9.0
0.9217687074829932,12.0
0.9251700680272109,15.0
0.9285714285714286,85.0
0.9319727891156463,1000.0
0.935374149659864,1000.0
0.9387755102040817,1000.0
0.9421768707482994,1000.0
0.9455782312925171,1000.0
0.9489795918367347,1000.0
0.9523809523809523,1000.0
0.95578231292517,10000.0
0.9591836734693877,10000.0
0.9625850340136054,10000.0
0.9659863945578231,10000.0
0.9693877551020408,10000.0
0.9727891156462585,10000.0
0.9761904761904762,10000.0
0.9795918367346939,10000.0
0.9829931972789115,10000.0
0.9863945578231292,10000.0
0.9897959183673469,10000.0
0.9931972789115646,10000.0
0.9965986394557823,10000.0
1.0,10000.0


==> data/solve_mpir_takum_16_32_32/relative_error.sorted.csv <==
percent,Float64
0.0,5.286088328032544e-11
0.003401360544217687,1.448824147135659e-9
0.006802721088435374,5.9294355676230776e-9
0.01020408163265306,3.6965973090471003e-7
0.013605442176870748,9.945386320076938e-5
0.017006802721088437,0.00019414894555638297
0.02040816326530612,0.00026036164931950536
0.023809523809523808,0.0005112408467953183
0.027210884353741496,0.00056442736776903
0.030612244897959183,0.0005735060323253706
0.034013605442176874,0.0006077516634997166
0.03741496598639456,0.0007395805411058492
0.04081632653061224,0.0009491532596515817
0.04421768707482993,0.00125335108520769
0.047619047619047616,0.0012931597907202075
0.05102040816326531,0.0013629176056077408
0.05442176870748299,0.0014481918267850657
0.05782312925170068,0.001597252640766813
0.061224489795918366,0.003090972552366072
0.06462585034013606,0.01147881558849061
0.06802721088435375,0.020415387597852816
0.07142857142857142,0.15098087890364836
0.07482993197278912,0.21819104072719567
0.0782312925170068,0.29945649195266827
0.08163265306122448,0.39992109221813
0.08503401360544217,0.5412711759563065
0.08843537414965986,0.5548953579656831
0.09183673469387756,0.660265885510503
0.09523809523809523,0.7083274237091749
0.09863945578231292,0.7183542345602106
0.10204081632653061,0.7201619311683788
0.1054421768707483,0.7275461689494693
0.10884353741496598,0.7656336204648206
0.11224489795918367,0.7865887031605794
0.11564625850340136,0.7906205659160144
0.11904761904761904,0.7913539559680969
0.12244897959183673,0.795685434631086
0.12585034013605442,0.7958526800795452
0.1292517006802721,0.8006915003896559
0.1326530612244898,0.8053820620262242
0.1360544217687075,0.8172796030869562
0.13945578231292516,0.8236881907899817
0.14285714285714285,0.835567592554025
0.14625850340136054,0.8445590321576519
0.14965986394557823,0.8714594581391524
0.15306122448979592,0.873221470381946
0.1564625850340136,0.8801581968002231
0.1598639455782313,0.8832824099773098
0.16326530612244897,0.8850778566654893
0.16666666666666666,0.9040574573976727
0.17006802721088435,0.9099064520961229
0.17346938775510204,0.9099064520961229
0.17687074829931973,0.9100596789064759
0.18027210884353742,0.922855632644428
0.1836734693877551,0.9242150818497848
0.1870748299319728,0.970968806530661
0.19047619047619047,0.9726853087118096
0.19387755102040816,0.9750547678529974
0.19727891156462585,0.978891304833519
0.20068027210884354,0.9802666557261562
0.20408163265306123,0.9802666557261562
0.20748299319727892,0.9811961534477317
0.2108843537414966,0.9876847374994995
0.21428571428571427,0.9935497090187388
0.21768707482993196,0.9946738922291812
0.22108843537414966,1.0003204926399871
0.22448979591836735,1.004169847192045
0.22789115646258504,1.006787608782941
0.23129251700680273,1.007882051389126
0.23469387755102042,1.0111331277597966
0.23809523809523808,1.0127528421739818
0.24149659863945577,1.0206650413957759
0.24489795918367346,1.0324300062887628
0.24829931972789115,1.0330646040614448
0.25170068027210885,1.0432838127831325
0.25510204081632654,1.0473741170987387
0.2585034013605442,1.0495301600571945
0.2619047619047619,1.0562284485831586
0.2653061224489796,1.0641757625184356
0.2687074829931973,1.0649733259664387
0.272108843537415,1.068398701759758
0.2755102040816326,1.0870668063219813
0.2789115646258503,1.0960371023078905
0.282312925170068,1.0962693418394445
0.2857142857142857,1.1149278172649963
0.2891156462585034,1.1220834993579443
0.2925170068027211,1.1264147963363844
0.29591836734693877,1.130225976240144
0.29931972789115646,1.1334507001485183
0.30272108843537415,1.1353710839011677
0.30612244897959184,1.135637423655546
0.30952380952380953,1.137663187622353
0.3129251700680272,1.1392904217259348
0.3163265306122449,1.1519795088857832
0.3197278911564626,1.1617515947120254
0.3231292517006803,1.1624403161250876
0.32653061224489793,1.1631514222041635
0.3299319727891156,1.1660187142372627
0.3333333333333333,1.1672118118173673
0.336734693877551,1.1747780209176741
0.3401360544217687,1.1789490181697526
0.3435374149659864,1.1904771974638526
0.3469387755102041,1.1928819205015588
0.35034013605442177,1.199685935801457
0.35374149659863946,1.2049759516294924
0.35714285714285715,1.2225451437489308
0.36054421768707484,1.223110166368257
0.36394557823129253,1.223861401935062
0.3673469387755102,1.2341694844562674
0.3707482993197279,1.234608303538032
0.3741496598639456,1.2380078940024135
0.37755102040816324,1.2440329731077886
0.38095238095238093,1.2512769642168307
0.3843537414965986,1.25462426239533
0.3877551020408163,1.259463418091154
0.391156462585034,1.2630046880832637
0.3945578231292517,1.2658537552727813
0.3979591836734694,1.269977861627323
0.4013605442176871,1.274450904357174
0.40476190476190477,1.2912657800485916
0.40816326530612246,1.2988183169470036
0.41156462585034015,1.2988714970901631
0.41496598639455784,1.2995622174002428
0.41836734693877553,1.3023227514462983
0.4217687074829932,1.3121651073368483
0.42517006802721086,1.3136924527274203
0.42857142857142855,1.3158581927970026
0.43197278911564624,1.3186351245121457
0.43537414965986393,1.3186351245121457
0.4387755102040816,1.3202477030106043
0.4421768707482993,1.3274983154320563
0.445578231292517,1.3313111523319157
0.4489795918367347,1.3325824120641439
0.4523809523809524,1.332650758687204
0.4557823129251701,1.3354507394822737
0.45918367346938777,1.340007373650496
0.46258503401360546,1.3432949660424922
0.46598639455782315,1.3450511794201403
0.46938775510204084,1.3502437051378828
0.47278911564625853,1.3522271258045317
0.47619047619047616,1.3534893865605715
0.47959183673469385,1.354290476186146
0.48299319727891155,1.3547341112078863
0.48639455782312924,1.3593139228397415
0.4897959183673469,1.3622698200805565
0.4931972789115646,1.369037769701068
0.4965986394557823,1.3691856003343803
0.5,1.369764635761138
0.5034013605442177,1.3706392565212846
0.5068027210884354,1.3709234460021416
0.5102040816326531,1.3714037402172552
0.5136054421768708,1.3723166896103394
0.5170068027210885,1.3731891498248043
0.5204081632653061,1.3751440791476097
0.5238095238095238,1.3779796094016001
0.5272108843537415,1.3782470608194228
0.5306122448979592,1.3782771047656435
0.5340136054421769,1.3789293200820423
0.5374149659863946,1.379273129041378
0.5408163265306123,1.3796558019917255
0.54421768707483,1.379925179385127
0.5476190476190477,1.3807926089507325
0.5510204081632653,1.3826002857237067
0.5544217687074829,1.3826448619678946
0.5578231292517006,1.3850122001794845
0.5612244897959183,1.3858943979692067
0.564625850340136,1.3873093327355421
0.5680272108843537,1.3875167113845654
0.5714285714285714,1.3881174402185987
0.5748299319727891,1.3884353740186326
0.5782312925170068,1.3885441778300913
0.5816326530612245,1.3888585446946284
0.5850340136054422,1.3890648570818136
0.5884353741496599,1.390665975705283
0.5918367346938775,1.3926662102454943
0.5952380952380952,1.3928231373018534
0.5986394557823129,1.3944760647845893
0.6020408163265306,1.3954121546738751
0.6054421768707483,1.3970239184569369
0.608843537414966,1.3973777581893014
0.6122448979591837,1.3974139724573182
0.6156462585034014,1.397463958395015
0.6190476190476191,1.3976492030788408
0.6224489795918368,1.397960029350859
0.6258503401360545,1.397960029350859
0.6292517006802721,1.3999225568438116
0.6326530612244898,1.4004724177784638
0.6360544217687075,1.4016595571092592
0.6394557823129252,1.4024778969004263
0.6428571428571429,1.4025377830704897
0.6462585034013606,1.4036959695781603
0.6496598639455783,1.4048845642475336
0.6530612244897959,1.405261424919162
0.6564625850340136,1.4063166939445162
0.6598639455782312,1.4065593448433706
0.6632653061224489,1.4072385447723472
0.6666666666666666,1.408725096388971
0.6700680272108843,1.4106295903946078
0.673469387755102,1.4118990532774518
0.6768707482993197,1.412264184420528
0.6802721088435374,1.4126511594012225
0.6836734693877551,1.4127457266025536
0.6870748299319728,1.4135674924329178
0.6904761904761905,1.413986413259851
0.6938775510204082,1.4142571894145008
0.6972789115646258,1.4142940307248821
0.7006802721088435,1.4144149505907224
0.7040816326530612,1.4144483028691244
0.7074829931972789,1.4146752592689995
0.7108843537414966,1.4150956744539622
0.7142857142857143,1.415228927423097
0.717687074829932,1.415539147183154
0.7210884353741497,1.4155940231200006
0.7244897959183674,1.415873314308872
0.7278911564625851,1.4171553696798824
0.7312925170068028,1.4174197880833477
0.7346938775510204,1.4175027750472298
0.7380952380952381,1.4176285669918058
0.7414965986394558,1.417793692888999
0.7448979591836735,1.418605647983459
0.7482993197278912,1.418690272418574
0.7517006802721088,1.419222688131853
0.7551020408163265,1.4192493866776925
0.7585034013605442,1.4198602131217746
0.7619047619047619,1.420037099110752
0.7653061224489796,1.4200432215642773
0.7687074829931972,1.4202428939158074
0.7721088435374149,1.420637409632642
0.7755102040816326,1.4215694113493267
0.7789115646258503,1.4215713274196695
0.782312925170068,1.423659106200821
0.7857142857142857,1.4250007564631337
0.7891156462585034,1.4267461798984673
0.7925170068027211,1.4275350673731473
0.7959183673469388,1.4279933367303026
0.7993197278911565,1.4307073436822049
0.8027210884353742,1.4333434470540651
0.8061224489795918,1.4333535183870485
0.8095238095238095,1.4339024965114715
0.8129251700680272,1.4340310821165652
0.8163265306122449,1.4348347227724318
0.8197278911564626,1.4349444165282703
0.8231292517006803,1.4356788755370888
0.826530612244898,1.4360303668220116
0.8299319727891157,1.4360917009874172
0.8333333333333334,1.4361083845722216
0.8367346938775511,1.437626516819424
0.8401360544217688,1.441659702141627
0.8435374149659864,1.442530176695968
0.8469387755102041,1.4428596037722619
0.8503401360544217,1.444258285948751
0.8537414965986394,1.449901851105053
0.8571428571428571,1.4509436777310438
0.8605442176870748,1.4538934986483327
0.8639455782312925,1.4547868097193126
0.8673469387755102,1.4573844205237794
0.8707482993197279,1.462743644503546
0.8741496598639455,1.4655672375703448
0.8775510204081632,1.4686206952969407
0.8809523809523809,1.4709045690773384
0.8843537414965986,1.4800209727121014
0.8877551020408163,1.4802362768687658
0.891156462585034,1.4917794277817868
0.8945578231292517,1.5059441202882635
0.8979591836734694,1.55369819169117
0.9013605442176871,1.5610211430525438
0.9047619047619048,1.5746970415707484
0.9081632653061225,1.6368227962999577
0.9115646258503401,2.8720160207732564
0.9149659863945578,3.889012374148708
0.9183673469387755,49.982905409668774
0.9217687074829932,97.56386465455158
0.9251700680272109,207.24428625047074
0.9285714285714286,1000.0
0.9319727891156463,1000.0
0.935374149659864,1000.0
0.9387755102040817,1000.0
0.9421768707482994,1000.0
0.9455782312925171,1000.0
0.9489795918367347,1000.0
0.9523809523809523,10000.0
0.95578231292517,10000.0
0.9591836734693877,10000.0
0.9625850340136054,10000.0
0.9659863945578231,10000.0
0.9693877551020408,10000.0
0.9727891156462585,10000.0
0.9761904761904762,10000.0
0.9795918367346939,10000.0
0.9829931972789115,10000.0
0.9863945578231292,10000.0
0.9897959183673469,10000.0
0.9931972789115646,10000.0
0.9965986394557823,10000.0
1.0,18646.333555465906


==> data/solve_mpir_takum_16_32_64/iteration_count.csv <==
matrix\type,Float64
AG-Monien/cage,3.00000000000000000000000000000000000e+00
AG-Monien/netz4504_dual,6.00000000000000000000000000000000000e+00
AG-Monien/ukerbe1_dual,5.00000000000000000000000000000000000e+00
Arenas/jazz,4.00000000000000000000000000000000000e+00
Averous/epb0,3.00000000000000000000000000000000000e+00
Bai/bfwa398,3.00000000000000000000000000000000000e+00
Bai/bfwa62,3.00000000000000000000000000000000000e+00
Bai/bfwa782,4.00000000000000000000000000000000000e+00
Bai/bfwb398,3.00000000000000000000000000000000000e+00
Bai/bfwb62,3.00000000000000000000000000000000000e+00
Bai/bfwb782,3.00000000000000000000000000000000000e+00
Bai/bwm200,Inf
Bai/bwm2000,Inf
Bai/cdde1,4.00000000000000000000000000000000000e+00
Bai/cdde2,3.00000000000000000000000000000000000e+00
Bai/cdde3,4.00000000000000000000000000000000000e+00
Bai/cdde4,3.00000000000000000000000000000000000e+00
Bai/cdde5,6.00000000000000000000000000000000000e+00
Bai/cdde6,2.00000000000000000000000000000000000e+00
Bai/ck104,3.00000000000000000000000000000000000e+00
Bai/ck400,4.00000000000000000000000000000000000e+00
Bai/ck656,5.00000000000000000000000000000000000e+00
Bai/dw256A,7.00000000000000000000000000000000000e+00
Bai/dw256B,2.00000000000000000000000000000000000e+00
Bai/dwa512,7.00000000000000000000000000000000000e+00
Bai/dwb512,2.00000000000000000000000000000000000e+00
Bai/lop163,3.00000000000000000000000000000000000e+00
Bai/mhdb416,1.00000000000000000000000000000000000e+00
Bai/odepa400,Inf
Bai/olm100,5.00000000000000000000000000000000000e+00
Bai/olm1000,Inf
Bai/olm2000,Inf
Bai/olm500,Inf
Bai/pde225,2.00000000000000000000000000000000000e+00
Bai/pde900,2.00000000000000000000000000000000000e+00
Bai/rdb1250,6.00000000000000000000000000000000000e+00
Bai/rdb1250l,Inf
Bai/rdb200,5.00000000000000000000000000000000000e+00
Bai/rdb200l,3.00000000000000000000000000000000000e+00
Bai/rdb450,9.00000000000000000000000000000000000e+00
Bai/rdb450l,3.00000000000000000000000000000000000e+00
Bai/rdb800l,Inf
Bai/rdb968,4.00000000000000000000000000000000000e+00
Bai/rw136,3.00000000000000000000000000000000000e+00
Bai/rw496,9.00000000000000000000000000000000000e+00
Bai/tols1090,1.00000000000000000000000000000000000e+00
Bai/tols2000,1.00000000000000000000000000000000000e+00
Bai/tols340,2.00000000000000000000000000000000000e+00
Bai/tols4000,1.00000000000000000000000000000000000e+00
Bai/tols90,2.00000000000000000000000000000000000e+00
Bai/tub100,6.00000000000000000000000000000000000e+00
Bai/tub1000,Inf
Bates/Chem97ZtZ,2.00000000000000000000000000000000000e+00
CPM/cz148,3.00000000000000000000000000000000000e+00
CPM/cz308,3.00000000000000000000000000000000000e+00
CPM/cz628,3.00000000000000000000000000000000000e+00
DIMACS10/delaunay_n10,5.00000000000000000000000000000000000e+00
DRIVCAV/cavity01,2.00000000000000000000000000000000000e+00
DRIVCAV/cavity02,2.00000000000000000000000000000000000e+00
DRIVCAV/cavity03,2.00000000000000000000000000000000000e+00
DRIVCAV/cavity04,2.00000000000000000000000000000000000e+00
FEMLAB/poisson2D,2.00000000000000000000000000000000000e+00
FEMLAB/problem1,2.00000000000000000000000000000000000e+00
FIDAP/ex1,3.00000000000000000000000000000000000e+00
FIDAP/ex5,Inf
Grund/b1_ss,3.00000000000000000000000000000000000e+00
Grund/b2_ss,1.00000000000000000000000000000000000e+00
Grund/d_dyn,3.00000000000000000000000000000000000e+00
Grund/d_dyn1,3.00000000000000000000000000000000000e+00
Grund/d_ss,2.00000000000000000000000000000000000e+00
Grund/poli,2.00000000000000000000000000000000000e+00
Gset/G11,4.00000000000000000000000000000000000e+00
Gset/G12,4.00000000000000000000000000000000000e+00
Gset/G13,8.00000000000000000000000000000000000e+00
Gset/G14,5.00000000000000000000000000000000000e+00
Gset/G15,Inf
Gset/G16,6.00000000000000000000000000000000000e+00
Gset/G17,1.10000000000000000000000000000000000e+01
Gset/G18,6.00000000000000000000000000000000000e+00
Gset/G19,5.00000000000000000000000000000000000e+00
Gset/G20,1.90000000000000000000000000000000000e+01
Gset/G21,6.00000000000000000000000000000000000e+00
Gset/G32,5.00000000000000000000000000000000000e+00
Gset/G33,5.00000000000000000000000000000000000e+00
Gset/G34,5.00000000000000000000000000000000000e+00
HB/1138_bus,-Inf
HB/494_bus,Inf
HB/662_bus,Inf
HB/685_bus,6.00000000000000000000000000000000000e+00
HB/arc130,1.00000000000000000000000000000000000e+00
HB/ash85,3.00000000000000000000000000000000000e+00
HB/bcspwr01,3.00000000000000000000000000000000000e+00
HB/bcspwr03,2.00000000000000000000000000000000000e+00
HB/bcsstk01,7.00000000000000000000000000000000000e+00
HB/bcsstk02,8.00000000000000000000000000000000000e+00
HB/bcsstk03,Inf
HB/bcsstk04,4.00000000000000000000000000000000000e+00
HB/bcsstk05,8.00000000000000000000000000000000000e+00
HB/bcsstk06,Inf
HB/bcsstk07,Inf
HB/bcsstk19,Inf
HB/bcsstk20,1.00000000000000000000000000000000000e+00
HB/bcsstk22,1.20000000000000000000000000000000000e+01
HB/bcsstm02,3.00000000000000000000000000000000000e+00
HB/bcsstm05,2.00000000000000000000000000000000000e+00
HB/bcsstm06,1.00000000000000000000000000000000000e+00
HB/bcsstm07,2.00000000000000000000000000000000000e+00
HB/bcsstm08,1.00000000000000000000000000000000000e+00
HB/bcsstm09,1.00000000000000000000000000000000000e+00
HB/bcsstm11,1.00000000000000000000000000000000000e+00
HB/bcsstm19,1.00000000000000000000000000000000000e+00
HB/bcsstm20,1.00000000000000000000000000000000000e+00
HB/bcsstm21,2.00000000000000000000000000000000000e+00
HB/bcsstm22,2.00000000000000000000000000000000000e+00
HB/bcsstm23,1.00000000000000000000000000000000000e+00
HB/bcsstm26,1.00000000000000000000000000000000000e+00
HB/bp_0,2.00000000000000000000000000000000000e+00
HB/bp_1000,2.00000000000000000000000000000000000e+00
HB/bp_1200,2.00000000000000000000000000000000000e+00
HB/bp_1400,2.00000000000000000000000000000000000e+00
HB/bp_1600,2.00000000000000000000000000000000000e+00
HB/bp_200,2.00000000000000000000000000000000000e+00
HB/bp_400,2.00000000000000000000000000000000000e+00
HB/bp_600,2.00000000000000000000000000000000000e+00
HB/bp_800,2.00000000000000000000000000000000000e+00
HB/can_161,2.00000000000000000000000000000000000e+00
HB/can_24,1.00000000000000000000000000000000000e+00
HB/can_62,4.00000000000000000000000000000000000e+00
HB/can_73,4.00000000000000000000000000000000000e+00
HB/can_96,2.00000000000000000000000000000000000e+00
HB/dwt_234,2.00000000000000000000000000000000000e+00
HB/dwt_310,4.00000000000000000000000000000000000e+00
HB/dwt_59,2.00000000000000000000000000000000000e+00
HB/dwt_66,2.00000000000000000000000000000000000e+00
HB/dwt_87,5.00000000000000000000000000000000000e+00
HB/fs_183_4,1.00000000000000000000000000000000000e+00
HB/fs_183_6,1.00000000000000000000000000000000000e+00
HB/fs_541_1,2.00000000000000000000000000000000000e+00
HB/fs_541_2,1.00000000000000000000000000000000000e+00
HB/fs_541_3,1.00000000000000000000000000000000000e+00
HB/fs_541_4,1.00000000000000000000000000000000000e+00
HB/fs_680_1,2.00000000000000000000000000000000000e+00
HB/fs_680_2,2.00000000000000000000000000000000000e+00
HB/fs_680_3,1.00000000000000000000000000000000000e+00
HB/fs_760_1,2.00000000000000000000000000000000000e+00
HB/gr_30_30,4.00000000000000000000000000000000000e+00
HB/gre_1107,Inf
HB/gre_115,3.00000000000000000000000000000000000e+00
HB/gre_185,4.00000000000000000000000000000000000e+00
HB/gre_216a,3.00000000000000000000000000000000000e+00
HB/gre_216b,Inf
HB/gre_343,5.00000000000000000000000000000000000e+00
HB/gre_512,4.00000000000000000000000000000000000e+00
HB/hor_131,3.00000000000000000000000000000000000e+00
HB/ibm32,3.00000000000000000000000000000000000e+00
HB/impcol_a,2.00000000000000000000000000000000000e+00
HB/impcol_b,5.00000000000000000000000000000000000e+00
HB/impcol_c,2.00000000000000000000000000000000000e+00
HB/impcol_d,2.00000000000000000000000000000000000e+00
HB/impcol_e,1.00000000000000000000000000000000000e+00
HB/jagmesh1,1.20000000000000000000000000000000000e+01
HB/jagmesh2,7.00000000000000000000000000000000000e+00
HB/jagmesh3,9.00000000000000000000000000000000000e+00
HB/jagmesh4,1.50000000000000000000000000000000000e+01
HB/jagmesh5,1.40000000000000000000000000000000000e+01
HB/jagmesh6,Inf
HB/jagmesh7,6.00000000000000000000000000000000000e+00
HB/jagmesh8,2.20000000000000000000000000000000000e+01
HB/jagmesh9,Inf
HB/jpwh_991,3.00000000000000000000000000000000000e+00
HB/lshp1009,7.00000000000000000000000000000000000e+00
HB/lshp1270,Inf
HB/lshp_265,5.00000000000000000000000000000000000e+00
HB/lshp_406,7.00000000000000000000000000000000000e+00
HB/lshp_577,3.30000000000000000000000000000000000e+01
HB/lshp_778,Inf
HB/lund_a,1.10000000000000000000000000000000000e+01
HB/lund_b,3.00000000000000000000000000000000000e+00
HB/mahindas,1.00000000000000000000000000000000000e+00
HB/nnc666,Inf
HB/nos1,3.00000000000000000000000000000000000e+00
HB/nos2,Inf
HB/nos4,4.00000000000000000000000000000000000e+00
HB/nos5,1.70000000000000000000000000000000000e+01
HB/nos6,Inf
HB/nos7,1.00000000000000000000000000000000000e+00
HB/orsirr_1,Inf
HB/orsirr_2,Inf
HB/plat362,Inf
HB/plskz362,3.00000000000000000000000000000000000e+00
HB/pores_1,8.00000000000000000000000000000000000e+00
HB/pores_2,Inf
HB/pores_3,Inf
HB/saylr1,1.00000000000000000000000000000000000e+00
HB/sherman1,3.00000000000000000000000000000000000e+00
HB/sherman4,3.00000000000000000000000000000000000e+00
HB/shl_0,1.00000000000000000000000000000000000e+00
HB/shl_200,1.00000000000000000000000000000000000e+00
HB/shl_400,1.00000000000000000000000000000000000e+00
HB/steam1,1.00000000000000000000000000000000000e+00
HB/steam3,1.00000000000000000000000000000000000e+00
HB/str_0,2.00000000000000000000000000000000000e+00
HB/str_200,2.00000000000000000000000000000000000e+00
HB/str_400,2.00000000000000000000000000000000000e+00
HB/str_600,3.00000000000000000000000000000000000e+00
HB/west0067,3.00000000000000000000000000000000000e+00
HB/west0132,1.00000000000000000000000000000000000e+00
HB/west0167,1.00000000000000000000000000000000000e+00
HB/west0381,2.00000000000000000000000000000000000e+00
HB/west0479,1.00000000000000000000000000000000000e+00
HB/west0497,1.00000000000000000000000000000000000e+00
HB/west0655,1.00000000000000000000000000000000000e+00
HB/young3c,Inf
Hamrle/Hamrle1,2.00000000000000000000000000000000000e+00
JGD_BIBD/bibd_81_2,1.00000000000000000000000000000000000e+00
JGD_CAG/CAG_mat72,3.00000000000000000000000000000000000e+00
JGD_SPG/08blocks,2.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_150,2.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20,3.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200,2.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_200b,2.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_20b,3.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_300,2.00000000000000000000000000000000000e+00
JGD_Trefethen/Trefethen_500,2.00000000000000000000000000000000000e+00
ML_Graph/Ecoli_10NN,4.00000000000000000000000000000000000e+00
ML_Graph/Glass_10NN,3.00000000000000000000000000000000000e+00
ML_Graph/Olivetti_norm_10NN,3.00000000000000000000000000000000000e+00
ML_Graph/Spectro_10NN,5.00000000000000000000000000000000000e+00
ML_Graph/YaleA_10NN,4.00000000000000000000000000000000000e+00
ML_Graph/breasttissue_10NN,3.00000000000000000000000000000000000e+00
ML_Graph/dermatology_5NN,3.00000000000000000000000000000000000e+00
ML_Graph/iris_dataset_30NN,3.00000000000000000000000000000000000e+00
ML_Graph/micromass_10NN,4.00000000000000000000000000000000000e+00
ML_Graph/umistfacesnorm_10NN,5.00000000000000000000000000000000000e+00
MathWorks/pivtol,2.00000000000000000000000000000000000e+00
Morandini/robot,2.00000000000000000000000000000000000e+00
Muite/Chebyshev1,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian2,1.00000000000000000000000000000000000e+00
Mycielski/mycielskian3,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian4,3.00000000000000000000000000000000000e+00
Mycielski/mycielskian5,3.00000000000000000000000000000000000e+00
Mycielski/mycielskian6,2.00000000000000000000000000000000000e+00
Mycielski/mycielskian7,3.00000000000000000000000000000000000e+00
Mycielski/mycielskian8,3.00000000000000000000000000000000000e+00
Newman/football,4.00000000000000000000000000000000000e+00
Newman/polbooks,3.00000000000000000000000000000000000e+00
Oberwolfach/LF10,2.70000000000000000000000000000000000e+01
Oberwolfach/LFAT5,1.00000000000000000000000000000000000e+00
Oberwolfach/rail_1357,5.00000000000000000000000000000000000e+00
Oberwolfach/t2dal_e,1.00000000000000000000000000000000000e+00
Pajek/GD95_c,3.00000000000000000000000000000000000e+00
Pajek/Stranke94,4.00000000000000000000000000000000000e+00
Pajek/Tina_AskCog,1.00000000000000000000000000000000000e+00
Pothen/mesh1e1,3.00000000000000000000000000000000000e+00
Pothen/mesh1em1,3.00000000000000000000000000000000000e+00
Pothen/mesh1em6,3.00000000000000000000000000000000000e+00
Pothen/mesh2e1,4.00000000000000000000000000000000000e+00
Pothen/mesh2em5,4.00000000000000000000000000000000000e+00
Pothen/mesh3e1,2.00000000000000000000000000000000000e+00
Pothen/mesh3em5,2.00000000000000000000000000000000000e+00
Rajat/rajat04,1.00000000000000000000000000000000000e+00
Rajat/rajat05,5.00000000000000000000000000000000000e+00
Rajat/rajat11,4.00000000000000000000000000000000000e+00
Rajat/rajat14,2.00000000000000000000000000000000000e+00
Rajat/rajat19,1.00000000000000000000000000000000000e+00
Rommes/ww_36_pmec_36,3.00000000000000000000000000000000000e+00
Sandia/fpga_dcop_01,Inf
Sandia/fpga_trans_01,4.00000000000000000000000000000000000e+00
Sandia/fpga_trans_02,4.00000000000000000000000000000000000e+00
Sandia/oscil_dcop_03,-Inf
Sandia/oscil_dcop_05,-Inf
Sandia/oscil_dcop_10,-Inf
Sandia/oscil_dcop_11,-Inf
Sandia/oscil_dcop_12,-Inf
Sandia/oscil_trans_01,-Inf
TOKAMAK/utm300,4.00000000000000000000000000000000000e+00
VDOL/dynamicSoaringProblem_1,2.00000000000000000000000000000000000e+00
VDOL/hangGlider_1,1.00000000000000000000000000000000000e+00
VDOL/orbitRaising_1,3.00000000000000000000000000000000000e+00
VDOL/orbitRaising_2,5.00000000000000000000000000000000000e+00
VDOL/orbitRaising_3,3.00000000000000000000000000000000000e+00
VDOL/orbitRaising_4,2.00000000000000000000000000000000000e+00
VDOL/spaceShuttleEntry_1,2.00000000000000000000000000000000000e+00
VDOL/spaceStation_2,1.00000000000000000000000000000000000e+00
VDOL/spaceStation_3,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_1,4.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_2,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_3,1.00000000000000000000000000000000000e+00
VDOL/tumorAntiAngiogenesis_5,1.00000000000000000000000000000000000e+00
YZhou/circuit204,Inf
vanHeukelum/cage3,3.00000000000000000000000000000000000e+00
vanHeukelum/cage4,3.00000000000000000000000000000000000e+00
vanHeukelum/cage5,3.00000000000000000000000000000000000e+00
vanHeukelum/cage6,2.00000000000000000000000000000000000e+00
vanHeukelum/cage7,2.00000000000000000000000000000000000e+00


==> data/solve_mpir_takum_16_32_64/iteration_count.sorted.csv <==
percent,Float64
0.0,1.0
0.003401360544217687,1.0
0.006802721088435374,1.0
0.01020408163265306,1.0
0.013605442176870748,1.0
0.017006802721088437,1.0
0.02040816326530612,1.0
0.023809523809523808,1.0
0.027210884353741496,1.0
0.030612244897959183,1.0
0.034013605442176874,1.0
0.03741496598639456,1.0
0.04081632653061224,1.0
0.04421768707482993,1.0
0.047619047619047616,1.0
0.05102040816326531,1.0
0.05442176870748299,1.0
0.05782312925170068,1.0
0.061224489795918366,1.0
0.06462585034013606,1.0
0.06802721088435375,1.0
0.07142857142857142,1.0
0.07482993197278912,1.0
0.0782312925170068,1.0
0.08163265306122448,1.0
0.08503401360544217,1.0
0.08843537414965986,1.0
0.09183673469387756,1.0
0.09523809523809523,1.0
0.09863945578231292,1.0
0.10204081632653061,1.0
0.1054421768707483,1.0
0.10884353741496598,1.0
0.11224489795918367,1.0
0.11564625850340136,1.0
0.11904761904761904,1.0
0.12244897959183673,1.0
0.12585034013605442,1.0
0.1292517006802721,1.0
0.1326530612244898,1.0
0.1360544217687075,1.0
0.13945578231292516,1.0
0.14285714285714285,1.0
0.14625850340136054,1.0
0.14965986394557823,1.0
0.15306122448979592,1.0
0.1564625850340136,1.0
0.1598639455782313,1.0
0.16326530612244897,1.0
0.16666666666666666,2.0
0.17006802721088435,2.0
0.17346938775510204,2.0
0.17687074829931973,2.0
0.18027210884353742,2.0
0.1836734693877551,2.0
0.1870748299319728,2.0
0.19047619047619047,2.0
0.19387755102040816,2.0
0.19727891156462585,2.0
0.20068027210884354,2.0
0.20408163265306123,2.0
0.20748299319727892,2.0
0.2108843537414966,2.0
0.21428571428571427,2.0
0.21768707482993196,2.0
0.22108843537414966,2.0
0.22448979591836735,2.0
0.22789115646258504,2.0
0.23129251700680273,2.0
0.23469387755102042,2.0
0.23809523809523808,2.0
0.24149659863945577,2.0
0.24489795918367346,2.0
0.24829931972789115,2.0
0.25170068027210885,2.0
0.25510204081632654,2.0
0.2585034013605442,2.0
0.2619047619047619,2.0
0.2653061224489796,2.0
0.2687074829931973,2.0
0.272108843537415,2.0
0.2755102040816326,2.0
0.2789115646258503,2.0
0.282312925170068,2.0
0.2857142857142857,2.0
0.2891156462585034,2.0
0.2925170068027211,2.0
0.29591836734693877,2.0
0.29931972789115646,2.0
0.30272108843537415,2.0
0.30612244897959184,2.0
0.30952380952380953,2.0
0.3129251700680272,2.0
0.3163265306122449,2.0
0.3197278911564626,2.0
0.3231292517006803,2.0
0.32653061224489793,2.0
0.3299319727891156,2.0
0.3333333333333333,2.0
0.336734693877551,2.0
0.3401360544217687,2.0
0.3435374149659864,2.0
0.3469387755102041,2.0
0.35034013605442177,2.0
0.35374149659863946,2.0
0.35714285714285715,2.0
0.36054421768707484,2.0
0.36394557823129253,2.0
0.3673469387755102,2.0
0.3707482993197279,2.0
0.3741496598639456,2.0
0.37755102040816324,2.0
0.38095238095238093,2.0
0.3843537414965986,2.0
0.3877551020408163,2.0
0.391156462585034,3.0
0.3945578231292517,3.0
0.3979591836734694,3.0
0.4013605442176871,3.0
0.40476190476190477,3.0
0.40816326530612246,3.0
0.41156462585034015,3.0
0.41496598639455784,3.0
0.41836734693877553,3.0
0.4217687074829932,3.0
0.42517006802721086,3.0
0.42857142857142855,3.0
0.43197278911564624,3.0
0.43537414965986393,3.0
0.4387755102040816,3.0
0.4421768707482993,3.0
0.445578231292517,3.0
0.4489795918367347,3.0
0.4523809523809524,3.0
0.4557823129251701,3.0
0.45918367346938777,3.0
0.46258503401360546,3.0
0.46598639455782315,3.0
0.46938775510204084,3.0
0.47278911564625853,3.0
0.47619047619047616,3.0
0.47959183673469385,3.0
0.48299319727891155,3.0
0.48639455782312924,3.0
0.4897959183673469,3.0
0.4931972789115646,3.0
0.4965986394557823,3.0
0.5,3.0
0.5034013605442177,3.0
0.5068027210884354,3.0
0.5102040816326531,3.0
0.5136054421768708,3.0
0.5170068027210885,3.0
0.5204081632653061,3.0
0.5238095238095238,3.0
0.5272108843537415,3.0
0.5306122448979592,3.0
0.5340136054421769,3.0
0.5374149659863946,3.0
0.5408163265306123,3.0
0.54421768707483,3.0
0.5476190476190477,3.0
0.5510204081632653,3.0
0.5544217687074829,3.0
0.5578231292517006,3.0
0.5612244897959183,3.0
0.564625850340136,3.0
0.5680272108843537,3.0
0.5714285714285714,3.0
0.5748299319727891,3.0
0.5782312925170068,3.0
0.5816326530612245,3.0
0.5850340136054422,3.0
0.5884353741496599,3.0
0.5918367346938775,4.0
0.5952380952380952,4.0
0.5986394557823129,4.0
0.6020408163265306,4.0
0.6054421768707483,4.0
0.608843537414966,4.0
0.6122448979591837,4.0
0.6156462585034014,4.0
0.6190476190476191,4.0
0.6224489795918368,4.0
0.6258503401360545,4.0
0.6292517006802721,4.0
0.6326530612244898,4.0
0.6360544217687075,4.0
0.6394557823129252,4.0
0.6428571428571429,4.0
0.6462585034013606,4.0
0.6496598639455783,4.0
0.6530612244897959,4.0
0.6564625850340136,4.0
0.6598639455782312,4.0
0.6632653061224489,4.0
0.6666666666666666,4.0
0.6700680272108843,4.0
0.673469387755102,4.0
0.6768707482993197,4.0
0.6802721088435374,4.0
0.6836734693877551,4.0
0.6870748299319728,5.0
0.6904761904761905,5.0
0.6938775510204082,5.0
0.6972789115646258,5.0
0.7006802721088435,5.0
0.7040816326530612,5.0
0.7074829931972789,5.0
0.7108843537414966,5.0
0.7142857142857143,5.0
0.717687074829932,5.0
0.7210884353741497,5.0
0.7244897959183674,5.0
0.7278911564625851,5.0
0.7312925170068028,5.0
0.7346938775510204,5.0
0.7380952380952381,5.0
0.7414965986394558,5.0
0.7448979591836735,5.0
0.7482993197278912,5.0
0.7517006802721088,6.0
0.7551020408163265,6.0
0.7585034013605442,6.0
0.7619047619047619,6.0
0.7653061224489796,6.0
0.7687074829931972,6.0
0.7721088435374149,6.0
0.7755102040816326,6.0
0.7789115646258503,6.0
0.782312925170068,7.0
0.7857142857142857,7.0
0.7891156462585034,7.0
0.7925170068027211,7.0
0.7959183673469388,7.0
0.7993197278911565,7.0
0.8027210884353742,8.0
0.8061224489795918,8.0
0.8095238095238095,8.0
0.8129251700680272,8.0
0.8163265306122449,9.0
0.8197278911564626,9.0
0.8231292517006803,9.0
0.826530612244898,11.0
0.8299319727891157,11.0
0.8333333333333334,12.0
0.8367346938775511,12.0
0.8401360544217688,14.0
0.8435374149659864,15.0
0.8469387755102041,17.0
0.8503401360544217,19.0
0.8537414965986394,22.0
0.8571428571428571,27.0
0.8605442176870748,33.0
0.8639455782312925,1000.0
0.8673469387755102,1000.0
0.8707482993197279,1000.0
0.8741496598639455,1000.0
0.8775510204081632,1000.0
0.8809523809523809,1000.0
0.8843537414965986,1000.0
0.8877551020408163,10000.0
0.891156462585034,10000.0
0.8945578231292517,10000.0
0.8979591836734694,10000.0
0.9013605442176871,10000.0
0.9047619047619048,10000.0
0.9081632653061225,10000.0
0.9115646258503401,10000.0
0.9149659863945578,10000.0
0.9183673469387755,10000.0
0.9217687074829932,10000.0
0.9251700680272109,10000.0
0.9285714285714286,10000.0
0.9319727891156463,10000.0
0.935374149659864,10000.0
0.9387755102040817,10000.0
0.9421768707482994,10000.0
0.9455782312925171,10000.0
0.9489795918367347,10000.0
0.9523809523809523,10000.0
0.95578231292517,10000.0
0.9591836734693877,10000.0
0.9625850340136054,10000.0
0.9659863945578231,10000.0
0.9693877551020408,10000.0
0.9727891156462585,10000.0
0.9761904761904762,10000.0
0.9795918367346939,10000.0
0.9829931972789115,10000.0
0.9863945578231292,10000.0
0.9897959183673469,10000.0
0.9931972789115646,10000.0
0.9965986394557823,10000.0
1.0,10000.0


==> data/solve_mpir_takum_16_32_64/relative_error.sorted.csv <==
percent,Float64
0.0,5.286088328032544e-11
0.003401360544217687,1.448824147135659e-9
0.006802721088435374,4.5562259400401685e-9
0.01020408163265306,8.958419936429279e-9
0.013605442176870748,8.880710506851469e-8
0.017006802721088437,1.8002371134425497e-6
0.02040816326530612,2.714871287873412e-6
0.023809523809523808,7.1904323199368005e-6
0.027210884353741496,9.945386320076938e-5
0.030612244897959183,0.00019414894555638297
0.034013605442176874,0.0005112408467953183
0.03741496598639456,0.00056442736776903
0.04081632653061224,0.0005735060323253706
0.04421768707482993,0.0006077516634997166
0.047619047619047616,0.0007395805411058492
0.05102040816326531,0.0009491532596515817
0.05442176870748299,0.00125335108520769
0.05782312925170068,0.0013629176056077408
0.061224489795918366,0.0014481918267850657
0.06462585034013606,0.003090972552366072
0.06802721088435375,0.02040446801233544
0.07142857142857142,0.1510183488947207
0.07482993197278912,0.21819092731122672
0.0782312925170068,0.29948682267775484
0.08163265306122448,0.37847724097560415
0.08503401360544217,0.5412711835068306
0.08843537414965986,0.5559965776317088
0.09183673469387756,0.6906419333977162
0.09523809523809523,0.7405033864697212
0.09863945578231292,0.7657051861222062
0.10204081632653061,0.789748679408132
0.1054421768707483,0.7912361012672694
0.10884353741496598,0.7957241857972605
0.11224489795918367,0.796418160952191
0.11564625850340136,0.8008583891298674
0.11904761904761904,0.8193041978406511
0.12244897959183673,0.8236881907899817
0.12585034013605442,0.8356023723076509
0.1292517006802721,0.8445590293274428
0.1326530612244898,0.873221470381946
0.1360544217687075,0.8801581968002231
0.13945578231292516,0.8838460421146109
0.14285714285714285,0.8848782672190296
0.14625850340136054,0.8880448163642061
0.14965986394557823,0.9007040722148001
0.15306122448979592,0.9046843023342804
0.1564625850340136,0.9098897444268209
0.1598639455782313,0.9098897444268209
0.16326530612244897,0.9102794512897204
0.16666666666666666,0.9242150818497848
0.17006802721088435,0.9726853087118096
0.17346938775510204,0.979320779150016
0.17687074829931973,0.9939879491874896
0.18027210884353742,0.9955897005401356
0.1836734693877551,1.0003204926399871
0.1870748299319728,1.0014676688393684
0.19047619047619047,1.004169847192045
0.19387755102040816,1.005935340227992
0.19727891156462585,1.0340013488359925
0.20068027210884354,1.0432843790731483
0.20408163265306123,1.0495301600571945
0.20748299319727892,1.0562285656766615
0.2108843537414966,1.0641758083660406
0.21428571428571427,1.077128489333802
0.21768707482993196,1.0871192963978578
0.22108843537414966,1.0960425016605089
0.22448979591836735,1.0962732767953527
0.22789115646258504,1.1073603837484416
0.23129251700680273,1.1085376913375167
0.23469387755102042,1.114932022250882
0.23809523809523808,1.122084303580936
0.24149659863945577,1.1264147963363844
0.24489795918367346,1.135637589185574
0.24829931972789115,1.1376632377999363
0.25170068027210885,1.147502166637991
0.25510204081632654,1.1488402457053
0.2585034013605442,1.1620589834454276
0.2619047619047619,1.1624766682963372
0.2653061224489796,1.1631514180512958
0.2687074829931973,1.1659147670192649
0.272108843537415,1.167320262582909
0.2755102040816326,1.1729815582447294
0.2789115646258503,1.174835956343303
0.282312925170068,1.1904767375359906
0.2857142857142857,1.1981580844767148
0.2891156462585034,1.1996863419767996
0.2925170068027211,1.2039985119919903
0.29591836734693877,1.2130379669687097
0.29931972789115646,1.2161761133136015
0.30272108843537415,1.2252428623419733
0.30612244897959184,1.2336763882534791
0.30952380952380953,1.2380091095343668
0.3129251700680272,1.2440323364327224
0.3163265306122449,1.2441843098723986
0.3197278911564626,1.2543488489554397
0.3231292517006803,1.2590940514327544
0.32653061224489793,1.259327308483811
0.3299319727891156,1.2629177099916395
0.3333333333333333,1.2652229052686346
0.336734693877551,1.269977861627323
0.3401360544217687,1.2722547804665028
0.3435374149659864,1.291261196904191
0.3469387755102041,1.2988183390345664
0.35034013605442177,1.299562217612257
0.35374149659863946,1.29993840139054
0.35714285714285715,1.3023227829710629
0.36054421768707484,1.3118495676940054
0.36394557823129253,1.3136923179702933
0.3673469387755102,1.314900874175757
0.3707482993197279,1.3159277376640774
0.3741496598639456,1.3202477030106043
0.37755102040816324,1.3216102402059409
0.38095238095238093,1.3216102402059409
0.3843537414965986,1.322539285687809
0.3877551020408163,1.331315871339635
0.391156462585034,1.3337530205069719
0.3945578231292517,1.3400098372262987
0.3979591836734694,1.3432981600302927
0.4013605442176871,1.3450512703218178
0.40476190476190477,1.3503780035091313
0.40816326530612246,1.352229373944937
0.41156462585034015,1.352671731768483
0.41496598639455784,1.3542966883378733
0.41836734693877553,1.3587012025707248
0.4217687074829932,1.3609231232121544
0.42517006802721086,1.3629125099535078
0.42857142857142855,1.3690377695838813
0.43197278911564624,1.3692378809394472
0.43537414965986393,1.3696025376312155
0.4387755102040816,1.3698899268981606
0.4421768707482993,1.370485877716501
0.445578231292517,1.3709381788424215
0.4489795918367347,1.371390009178211
0.4523809523809524,1.3729894464038415
0.4557823129251701,1.3734398892607824
0.45918367346938777,1.3774295975310595
0.46258503401360546,1.3779796094016001
0.46598639455782315,1.3782470608194228
0.46938775510204084,1.3790320339711248
0.47278911564625853,1.3792691354273394
0.47619047619047616,1.3793676295434498
0.47959183673469385,1.3795221623854932
0.48299319727891155,1.3811008511685674
0.48639455782312924,1.3826448619678946
0.4897959183673469,1.3830627847161836
0.4931972789115646,1.383260834632554
0.4965986394557823,1.3856688100530532
0.5,1.386920654497362
0.5034013605442177,1.387343384766388
0.5068027210884354,1.38813183967746
0.5102040816326531,1.3884412254960488
0.5136054421768708,1.3885443242778361
0.5170068027210885,1.3886133708513435
0.5204081632653061,1.3889207125039702
0.5238095238095238,1.3891984234246266
0.5272108843537415,1.3907534158370871
0.5306122448979592,1.3936870977870566
0.5340136054421769,1.394519800656691
0.5374149659863946,1.394740335475224
0.5408163265306123,1.3953545619122718
0.54421768707483,1.3973770847501163
0.5476190476190477,1.3976342612041932
0.5510204081632653,1.3977024918013354
0.5544217687074829,1.398144577833817
0.5578231292517006,1.398144577833817
0.5612244897959183,1.3983724071937753
0.564625850340136,1.398985024986718
0.5680272108843537,1.3999225652995486
0.5714285714285714,1.4004767267912306
0.5748299319727891,1.4010625476479088
0.5782312925170068,1.4023149092327452
0.5816326530612245,1.40247788507055
0.5850340136054422,1.4027709747403143
0.5884353741496599,1.4036730517006832
0.5918367346938775,1.4048812802425013
0.5952380952380952,1.4052903120956186
0.5986394557823129,1.406322273292655
0.6020408163265306,1.4065593431875314
0.6054421768707483,1.4072062139626074
0.608843537414966,1.4105443716367452
0.6122448979591837,1.4118990532774518
0.6156462585034014,1.4122546103492832
0.6190476190476191,1.4126097914439946
0.6224489795918368,1.4126395729087593
0.6258503401360545,1.4127457266025536
0.6292517006802721,1.4135674924329178
0.6326530612244898,1.413986413259851
0.6360544217687075,1.4142080213413395
0.6394557823129252,1.4142940307248821
0.6428571428571429,1.4143518436160547
0.6462585034013606,1.4143542724993494
0.6496598639455783,1.4144027563498105
0.6530612244897959,1.4144483028691244
0.6564625850340136,1.4146019009877255
0.6598639455782312,1.414625605041621
0.6632653061224489,1.4150932712137883
0.6666666666666666,1.415228927423097
0.6700680272108843,1.4153034629348609
0.673469387755102,1.415539147183154
0.6768707482993197,1.4157994620542544
0.6802721088435374,1.4164069797088559
0.6836734693877551,1.4174197880833477
0.6870748299319728,1.4174227432641198
0.6904761904761905,1.4175027750472298
0.6938775510204082,1.417637351427329
0.6972789115646258,1.4182675587100444
0.7006802721088435,1.419222688131853
0.7040816326530612,1.4192493866776925
0.7074829931972789,1.4197146965780514
0.7108843537414966,1.4200432215642773
0.7142857142857143,1.4202428939158074
0.717687074829932,1.4207106706332622
0.7210884353741497,1.421133737669401
0.7244897959183674,1.4215713274196695
0.7278911564625851,1.4216242910613153
0.7312925170068028,1.4236591044452303
0.7346938775510204,1.423940743412636
0.7380952380952381,1.42449860300738
0.7414965986394558,1.4270509280956438
0.7448979591836735,1.4279939928785168
0.7482993197278912,1.4283696847466258
0.7517006802721088,1.4307073241309103
0.7551020408163265,1.4336764304650558
0.7585034013605442,1.4338950950971825
0.7619047619047619,1.4340310821165652
0.7653061224489796,1.4348347227724318
0.7687074829931972,1.4349445698412187
0.7721088435374149,1.4354168561434633
0.7755102040816326,1.4356194011079668
0.7789115646258503,1.436006815628219
0.782312925170068,1.4366933718500943
0.7857142857142857,1.4377697909943659
0.7891156462585034,1.4377874596367017
0.7925170068027211,1.4415325832746533
0.7959183673469388,1.4425311768401665
0.7993197278911565,1.4432923731836163
0.8027210884353742,1.4443087775403507
0.8061224489795918,1.4509436777310438
0.8095238095238095,1.4512006287458428
0.8129251700680272,1.4528474489818994
0.8163265306122449,1.4547285944022856
0.8197278911564626,1.4573844205237794
0.8231292517006803,1.462857334332602
0.826530612244898,1.465569243354692
0.8299319727891157,1.4686206952969407
0.8333333333333334,1.4709045522655164
0.8367346938775511,1.4800067571605395
0.8401360544217688,1.4804594495022059
0.8435374149659864,1.4917794323538451
0.8469387755102041,1.5536981837037342
0.8503401360544217,1.5610214314702617
0.8537414965986394,1.5746970440406016
0.8571428571428571,1.6365662679595048
0.8605442176870748,207.24428625047074
0.8639455782312925,1000.0
0.8673469387755102,1000.0
0.8707482993197279,1000.0
0.8741496598639455,1000.0
0.8775510204081632,1000.0
0.8809523809523809,1000.0
0.8843537414965986,1000.0
0.8877551020408163,10000.0
0.891156462585034,10000.0
0.8945578231292517,10000.0
0.8979591836734694,10000.0
0.9013605442176871,10000.0
0.9047619047619048,10000.0
0.9081632653061225,10000.0
0.9115646258503401,10000.0
0.9149659863945578,10000.0
0.9183673469387755,10000.0
0.9217687074829932,10000.0
0.9251700680272109,10000.0
0.9285714285714286,10000.0
0.9319727891156463,10000.0
0.935374149659864,10000.0
0.9387755102040817,10000.0
0.9421768707482994,10000.0
0.9455782312925171,10000.0
0.9489795918367347,10000.0
0.9523809523809523,10000.0
0.95578231292517,10000.0
0.9591836734693877,10000.0
0.9625850340136054,10000.0
0.9659863945578231,10000.0
0.9693877551020408,10000.0
0.9727891156462585,10000.0
0.9761904761904762,10000.0
0.9795918367346939,10000.0
0.9829931972789115,10000.0
0.9863945578231292,10000.0
0.9897959183673469,10000.0
0.9931972789115646,10000.0
0.9965986394557823,10000.0
1.0,10000.0


==> data/solve_qr/relative_error.sorted.csv <==
percent,Float8,LinearTakum8,Posit8,LinearTakum16,Posit16,BFloat16,Float16,LinearTakum32,Posit32,Float32,LinearTakum64,Posit64,Float64
0,0.0029374039831659,0.0124693950935626,0.0029374039831659,4.86E-05,1.16E-05,4.86E-05,4.86E-05,6.09E-10,3.09E-10,4.26E-09,1.02E-19,1.02E-19,3.32E-18
0.00340136054421769,0.0236540989556584,0.0279942518519312,0.014571981647842,0.000111059908080071,9.40E-05,0.00146247487288187,0.000183831223445336,1.68E-09,1.42E-09,4.90E-09,3.91E-19,3.33E-19,8.71E-18
0.00680272108843537,0.0303582564318338,0.0568897140013278,0.0236479919975075,0.000236007469285042,0.000157604396114236,0.00230097391029925,0.000194452220665923,3.70E-09,2.55E-09,1.54E-08,6.87E-19,3.52E-19,4.21E-17
0.0102040816326531,0.0534648058373649,0.115131315229517,0.0310611276885512,0.000391283529459439,0.000183938695955329,0.00243679287988434,0.000280228131571833,4.26E-09,2.61E-09,2.29E-08,1.07E-18,5.09E-19,5.11E-17
0.0136054421768707,0.106338319917537,0.123665149247241,0.0383053385624164,0.000456682157317434,0.000194319127264146,0.00244771042673838,0.000284092830522771,5.13E-09,3.48E-09,3.54E-08,1.14E-18,5.88E-19,5.18E-17
0.0170068027210884,0.200574753940789,0.150786857315912,0.0534686946998854,0.000474179870134108,0.000258051814779935,0.00252566070110625,0.000317949089891585,7.28E-09,4.65E-09,3.70E-08,1.55E-18,6.12E-19,5.60E-17
0.0204081632653061,0.230653508713772,0.151640673668775,0.0630724470502562,0.000694264086460193,0.000515671734298713,0.00253613504758916,0.000771197908216846,1.01E-08,5.10E-09,3.83E-08,2.81E-18,1.45E-18,5.79E-17
0.0238095238095238,0.24544340148728,0.265670146140922,0.0680738802200202,0.000781628675041658,0.000523326022856998,0.00265030723616371,0.000820604160449322,1.08E-08,5.92E-09,4.06E-08,2.99E-18,1.57E-18,6.18E-17
0.0272108843537415,0.288893289501367,0.270003930358966,0.106338319917537,0.000825579685476948,0.000551475372935764,0.00271594659776665,0.00164405714186986,1.38E-08,6.41E-09,4.21E-08,2.99E-18,1.62E-18,6.39E-17
0.0306122448979592,0.299628694899012,0.270619026662655,0.112916890539351,0.000830588941159325,0.00061571324896127,0.00276482108571827,0.0017534373940851,1.50E-08,6.43E-09,4.21E-08,3.13E-18,1.75E-18,6.44E-17
0.0340136054421769,0.299858255117354,0.271069366128481,0.140001201209965,0.00107611861086463,0.000728434437086601,0.00301062851399372,0.00192310901432398,1.54E-08,7.84E-09,4.27E-08,4.25E-18,1.77E-18,6.55E-17
0.0374149659863946,0.312737737081983,0.277274154146545,0.149009130759201,0.00108394040807403,0.000781628537245534,0.00314134269233253,0.00192310901432398,1.73E-08,8.02E-09,4.27E-08,5.91E-18,2.14E-18,6.57E-17
0.0408163265306122,0.316168404040218,0.277809145919014,0.163595657335716,0.00112528449646512,0.000825579223048137,0.00320490539196645,0.00221789340819218,1.89E-08,1.01E-08,4.28E-08,5.96E-18,4.37E-18,7.11E-17
0.0442176870748299,0.345291984569654,0.277809145919014,0.183443338959341,0.00123556654295374,0.000899995504641629,0.00323512223064134,0.0022285381928438,2.33E-08,1.33E-08,4.33E-08,6.21E-18,5.61E-18,7.48E-17
0.0476190476190476,0.400340616324475,0.300329203150057,0.183443338959341,0.00128324165813868,0.00105562310893502,0.00331031086213746,0.0022854360660338,2.60E-08,1.34E-08,4.43E-08,6.23E-18,5.63E-18,7.93E-17
0.0510204081632653,0.403429034286348,0.306691414663721,0.202034312176298,0.00133910124210448,0.00105562310893502,0.00334530278929347,0.00234208267535749,2.69E-08,1.46E-08,4.69E-08,6.38E-18,6.08E-18,9.06E-17
0.054421768707483,0.459424671732437,0.323829677348174,0.21545605670187,0.00148544060089692,0.00111891659533595,0.00359364904235341,0.00242766915246619,2.70E-08,1.48E-08,4.81E-08,6.78E-18,8.71E-18,9.70E-17
0.0578231292517007,0.484797972391576,0.353461537274024,0.221023120062324,0.00148544060089692,0.00127074254810583,0.00381058334815641,0.00244031360602778,2.70E-08,1.54E-08,5.39E-08,8.71E-18,1.68E-17,1.02E-16
0.0612244897959184,0.525991442470963,0.369620171889416,0.222225858200405,0.00188775899363237,0.00129544672779139,0.00543044379227801,0.00250216770820273,2.70E-08,1.76E-08,5.98E-08,1.12E-17,2.40E-17,1.18E-16
0.0646258503401361,0.533884285187186,0.372381794559151,0.229967967983609,0.00198107578485833,0.00136664804030962,0.00573490643419109,0.00267648212225038,2.74E-08,1.79E-08,6.53E-08,1.38E-17,3.37E-17,1.44E-16
0.0680272108843538,0.616117544961903,0.382621657390481,0.253937525138978,0.00207488271347981,0.00139195513334256,0.00678820741495343,0.00272756406344949,2.80E-08,1.86E-08,6.71E-08,1.68E-17,6.56E-17,1.66E-16
0.0714285714285714,0.628362702961911,0.395912466371023,0.257515349017417,0.00215193738921338,0.00141228058874583,0.00687307822999193,0.00291109621743939,2.80E-08,1.86E-08,6.85E-08,7.68E-17,6.95E-17,1.97E-16
0.0748299319727891,0.725247294071966,0.420485528661765,0.266141337318063,0.002224692970156,0.00146854078616429,0.00850945052081525,0.00296795347222063,2.82E-08,2.03E-08,9.89E-08,9.02E-17,1.01E-16,2.43E-16
0.0782312925170068,0.745655530393163,0.421565305657675,0.282655918109953,0.00223443479345026,0.00148055486706522,0.00979597124962734,0.00320755364248026,2.95E-08,2.14E-08,1.10E-07,1.06E-16,1.25E-16,2.67E-16
0.0816326530612245,0.815714060206032,0.425495423465348,0.286789466164882,0.00231792260205446,0.00152364966543826,0.0114614204716412,0.00327722365484437,3.15E-08,2.16E-08,1.18E-07,1.07E-16,1.30E-16,2.78E-16
0.0850340136054422,0.825173853732358,0.426911259479209,0.305284663672656,0.00232624148603447,0.00154386930053855,0.0115911730537624,0.0034261598003139,3.26E-08,2.28E-08,1.36E-07,1.74E-16,1.63E-16,3.56E-16
0.0884353741496599,0.839407138368606,0.481399629604533,0.345938741707981,0.00237179612209883,0.00156927069360477,0.0117014512749209,0.00347243318620719,3.59E-08,2.32E-08,1.56E-07,1.79E-16,2.01E-16,4.17E-16
0.0918367346938776,0.879589828585742,0.493930190520923,0.361936669520633,0.00238989996755717,0.00159945989454291,0.0132894857856112,0.00355795570956622,3.65E-08,2.34E-08,2.02E-07,2.05E-16,2.07E-16,4.23E-16
0.0952380952380952,0.892548652485171,0.507285920843373,0.378203794471363,0.00245050302689271,0.00160363446055676,0.014529560139828,0.00368386175737571,3.67E-08,2.39E-08,2.11E-07,2.06E-16,2.35E-16,4.36E-16
0.0986394557823129,0.942996299590632,0.51002963211935,0.378522083039986,0.00246254110937772,0.0017910977155176,0.014529560139828,0.00405095272084247,3.69E-08,2.41E-08,2.29E-07,2.43E-16,2.36E-16,4.56E-16
0.102040816326531,0.982845103266592,0.515530478735742,0.379859922676439,0.00255499154922216,0.0018266220558602,0.0155421274642335,0.00412022887367657,3.80E-08,2.46E-08,2.42E-07,2.44E-16,2.61E-16,5.32E-16
0.105442176870748,0.998335445856215,0.526206555982365,0.384764608113695,0.00256378576997902,0.00182825587260025,0.0163513289882771,0.00459331352964354,3.81E-08,2.47E-08,2.57E-07,2.54E-16,2.69E-16,5.34E-16
0.108843537414966,1.00026477294698,0.526708666814365,0.399174921692936,0.00261445531776516,0.0018324116947378,0.0169373489829856,0.00473347451125726,4.00E-08,2.59E-08,2.72E-07,2.66E-16,2.72E-16,5.48E-16
0.112244897959184,1.00147447351997,0.562348017600788,0.403707459033128,0.0026306757509152,0.00185488050596915,0.0176229079468222,0.00511201841064405,4.09E-08,2.64E-08,2.86E-07,2.68E-16,2.93E-16,5.56E-16
0.115646258503401,1.00273991229954,0.600348616431628,0.405204077574167,0.00263960568625565,0.0018619373413009,0.0184002207101183,0.00593533760271009,4.24E-08,2.91E-08,2.86E-07,2.70E-16,2.96E-16,5.60E-16
0.119047619047619,1.01019143889657,0.619410981485084,0.447771559954561,0.00283217714755809,0.00189281346278728,0.0187727266026735,0.00599745629957757,4.63E-08,2.93E-08,2.92E-07,2.71E-16,2.96E-16,5.66E-16
0.122448979591837,1.01023575149598,0.635379788772134,0.45614783337424,0.00283587313077972,0.00194970987735987,0.0189485659215653,0.00621521084088386,4.72E-08,3.10E-08,2.99E-07,2.84E-16,3.07E-16,5.96E-16
0.125850340136054,1.01144148475592,0.638694178257815,0.465160803491345,0.00284165645751508,0.00210231977679566,0.0189618291190986,0.00653808362710829,4.77E-08,3.12E-08,3.20E-07,2.91E-16,3.27E-16,5.97E-16
0.129251700680272,1.01351822744986,0.647915574719269,0.470244614196107,0.00284935960531334,0.00217404003510534,0.0193912995979582,0.00663298113820342,4.83E-08,3.15E-08,3.20E-07,2.91E-16,3.51E-16,5.99E-16
0.13265306122449,1.02333713546112,0.681471256708465,0.470634962476097,0.00286399234157396,0.00221037276044921,0.0202360442503832,0.00687014128363781,4.90E-08,3.24E-08,3.28E-07,3.39E-16,3.54E-16,6.00E-16
0.136054421768708,1.02871056831935,0.699457277531736,0.476797716213315,0.00287254216022183,0.00225512917018093,0.020338587540954,0.00691735886684436,5.32E-08,3.42E-08,3.30E-07,3.48E-16,3.60E-16,6.15E-16
0.139455782312925,1.03022486723363,0.738722833112028,0.47794460976568,0.00304036820652485,0.00226814493154376,0.021263811969633,0.00692891290833628,5.50E-08,3.54E-08,3.39E-07,3.52E-16,3.63E-16,6.18E-16
0.142857142857143,1.03953445699883,0.782341831297864,0.47949899764126,0.0031837002824853,0.00228648426169162,0.0215916212618894,0.00732560484201947,5.54E-08,3.77E-08,3.41E-07,3.54E-16,3.78E-16,6.54E-16
0.146258503401361,1.06066042659046,0.784279148937148,0.502052156473852,0.00359364883177276,0.00238229776469429,0.0219814807991269,0.00847931388834347,5.56E-08,3.88E-08,3.41E-07,3.78E-16,3.80E-16,6.56E-16
0.149659863945578,1.06813328547981,0.810279903995019,0.509854224261529,0.00401763560607351,0.00246452138087337,0.0226044399003481,0.00854718487064994,5.58E-08,3.97E-08,3.42E-07,4.23E-16,3.81E-16,6.56E-16
0.153061224489796,1.07295743984237,0.838094723801524,0.517866469013474,0.00419371388548752,0.00253132801870293,0.0232623172272213,0.00871008084533874,5.68E-08,4.04E-08,3.43E-07,4.49E-16,3.83E-16,6.90E-16
0.156462585034014,1.07295743984237,0.856077775724584,0.576693548686355,0.00422901800859372,0.00259151067962107,0.0259017866729925,0.00883514635263185,6.06E-08,4.17E-08,3.45E-07,4.63E-16,4.16E-16,7.16E-16
0.159863945578231,1.08385055352751,0.867176080102308,0.599297997014881,0.00447183120035885,0.00274324247386671,0.0264410749701554,0.00903132731331277,6.82E-08,4.20E-08,3.50E-07,4.73E-16,4.25E-16,7.45E-16
0.163265306122449,1.09666729680237,0.878945622087692,0.613439247041032,0.00459933638566777,0.00281658754306097,0.0267017605165423,0.00930706957092717,6.93E-08,4.24E-08,3.62E-07,4.84E-16,4.48E-16,7.46E-16
0.166666666666667,1.11829025106056,0.881552469382006,0.682685466284912,0.00462456779784568,0.00283536488708521,0.0270190781410632,0.00986587380787293,7.01E-08,4.27E-08,3.66E-07,5.55E-16,4.70E-16,7.65E-16
0.170068027210884,1.16114502920141,0.885415808040264,0.711785188921874,0.00470614852156809,0.00302245580456584,0.0287518330807945,0.010305545695723,7.12E-08,4.90E-08,3.67E-07,5.66E-16,4.72E-16,7.78E-16
0.173469387755102,1.18900632986468,0.898640342597828,0.747394556532655,0.00488835449923058,0.00306328090080801,0.0310363707620118,0.0105077687323584,7.31E-08,5.04E-08,3.84E-07,5.89E-16,5.00E-16,7.97E-16
0.17687074829932,1.23935114426115,0.906300970324907,0.802261770707776,0.00492887510362022,0.00307812618090592,0.0310655992971009,0.0112973623185329,7.67E-08,5.12E-08,3.96E-07,5.90E-16,5.32E-16,8.11E-16
0.180272108843537,1.27074663570965,0.9176343501335,0.808766958612307,0.00494291838368455,0.00325309862541701,0.0322073220472862,0.0114619068425169,7.75E-08,5.26E-08,4.40E-07,5.93E-16,5.42E-16,8.16E-16
0.183673469387755,1.33985016534464,0.922080389231339,0.818780860446317,0.00532273561411394,0.00339437716078169,0.0330417146653324,0.0116366962179406,8.09E-08,6.04E-08,4.51E-07,6.34E-16,5.85E-16,8.32E-16
0.187074829931973,1.35743048721527,0.958794470970643,0.862762353163754,0.00546452550654436,0.00359364882278577,0.0344643992249015,0.0118992049050293,8.11E-08,6.19E-08,4.96E-07,6.39E-16,5.91E-16,8.90E-16
0.19047619047619,1.37944620325492,0.964323500547149,0.892539296646469,0.00685555163154776,0.00362278814150923,0.0344722611502967,0.0119838493158113,8.70E-08,6.22E-08,5.03E-07,6.48E-16,5.97E-16,8.98E-16
0.193877551020408,1.38722178926951,0.971902706027052,0.91999491085911,0.00687084485862373,0.00367195061185632,0.0347780405530004,0.0121500014515588,9.30E-08,6.27E-08,5.14E-07,6.62E-16,6.58E-16,9.62E-16
0.197278911564626,1.53099361886717,0.984035961219346,0.961243134118069,0.00712320975685618,0.00390754228868408,0.0351847607281305,0.0123835072201444,9.56E-08,6.52E-08,5.21E-07,6.62E-16,6.68E-16,1.03E-15
0.200680272108844,1.54149043180517,0.988054014316956,0.962011061691296,0.00738985248791501,0.00403856510601425,0.0361889233358217,0.0127353221622413,1.02E-07,7.15E-08,5.32E-07,6.98E-16,6.73E-16,1.03E-15
0.204081632653061,1.57877702579168,0.992470899007042,0.967068875955151,0.00755478150770853,0.00477326592915091,0.0363776204019318,0.0130253259273965,1.06E-07,7.18E-08,5.49E-07,7.01E-16,6.84E-16,1.04E-15
0.207482993197279,1.62503448644535,0.993034319556082,0.971155239729644,0.00764996883238431,0.00485256958894858,0.0371248152403913,0.0132740201920194,1.06E-07,7.45E-08,5.77E-07,7.19E-16,6.89E-16,1.10E-15
0.210884353741497,1.71095707199935,0.99326698877191,0.984389747537196,0.00797126294349135,0.00491699157684247,0.0380012354280443,0.0140141367220569,1.08E-07,7.73E-08,6.52E-07,7.21E-16,7.25E-16,1.12E-15
0.214285714285714,1.76370998107362,0.997208482685363,0.990398424831164,0.00819892927133844,0.00491999094462424,0.0430594556920086,0.0163342647076206,1.16E-07,7.80E-08,6.89E-07,7.28E-16,7.62E-16,1.13E-15
0.217687074829932,1.8646212448588,0.999009889005411,0.993075805742872,0.00843857297983147,0.00501028495761109,0.0448877786280575,0.0178962196475548,1.18E-07,8.34E-08,7.10E-07,7.38E-16,7.71E-16,1.17E-15
0.22108843537415,1.98635819946989,0.999087353664677,0.994756104598029,0.00853771679097433,0.00509185128861671,0.0454341812025784,0.0190256975167964,1.21E-07,9.17E-08,7.39E-07,7.73E-16,7.93E-16,1.23E-15
0.224489795918367,2.00602970038816,0.999688602065473,0.996238837958176,0.00858846492511992,0.00528333618942584,0.0458669944596861,0.0204465814849874,1.24E-07,9.25E-08,7.50E-07,7.90E-16,7.96E-16,1.25E-15
0.227891156462585,2.01289211970433,0.999704075052237,0.998789707611473,0.00940406982148633,0.0055177037147485,0.0476972227842336,0.0227336094020674,1.24E-07,1.01E-07,8.24E-07,7.90E-16,8.22E-16,1.32E-15
0.231292517006803,2.02689426528693,0.999818784711253,0.999959564547348,0.00942414225021011,0.00618270214389878,0.0481770344808438,0.0229321912630246,1.26E-07,1.01E-07,8.56E-07,7.91E-16,8.38E-16,1.33E-15
0.23469387755102,2.09117992092621,0.99986970710908,0.999999999282347,0.00948108220070861,0.00650285102764856,0.0495282881043989,0.0244879392488035,1.28E-07,1.06E-07,8.69E-07,8.16E-16,8.83E-16,1.39E-15
0.238095238095238,2.3034639048138,0.999930110788501,1.00000005408375,0.00952492083006037,0.00689371989031724,0.0506828124105999,0.0277520111132229,1.31E-07,1.06E-07,8.82E-07,8.25E-16,8.84E-16,1.42E-15
0.241496598639456,2.42740110812612,0.999972725055339,1.00001085228671,0.00953726136383229,0.00717385751930154,0.0541968211013901,0.0282517080047375,1.36E-07,1.08E-07,8.82E-07,8.42E-16,8.88E-16,1.46E-15
0.244897959183673,2.46677685458149,0.999999934119121,1.00002915469265,0.00961279680016516,0.00726674464148494,0.0546008737716551,0.0318766709570528,1.39E-07,1.09E-07,9.03E-07,8.72E-16,9.02E-16,1.63E-15
0.248299319727891,3.28026833925654,0.999999972099836,1.00098450130148,0.00964980195024831,0.00736217104946043,0.056334120808336,0.0339319877935569,1.39E-07,1.11E-07,9.07E-07,8.84E-16,9.09E-16,1.64E-15
0.251700680272109,3.36856685177422,0.999999994674099,1.00098883293218,0.00981068745697579,0.00746545783896923,0.0578329750448119,0.033994544877325,1.44E-07,1.14E-07,9.44E-07,8.97E-16,9.39E-16,1.68E-15
0.255102040816327,4.35224041254011,1,1.00143039494888,0.0101552417330372,0.00750056462165294,0.0588299925765655,0.0346283822636196,1.57E-07,1.15E-07,9.49E-07,9.29E-16,9.75E-16,1.70E-15
0.258503401360544,4.37881211489606,1.00000025808731,1.00970084696761,0.0105927939657897,0.00752933280501268,0.0606376446904768,0.0350009487108598,1.67E-07,1.16E-07,9.84E-07,9.30E-16,9.88E-16,1.71E-15
0.261904761904762,4.65453247906618,1.00001858457058,1.01231780783116,0.0111016182873137,0.00820356218366399,0.0628740340378994,0.0364523449669864,1.75E-07,1.18E-07,9.95E-07,9.48E-16,1.04E-15,1.83E-15
0.26530612244898,5.55042035391629,1.00012578121212,1.01884202594325,0.0114094253979529,0.00860553317477121,0.0645063337636963,0.0364523449669864,1.76E-07,1.20E-07,1.01E-06,1.03E-15,1.08E-15,1.83E-15
0.268707482993197,6.67142642575919,1.00018423777271,1.01963872003967,0.0116731754419539,0.00924622953454529,0.070239592153338,0.0375237542893818,1.78E-07,1.20E-07,1.02E-06,1.05E-15,1.08E-15,1.93E-15
0.272108843537415,7.08752386904908,1.00023901539302,1.01996214037048,0.0118111316712662,0.00968252469018265,0.0712667851354533,0.0379185800203776,1.80E-07,1.24E-07,1.06E-06,1.09E-15,1.11E-15,2.04E-15
0.275510204081633,13.3584834575575,1.00024039522142,1.02082426150303,0.0119863126506162,0.00971661829095586,0.0735028353341117,0.0387048976521112,1.89E-07,1.25E-07,1.15E-06,1.12E-15,1.23E-15,2.07E-15
0.27891156462585,1.00E+44,1.00034091367258,1.02217412539478,0.0122180900728759,0.00975871041079257,0.0767210307457451,0.0418914242363262,2.19E-07,1.26E-07,1.17E-06,1.15E-15,1.24E-15,2.29E-15
0.282312925170068,1.00E+44,1.00055765651575,1.02282054054909,0.0131596337721321,0.00977683691322277,0.0790378529561262,0.0432562686914806,2.33E-07,1.28E-07,1.22E-06,1.19E-15,1.26E-15,2.59E-15
0.285714285714286,1.00E+44,1.00063373733752,1.02734386779057,0.0132361107204463,0.0098665020982137,0.0837417671551415,0.0434227800812229,2.37E-07,1.30E-07,1.26E-06,1.20E-15,1.43E-15,2.71E-15
0.289115646258503,1.00E+44,1.00171491878327,1.02939318027358,0.0143534719132348,0.0100172814220242,0.0871692054804565,0.0441706532346404,2.40E-07,1.44E-07,1.27E-06,1.24E-15,1.44E-15,2.86E-15
0.292517006802721,1.00E+44,1.00180914143522,1.03215500015,0.0151918755203712,0.0103829203188912,0.0874269086123968,0.0445091392941378,2.46E-07,1.51E-07,1.29E-06,1.37E-15,1.49E-15,2.99E-15
0.295918367346939,1.00E+44,1.00342079865667,1.03834472139997,0.0162077107404214,0.0119116299542066,0.0898893459520794,0.0505637744454517,2.50E-07,1.76E-07,1.32E-06,1.39E-15,1.51E-15,3.07E-15
0.299319727891156,1.00E+44,1.00640661919448,1.04182542305661,0.0162729467734898,0.0120564732927348,0.09063609944023,0.056704177706381,2.54E-07,1.79E-07,1.32E-06,1.65E-15,1.54E-15,3.15E-15
0.302721088435374,1.00E+44,1.01243180951344,1.04195086656206,0.0165150658937035,0.0122084732595697,0.0955474150182796,0.0580156192610896,2.71E-07,1.93E-07,1.39E-06,1.76E-15,1.58E-15,3.32E-15
0.306122448979592,1.00E+44,1.01438992811888,1.04540205315341,0.0165820124926951,0.0131658001961586,0.0973149957454873,0.0612258590911471,2.80E-07,2.10E-07,1.50E-06,1.95E-15,1.62E-15,3.33E-15
0.30952380952381,1.00E+44,1.01474206754012,1.06779322303602,0.0166136712247104,0.0141292453969173,0.105569995782201,0.0619666115865468,2.98E-07,2.12E-07,1.53E-06,1.96E-15,1.79E-15,3.42E-15
0.312925170068027,1.00E+44,1.01821532150012,1.07235753124364,0.0174341426924177,0.0145707053437319,0.107334956259032,0.0629394690032892,3.01E-07,2.14E-07,1.73E-06,2.03E-15,1.85E-15,3.43E-15
0.316326530612245,1.00E+44,1.0204257665599,1.07698244525475,0.0176714404777051,0.014827193573572,0.107460923405477,0.0630159891202833,3.11E-07,2.23E-07,1.74E-06,2.03E-15,1.86E-15,3.50E-15
0.319727891156463,1.00E+44,1.02080659226188,1.07920411410099,0.0186415146651376,0.0156915119020377,0.109584251830009,0.0633587098903431,3.19E-07,2.27E-07,1.78E-06,2.03E-15,1.96E-15,3.62E-15
0.32312925170068,1.00E+44,1.02199833361549,1.09423286701955,0.0209595907094913,0.0159756773880522,0.112089393547349,0.0634575710537274,3.26E-07,2.32E-07,1.84E-06,2.14E-15,1.97E-15,3.98E-15
0.326530612244898,1.00E+44,1.02277711939646,1.10135157988581,0.0212404143907312,0.0161493704539611,0.119274596061133,0.0678965449836971,3.30E-07,2.34E-07,1.88E-06,2.18E-15,2.01E-15,4.13E-15
0.329931972789116,1.00E+44,1.02391333710146,1.11043979218588,0.021465525797291,0.0168581462225502,0.121307077319701,0.0680728250349177,3.36E-07,2.44E-07,1.90E-06,2.22E-15,2.11E-15,4.17E-15
0.333333333333333,1.00E+44,1.02706521250116,1.13026286274339,0.0224768361346171,0.0176124983118473,0.125419747058532,0.0698412974430804,3.65E-07,2.53E-07,2.26E-06,2.31E-15,2.18E-15,4.29E-15
0.336734693877551,1.00E+44,1.03013255290417,1.16343281361447,0.0238513038617251,0.0176612837693461,0.127216150889316,0.0704061782012616,3.77E-07,2.59E-07,2.28E-06,2.41E-15,2.20E-15,4.38E-15
0.340136054421769,1.00E+44,1.03067682236522,1.16679882874738,0.0253797198883923,0.019591479113993,0.127530680464356,0.0755752575974054,4.11E-07,2.65E-07,2.63E-06,2.58E-15,2.59E-15,4.57E-15
0.343537414965986,1.00E+44,1.03390184006553,1.18507332997831,0.0262556615804485,0.0199992652018163,0.13810929173402,0.0762707929843677,4.34E-07,2.76E-07,2.91E-06,2.60E-15,2.62E-15,4.80E-15
0.346938775510204,1.00E+44,1.03904839590633,1.24655825415292,0.0264460719832411,0.0202447966022319,0.142297259890572,0.0782191692277806,4.44E-07,2.80E-07,2.92E-06,2.65E-15,2.64E-15,5.33E-15
0.350340136054422,1.00E+44,1.03911052837701,1.25028118096358,0.0265094299814658,0.0210066895362086,0.144722719400179,0.0835310463209233,4.48E-07,2.92E-07,3.04E-06,2.75E-15,2.67E-15,5.69E-15
0.353741496598639,1.00E+44,1.04220350689301,1.25284863664594,0.0276111317231544,0.0219664653042444,0.146271796606211,0.0875876306938136,4.66E-07,3.02E-07,3.04E-06,2.87E-15,2.68E-15,5.99E-15
0.357142857142857,1.00E+44,1.04251204092344,1.34307306445903,0.0300175423046339,0.022224718011576,0.153379662745921,0.0884637389658005,4.75E-07,3.12E-07,3.18E-06,2.90E-15,2.98E-15,6.21E-15
0.360544217687075,1.00E+44,1.04575588268434,1.35625532593439,0.0303767523544845,0.0229710174562215,0.203037474822574,0.0893661645722027,4.75E-07,3.20E-07,3.33E-06,2.98E-15,3.02E-15,6.32E-15
0.363945578231293,1.00E+44,1.04868371979927,1.49248263553046,0.0307028286245556,0.0233187866779685,0.203098282475587,0.100732343492272,4.97E-07,3.39E-07,3.44E-06,3.02E-15,3.07E-15,6.54E-15
0.36734693877551,1.00E+44,1.06165366125813,1.49289619346024,0.0368511975143268,0.0300249343514569,0.206840751086252,0.101039069885,5.43E-07,3.41E-07,3.49E-06,3.04E-15,3.16E-15,6.61E-15
0.370748299319728,1.00E+44,1.0641042324183,1.53485488322424,0.0382696415473321,0.0301770743505209,0.224822495284862,0.102887517927378,5.82E-07,3.52E-07,3.54E-06,3.27E-15,3.26E-15,6.80E-15
0.374149659863946,1.00E+44,1.07185564366807,1.55484174973768,0.038629436051588,0.0304330389499745,0.229914107409652,0.103593719321507,6.35E-07,3.59E-07,3.65E-06,3.63E-15,3.60E-15,6.97E-15
0.377551020408163,1.00E+44,1.07873195931839,1.55650194250691,0.0411769707961521,0.030506048905178,0.249605418171521,0.107373011213713,6.49E-07,3.67E-07,3.66E-06,3.65E-15,4.27E-15,7.12E-15
0.380952380952381,1.00E+44,1.0983724403041,1.56536953051499,0.042755010780966,0.0307196335740552,0.267372309423432,0.107862408516998,6.73E-07,3.74E-07,3.70E-06,3.79E-15,4.32E-15,7.48E-15
0.384353741496599,1.00E+44,1.11176040328564,1.57101526401822,0.0445577118980813,0.0314822506631113,0.267539871465762,0.114925320824125,6.78E-07,4.17E-07,3.85E-06,3.94E-15,4.41E-15,8.02E-15
0.387755102040816,1.00E+44,1.11188649370661,1.60652263565959,0.0459538836993599,0.0317017342213466,0.277633958061704,0.119462618999452,7.29E-07,4.23E-07,3.95E-06,4.04E-15,4.42E-15,8.06E-15
0.391156462585034,1.00E+44,1.11233344797184,1.60696324246516,0.0480543766570562,0.0323941826826173,0.300044958501804,0.125556387107176,7.38E-07,4.25E-07,4.34E-06,4.30E-15,4.77E-15,8.29E-15
0.394557823129252,1.00E+44,1.11762478854745,1.63696194134002,0.0499740035871504,0.0327492555410066,0.3075422939696,0.125712078982831,7.44E-07,4.50E-07,4.40E-06,4.76E-15,4.80E-15,8.29E-15
0.397959183673469,1.00E+44,1.13369970662631,1.69276153497665,0.0531413708401223,0.0340966018781377,0.318149761177601,0.155985050648092,7.85E-07,4.50E-07,4.42E-06,4.79E-15,5.08E-15,8.57E-15
0.401360544217687,1.00E+44,1.14130298825542,1.71035803141989,0.0532022376044822,0.034241553924165,0.324351113355375,0.156042371911028,8.02E-07,4.58E-07,4.45E-06,4.94E-15,5.19E-15,8.90E-15
0.404761904761905,1.00E+44,1.1556313793072,1.77916737667405,0.0559684320958184,0.0349043360556601,0.331316259705405,0.159844514327709,8.95E-07,4.63E-07,4.50E-06,4.94E-15,5.22E-15,9.53E-15
0.408163265306122,1.00E+44,1.16098825250211,1.95823510684381,0.0570260850846471,0.0357391819728059,0.331876547844129,0.167296271745295,9.05E-07,5.35E-07,4.62E-06,4.96E-15,5.39E-15,9.57E-15
0.41156462585034,1.00E+44,1.16098825250211,1.97711126354953,0.0572901287858871,0.0360915174453134,0.335561716720554,0.174733836929504,9.34E-07,5.39E-07,4.70E-06,5.03E-15,5.56E-15,9.74E-15
0.414965986394558,1.00E+44,1.17411807097624,1.98126768468238,0.0600686657967496,0.04352312532531,0.361724119208827,0.192394381775624,9.94E-07,5.47E-07,4.74E-06,5.10E-15,5.66E-15,9.79E-15
0.418367346938776,1.00E+44,1.18069351018481,2.00900606437617,0.060658782258098,0.0445536519025699,0.37934226216927,0.198494473592942,1.01E-06,5.54E-07,4.90E-06,5.16E-15,5.84E-15,1.01E-14
0.421768707482993,1.00E+44,1.20651446201923,2.01169037866857,0.0608181930466154,0.0459925244105051,0.38524835587451,0.199747366841214,1.03E-06,5.70E-07,5.67E-06,5.22E-15,5.85E-15,1.03E-14
0.425170068027211,1.00E+44,1.21320390033805,2.03033155530071,0.061128629106636,0.0463418037216509,0.389071711147289,0.229501178159837,1.06E-06,5.72E-07,5.80E-06,5.23E-15,5.88E-15,1.05E-14
0.428571428571429,1.00E+44,1.24448774179208,2.03033155530071,0.0637489698931033,0.0464283142693127,0.408535942521261,0.233667232577482,1.08E-06,5.96E-07,5.80E-06,5.24E-15,6.11E-15,1.05E-14
0.431972789115646,1.00E+44,1.33109604591849,2.03519250057503,0.0664474014256164,0.0484205541807355,0.41510330350809,0.305545965514616,1.12E-06,6.04E-07,5.85E-06,5.31E-15,6.11E-15,1.05E-14
0.435374149659864,1.00E+44,1.33207800115226,2.12484716896237,0.0712708568179099,0.0505261782094296,0.428339921447538,0.305545965514616,1.18E-06,6.28E-07,6.21E-06,5.35E-15,6.17E-15,1.10E-14
0.438775510204082,1.00E+44,1.33620147302228,2.17549095256132,0.0712708568179099,0.0514943672354476,0.429560955299684,0.31141844897276,1.22E-06,6.50E-07,6.23E-06,5.36E-15,6.27E-15,1.14E-14
0.442176870748299,1.00E+44,1.33641374147744,2.25689063711281,0.0741064753541012,0.0535307817034038,0.435347397588368,0.344396329762829,1.24E-06,7.06E-07,6.30E-06,5.46E-15,6.43E-15,1.15E-14
0.445578231292517,1.00E+44,1.35973591949432,2.33522755614236,0.0750644794523785,0.0541363032236874,0.441649132252811,0.345896224763775,1.30E-06,7.36E-07,6.32E-06,5.46E-15,6.66E-15,1.15E-14
0.448979591836735,1.00E+44,1.38785658559803,2.38383069228258,0.0772358230119837,0.0541363032236874,0.443861363474591,0.396567335958022,1.35E-06,7.55E-07,6.58E-06,5.55E-15,6.76E-15,1.18E-14
0.452380952380952,1.00E+44,1.43542045340552,2.63084968771777,0.0782678810975559,0.0618742906729128,0.48710842441697,0.525421629220368,1.40E-06,7.77E-07,6.85E-06,5.62E-15,7.07E-15,1.19E-14
0.45578231292517,1.00E+44,1.4449071526802,2.63964528657472,0.0801758403213335,0.0637551540273955,0.517013905159061,0.83843907764251,1.45E-06,7.89E-07,6.88E-06,5.65E-15,7.14E-15,1.19E-14
0.459183673469388,1.00E+44,1.4514844243407,2.66025266620137,0.0804513991321625,0.0646684793104188,0.533308937146979,0.97051189357367,1.49E-06,8.15E-07,7.10E-06,5.81E-15,7.52E-15,1.24E-14
0.462585034013605,1.00E+44,1.4583943790263,2.73997091799491,0.0823715096033429,0.0667146657795942,0.538539153557824,1.1336318280112,1.50E-06,8.54E-07,7.36E-06,5.81E-15,7.53E-15,1.27E-14
0.465986394557823,1.00E+44,1.47273993038328,2.78323954437501,0.0842680513738778,0.0703942036556061,0.538872220675845,1.17631010227516,1.53E-06,8.60E-07,7.37E-06,5.87E-15,7.64E-15,1.35E-14
0.469387755102041,1.00E+44,1.48307105236479,2.78323954437501,0.0879538210180019,0.0771941601505762,0.549411457280484,1.51790665510033,1.55E-06,8.80E-07,7.50E-06,6.06E-15,7.77E-15,1.36E-14
0.472789115646259,1.00E+44,1.50571907249847,2.82438000789581,0.0983883371731354,0.0781074760094878,0.55306620581418,1.60534867919039,1.55E-06,8.94E-07,7.57E-06,6.29E-15,7.88E-15,1.37E-14
0.476190476190476,1.00E+44,1.50571907249847,2.85412119949043,0.100617258108599,0.0794994499645103,0.566736446625034,1.80673213393012,1.65E-06,9.19E-07,8.17E-06,6.59E-15,7.88E-15,1.37E-14
0.479591836734694,1.00E+44,1.52796375472413,2.90053681718247,0.10323548373433,0.0799470956615623,0.588163834215821,2.56870982083178,1.66E-06,9.34E-07,8.51E-06,6.64E-15,8.48E-15,1.41E-14
0.482993197278912,1.00E+44,1.56695802560403,2.90794746261479,0.103673125514251,0.0804799978032844,0.594129287321011,3.78837117831158,1.68E-06,9.55E-07,8.67E-06,6.70E-15,8.82E-15,1.43E-14
0.486394557823129,1.00E+44,1.61816025289603,2.94254623481824,0.10724659886594,0.0842086914848413,0.597183239544816,9.5616710876791,1.78E-06,1.01E-06,8.81E-06,6.89E-15,9.48E-15,1.50E-14
0.489795918367347,1.00E+44,1.65305767095439,3.15403351495475,0.107272017136886,0.0888264865540222,0.598269612996959,12.3102360484081,1.84E-06,1.04E-06,8.86E-06,6.98E-15,9.52E-15,1.56E-14
0.493197278911565,1.00E+44,1.66230459480113,3.22904605588192,0.11123739425966,0.0914301454130316,0.605058893890228,1.00E+48,1.94E-06,1.05E-06,9.52E-06,7.01E-15,9.75E-15,1.66E-14
0.496598639455782,1.00E+44,1.66307126349586,3.27092015295668,0.11317182627822,0.0943105324075613,0.630800809141102,1.00E+48,1.95E-06,1.11E-06,1.15E-05,7.41E-15,9.76E-15,1.71E-14
0.5,1.00E+44,1.67713176132992,3.28117200215869,0.115241828698177,0.0962574800370754,0.673718271312331,1.00E+48,2.04E-06,1.13E-06,1.16E-05,8.26E-15,1.02E-14,1.72E-14
0.503401360544218,1.00E+44,1.67855673827498,3.58330672961707,0.120229268227287,0.0976659694130611,0.675290053492312,1.00E+48,2.12E-06,1.19E-06,1.19E-05,9.08E-15,1.03E-14,1.80E-14
0.506802721088435,1.00E+44,1.740988791114,3.65776504234304,0.126659577906777,0.101413142930649,0.697688593244728,1.00E+48,2.17E-06,1.21E-06,1.20E-05,9.41E-15,1.06E-14,1.84E-14
0.510204081632653,1.00E+44,1.76946158926251,3.83125410699097,0.127333961534121,0.10554830838746,0.709169604402195,1.00E+48,2.31E-06,1.22E-06,1.21E-05,9.73E-15,1.08E-14,1.86E-14
0.513605442176871,1.00E+44,1.78061647711073,3.89079231755177,0.128932738651795,0.113527257671093,0.730091369523422,1.00E+48,2.33E-06,1.26E-06,1.28E-05,9.95E-15,1.09E-14,1.99E-14
0.517006802721089,1.00E+44,1.80461539258424,3.99545346258762,0.129557586304015,0.121309090842687,0.755796255713203,1.00E+48,2.36E-06,1.35E-06,1.36E-05,1.02E-14,1.11E-14,2.23E-14
0.520408163265306,1.00E+44,1.88257890749977,4.2583446449457,0.138617107653967,0.123179436802686,0.755796255713203,1.00E+48,2.37E-06,1.35E-06,1.36E-05,1.03E-14,1.13E-14,2.26E-14
0.523809523809524,1.00E+44,1.92209697850351,4.51186480513564,0.152032391920437,0.128309228844862,0.782222596529778,1.00E+48,2.52E-06,1.37E-06,1.46E-05,1.06E-14,1.23E-14,2.27E-14
0.527210884353742,1.00E+44,1.94578950989194,4.56907184989278,0.157373512334059,0.136678231560446,0.790765388940866,1.00E+48,2.58E-06,1.43E-06,1.49E-05,1.12E-14,1.30E-14,2.32E-14
0.530612244897959,1.00E+44,1.96487821337575,4.64869202718542,0.158191172191061,0.14113727521157,0.808811143553995,1.00E+48,2.72E-06,1.46E-06,1.61E-05,1.15E-14,1.38E-14,2.39E-14
0.534013605442177,1.00E+44,2.02825129785264,4.68027825686647,0.167376213833198,0.1473904704545,0.827278142305315,1.00E+48,2.76E-06,1.47E-06,1.63E-05,1.17E-14,1.48E-14,2.46E-14
0.537414965986395,1.00E+44,2.06069891575866,4.84291079364827,0.171623722296072,0.151736569828583,0.83098486287164,1.00E+48,2.81E-06,1.48E-06,1.69E-05,1.18E-14,1.55E-14,2.75E-14
0.540816326530612,1.00E+44,2.06352847014856,5.29699109980596,0.175128960852755,0.152631869748441,0.843910746111104,1.00E+48,3.21E-06,1.66E-06,1.71E-05,1.21E-14,1.67E-14,2.78E-14
0.54421768707483,1.00E+44,2.09425580383567,5.51197177255756,0.176893986410613,0.158181876158328,0.865768709087247,1.00E+48,3.21E-06,1.90E-06,1.73E-05,1.24E-14,1.85E-14,2.84E-14
0.547619047619048,1.00E+44,2.20138466541814,5.5703154790857,0.189226364596921,0.163247828542867,0.868774182654448,1.00E+48,3.27E-06,2.08E-06,1.74E-05,1.28E-14,1.88E-14,3.03E-14
0.551020408163265,1.00E+44,2.21696382881281,6.65121279714498,0.189226364596921,0.176482477717494,0.890779001728202,1.00E+48,3.30E-06,2.15E-06,1.86E-05,1.32E-14,1.91E-14,3.17E-14
0.554421768707483,1.00E+44,2.243765292552,6.84320146776845,0.194751411706981,0.183211627634932,0.896526805034432,1.00E+48,3.36E-06,2.19E-06,1.87E-05,1.35E-14,1.93E-14,3.35E-14
0.557823129251701,1.00E+44,2.25853003273623,6.95183021279033,0.20164403691672,0.193881235513358,0.905975845301549,1.00E+48,3.42E-06,2.20E-06,1.87E-05,1.36E-14,1.99E-14,3.50E-14
0.561224489795918,1.00E+44,2.42686905126414,7.21845916239829,0.203519580881621,0.204487281877758,0.920721376172972,1.00E+48,3.61E-06,2.33E-06,1.88E-05,1.39E-14,2.05E-14,3.54E-14
0.564625850340136,1.00E+44,2.5148411150967,7.82844715187939,0.206002023150487,0.207342692405503,0.937745982420081,1.00E+48,3.96E-06,2.51E-06,1.90E-05,1.39E-14,2.07E-14,3.68E-14
0.568027210884354,1.00E+44,2.52626868816061,7.9592087552768,0.216455569453583,0.207342692405503,0.942580863903733,1.00E+48,3.97E-06,2.56E-06,2.13E-05,1.50E-14,2.11E-14,3.74E-14
0.571428571428571,1.00E+44,2.55689981597948,7.9799530580853,0.223049658636021,0.220004325544187,0.947119261392286,1.00E+48,3.99E-06,2.64E-06,2.13E-05,1.52E-14,2.11E-14,3.80E-14
0.574829931972789,1.00E+44,2.6542069825108,8.07255087421184,0.225519088279202,0.222899156236861,0.965505269029852,1.00E+48,4.15E-06,2.71E-06,2.24E-05,1.57E-14,2.12E-14,3.82E-14
0.578231292517007,1.00E+44,2.85942029725414,8.17522403768022,0.233915586748605,0.234562183628007,0.973350746695545,1.00E+48,4.22E-06,2.88E-06,2.27E-05,1.77E-14,2.17E-14,3.95E-14
0.581632653061225,1.00E+44,2.87926030539349,10.0466785950425,0.24037099357233,0.242618843086466,0.976089165192603,1.00E+48,4.27E-06,2.95E-06,2.43E-05,1.78E-14,2.20E-14,4.31E-14
0.585034013605442,1.00E+44,2.96988402239151,11.1594645098709,0.264905106710029,0.336640791312008,0.976698182457671,1.00E+48,4.30E-06,3.04E-06,2.61E-05,1.80E-14,2.25E-14,4.43E-14
0.58843537414966,1.00E+44,3.20795628583606,12.3664249740393,0.267909359850972,0.346415629233747,0.983706124463423,1.00E+48,4.37E-06,3.13E-06,2.77E-05,1.89E-14,2.26E-14,4.50E-14
0.591836734693878,1.00E+44,3.27343447703081,12.772343115708,0.270862388304859,0.375608341442832,0.994367015672169,1.00E+48,4.43E-06,3.15E-06,2.82E-05,1.93E-14,2.27E-14,4.55E-14
0.595238095238095,1.00E+44,3.33808866827724,13.7911067787762,0.274492914498351,0.376911785092197,0.996215991343486,1.00E+48,4.45E-06,3.26E-06,2.99E-05,1.94E-14,2.29E-14,4.58E-14
0.598639455782313,1.00E+44,3.34217275462474,13.8302848818359,0.279983376057618,0.388510351441366,0.999605293534285,1.00E+48,4.53E-06,3.31E-06,3.00E-05,2.04E-14,2.32E-14,4.66E-14
0.602040816326531,1.00E+44,3.36903096250021,15.560905443176,0.298161341006423,0.403902909330133,0.999717863377843,1.00E+48,4.75E-06,3.31E-06,3.31E-05,2.15E-14,2.52E-14,4.91E-14
0.605442176870748,1.00E+44,3.54892071185964,57.0658605151504,0.301215086160628,0.426931656286086,0.999978548034252,1.00E+48,4.91E-06,3.31E-06,3.32E-05,2.16E-14,2.52E-14,5.05E-14
0.608843537414966,1.00E+44,3.63693610292771,96.9112954848703,0.311786860089302,0.44058048051046,0.999979529110277,1.00E+48,4.91E-06,3.33E-06,3.75E-05,2.27E-14,2.58E-14,5.58E-14
0.612244897959184,1.00E+44,3.95740744497711,176.53449129272,0.313256992249659,0.538255968612514,1,1.00E+48,5.08E-06,3.36E-06,4.02E-05,2.28E-14,2.66E-14,5.79E-14
0.615646258503401,1.00E+44,4.00758123518576,723.490425178243,0.314545118750453,0.584980929387228,1.00000849954157,1.00E+48,5.12E-06,3.49E-06,4.11E-05,2.30E-14,2.70E-14,5.91E-14
0.619047619047619,1.00E+44,4.07674894090871,1087.68425802973,0.319535205200628,0.590472474020063,1.00276026632199,1.00E+48,5.43E-06,3.50E-06,4.17E-05,2.48E-14,2.77E-14,6.10E-14
0.622448979591837,1.00E+44,4.12740444104133,1586.6667917576,0.320802022216855,0.633665455802503,1.00481202390806,1.00E+48,5.92E-06,3.78E-06,4.25E-05,2.59E-14,2.80E-14,6.35E-14
0.625850340136055,1.00E+44,4.14720542964169,3446.82957924816,0.335454419757185,0.786601072230994,1.0055373285668,1.00E+48,5.95E-06,3.86E-06,4.33E-05,2.78E-14,2.92E-14,6.99E-14
0.629251700680272,1.00E+44,4.18030513360347,3841.38771527922,0.337378270544089,0.792211348069644,1.00840986170503,1.00E+48,6.52E-06,3.93E-06,4.35E-05,2.78E-14,3.22E-14,7.07E-14
0.63265306122449,1.00E+44,4.618794287878,8460.22594987437,0.351622449920791,0.811038534123986,1.00856362020244,1.00E+48,6.60E-06,4.14E-06,4.44E-05,2.89E-14,3.28E-14,7.14E-14
0.636054421768708,1.00E+44,4.76368943469452,1.00E+39,0.35369132205098,0.834535196829957,1.01169016160539,1.00E+48,6.71E-06,4.19E-06,4.47E-05,2.92E-14,3.54E-14,7.23E-14
0.639455782312925,1.00E+44,4.83481554783443,1.00E+39,0.366369641090236,0.835716324182325,1.01700106080079,1.00E+48,7.19E-06,4.38E-06,4.53E-05,2.93E-14,3.58E-14,7.33E-14
0.642857142857143,1.00E+44,4.8739558127683,1.00E+39,0.396690674875438,0.887199228163784,1.01862111124178,1.00E+48,7.69E-06,4.70E-06,4.54E-05,3.17E-14,3.64E-14,7.52E-14
0.646258503401361,1.00E+44,5.33706882102571,1.00E+39,0.432521246470841,0.93824017256391,1.02916523435682,1.00E+48,8.33E-06,5.88E-06,4.55E-05,3.32E-14,3.88E-14,7.76E-14
0.649659863945578,1.00E+44,5.59465159901568,1.00E+39,0.493788655186641,0.977173611338393,1.02988115617432,1.00E+48,8.79E-06,6.06E-06,4.64E-05,3.48E-14,4.33E-14,8.10E-14
0.653061224489796,1.00E+44,5.66972206071433,1.00E+39,0.497388125012553,0.999999888611754,1.02988115617432,1.00E+48,9.11E-06,6.07E-06,5.01E-05,3.75E-14,4.43E-14,8.10E-14
0.656462585034014,1.00E+44,6.40961893565338,1.00E+39,0.539630978444156,1,1.03062040594919,1.00E+48,1.04E-05,6.38E-06,5.35E-05,3.90E-14,4.45E-14,8.17E-14
0.659863945578231,1.00E+44,7.3874447101138,1.00E+44,0.539703844562116,1.00000229991594,1.03252285809478,1.00E+48,1.13E-05,8.40E-06,5.48E-05,4.08E-14,4.66E-14,8.58E-14
0.663265306122449,1.00E+44,7.53990433322632,1.00E+44,0.557074372537809,1.00017000051102,1.03989293873197,1.00E+48,1.14E-05,8.70E-06,5.64E-05,4.09E-14,4.82E-14,8.76E-14
0.666666666666667,1.00E+44,10.0373317096538,1.00E+44,0.584542964795431,1.0003614078074,1.04382860243758,1.00E+48,1.15E-05,9.03E-06,5.78E-05,4.20E-14,4.95E-14,9.72E-14
0.670068027210884,1.00E+44,11.0925410447258,1.00E+44,0.618900347935979,1.00838215774032,1.06332224331501,1.00E+48,1.21E-05,1.29E-05,5.89E-05,4.26E-14,4.96E-14,1.01E-13
0.673469387755102,1.00E+44,11.3372420127173,1.00E+44,0.622516396233355,1.01056388912135,1.06786808365599,1.00E+48,1.26E-05,1.42E-05,5.89E-05,4.67E-14,5.09E-14,1.02E-13
0.67687074829932,1.00E+44,12.5497269760352,1.00E+44,0.6401706997062,1.01063857960438,1.07827851351951,1.00E+48,1.30E-05,1.47E-05,6.19E-05,4.67E-14,5.66E-14,1.10E-13
0.680272108843537,1.00E+44,12.9824904685014,1.00E+44,0.779797290036197,1.01068742166442,1.08653447754513,1.00E+48,1.37E-05,1.58E-05,6.33E-05,4.75E-14,5.66E-14,1.13E-13
0.683673469387755,1.00E+44,13.9439217995143,1.00E+44,0.803669057502145,1.02159852990813,1.09273817060788,1.00E+48,1.42E-05,2.03E-05,6.41E-05,4.88E-14,5.90E-14,1.17E-13
0.687074829931973,1.00E+44,14.9991996412152,1.00E+44,0.804341393224341,1.02419606788109,1.11201234166369,1.00E+48,1.48E-05,2.06E-05,6.69E-05,5.28E-14,6.07E-14,1.23E-13
0.690476190476191,1.00E+44,17.8962944208572,1.00E+44,0.811364508642692,1.02602650323144,1.12262823070447,1.00E+48,1.61E-05,2.06E-05,6.78E-05,5.34E-14,6.21E-14,1.27E-13
0.693877551020408,1.00E+44,18.8903369657812,1.00E+44,0.823128785750975,1.02758992003023,1.13158965865015,1.00E+48,1.66E-05,2.14E-05,7.30E-05,5.44E-14,6.81E-14,1.31E-13
0.697278911564626,1.00E+44,20.5319446040262,1.00E+44,0.848380444042639,1.03287109578087,1.13449971453966,1.00E+48,1.67E-05,3.65E-05,7.30E-05,5.68E-14,6.83E-14,1.41E-13
0.700680272108844,1.00E+44,20.9360209225497,1.00E+44,0.850619755452149,1.03635891532444,1.15390377742212,1.00E+48,1.68E-05,3.80E-05,7.31E-05,5.73E-14,6.85E-14,1.47E-13
0.704081632653061,1.00E+44,22.7292450499629,1.00E+44,0.861662444871753,1.10223809660584,1.16361265785246,1.00E+48,2.19E-05,3.82E-05,7.48E-05,6.03E-14,7.60E-14,1.55E-13
0.707482993197279,1.00E+44,23.258377553526,1.00E+44,0.878104932618661,1.15081739954116,1.17823653565455,1.00E+48,2.26E-05,4.11E-05,7.52E-05,6.66E-14,7.85E-14,1.72E-13
0.710884353741497,1.00E+44,24.3504798452144,1.00E+44,0.879349581304228,1.28366514729208,1.18853401790424,1.00E+48,2.33E-05,4.45E-05,7.99E-05,7.46E-14,8.09E-14,1.89E-13
0.714285714285714,1.00E+44,26.3589218541397,1.00E+44,0.939834457842638,1.30526535875227,1.21958890907345,1.00E+48,2.81E-05,4.54E-05,0.000104360399154949,7.48E-14,8.56E-14,1.99E-13
0.717687074829932,1.00E+44,32.4957751638228,1.00E+44,0.940102787058118,1.32928701624677,1.24324358824812,1.00E+48,2.91E-05,5.93E-05,0.000108655093172632,7.70E-14,8.72E-14,2.21E-13
0.72108843537415,1.00E+44,35.2698794562981,1.00E+44,0.954355429002288,1.34959224298044,1.2783243642643,1.00E+48,3.21E-05,6.01E-05,0.000109087900445873,8.55E-14,9.15E-14,2.26E-13
0.724489795918367,1.00E+44,35.8260982028135,1.00E+44,0.957260959976381,1.41537056898877,1.28751586110465,1.00E+48,3.28E-05,6.65E-05,0.000110095475932449,9.24E-14,9.30E-14,2.28E-13
0.727891156462585,1.00E+44,36.7416825588194,1.00E+44,0.961402607529554,1.43629586441359,1.29414833130557,1.00E+48,3.48E-05,6.80E-05,0.000110682998244973,9.33E-14,1.01E-13,2.33E-13
0.731292517006803,1.00E+44,45.4761243700213,1.00E+44,0.971277407892134,1.48683807171737,1.42387947570984,1.00E+48,3.87E-05,6.80E-05,0.000120889608262344,9.38E-14,1.06E-13,2.41E-13
0.73469387755102,1.00E+44,72.1800485932053,1.00E+44,0.981163933634881,1.71753855140432,1.42643804496917,1.00E+48,5.30E-05,7.26E-05,0.000135683251396376,9.70E-14,1.13E-13,2.51E-13
0.738095238095238,1.00E+44,187.222221984478,1.00E+44,0.986709606599306,1.89110769721663,1.46318207578984,1.00E+48,5.37E-05,7.36E-05,0.000137356257547633,1.05E-13,1.24E-13,2.53E-13
0.741496598639456,1.00E+44,1022.52392016169,1.00E+44,0.993473522677055,2.16509600979598,1.50495427670896,1.00E+48,5.45E-05,7.77E-05,0.000138829642236996,1.09E-13,1.57E-13,2.54E-13
0.744897959183674,1.00E+44,3658.55094564633,1.00E+44,0.994082068041987,2.3895201393948,1.51054477333363,1.00E+48,5.58E-05,0.000108298207394903,0.000142522759195751,1.15E-13,1.74E-13,2.60E-13
0.748299319727891,1.00E+44,10986.2097440321,1.00E+44,0.999973033857745,2.49440940452896,1.52872785650227,1.00E+48,6.16E-05,0.000113195000851169,0.000152489574705777,1.27E-13,1.98E-13,2.71E-13
0.751700680272109,1.00E+44,11405.1446311988,1.00E+44,0.999994759796637,3.0054127236891,1.55663332111256,1.00E+48,7.23E-05,0.000126381019668843,0.000159915068274714,1.33E-13,2.13E-13,2.81E-13
0.755102040816327,1.00E+44,166213.822627681,1.00E+44,0.999997367618996,3.31859718941481,1.58866705397412,1.00E+48,0.000102293847731306,0.000150572534229961,0.00016018662754493,1.38E-13,2.20E-13,3.00E-13
0.758503401360544,1.00E+44,258227.531239301,1.00E+44,1.00049519480374,3.45640186486801,1.61868807971072,1.00E+48,0.000111281957480009,0.000150601886393848,0.000189927679654512,1.44E-13,2.50E-13,4.20E-13
0.761904761904762,1.00E+44,819538.873516856,1.00E+44,1.00310757010394,3.50781950352179,1.62765507404545,1.00E+48,0.000115154496608956,0.000170463810846321,0.000198486564323934,1.59E-13,2.77E-13,4.23E-13
0.76530612244898,1.00E+44,919456.506181705,1.00E+44,1.00552414999171,3.75822005630573,1.65861481944475,1.00E+48,0.000124355297350234,0.000183481920794841,0.00020533619686292,1.70E-13,2.82E-13,4.44E-13
0.768707482993197,1.00E+44,6.55E+06,1.00E+44,1.00567894184774,4.97729520420869,1.67304535794386,1.00E+48,0.000125420106528231,0.000207024929998173,0.00021338393089305,1.75E-13,3.20E-13,4.72E-13
0.772108843537415,1.00E+44,4.96E+07,1.00E+44,1.00817333398071,5.02370782959114,1.72793545311913,1.00E+48,0.000129311181465468,0.000212697360603387,0.000237825504119691,1.83E-13,3.45E-13,4.91E-13
0.775510204081633,1.00E+44,1.17E+08,1.00E+44,1.04435371023808,5.42968847712701,1.7318923318997,1.00E+48,0.00013931201541008,0.000213380681311106,0.000286851673947157,1.93E-13,3.52E-13,5.93E-13
0.77891156462585,1.00E+44,1.57E+08,1.00E+44,1.04446770929149,5.53165826105721,1.83726424411145,1.00E+48,0.000171715192120541,0.000215710222586285,0.000291760147632042,1.98E-13,3.64E-13,6.00E-13
0.782312925170068,1.00E+44,1.80E+08,1.00E+44,1.05493245790713,5.82680854174378,1.83934580775602,1.00E+48,0.000200229336264969,0.000216861383445329,0.000367384414172904,2.00E-13,3.70E-13,6.14E-13
0.785714285714286,1.00E+44,1.80E+08,1.00E+44,1.07058927552885,7.76106867422852,1.87223483824952,1.00E+48,0.000200551051216504,0.000221264693416145,0.000382820092542164,2.08E-13,4.41E-13,6.14E-13
0.789115646258503,1.00E+44,1.48E+09,1.00E+44,1.11233071520854,7.79011490248301,1.90031733373112,1.00E+48,0.000202808256069814,0.000238805204445361,0.000390127128879493,2.28E-13,4.68E-13,6.96E-13
0.792517006802721,1.00E+44,8.74E+10,1.00E+44,1.13248964088625,8.76846182913898,1.90604000817896,1.00E+48,0.000209420455683567,0.000242607984517164,0.000404704349964925,2.75E-13,5.11E-13,6.99E-13
0.795918367346939,1.00E+44,1.61E+11,1.00E+44,1.13472935638389,9.50965990915139,1.92916107033451,1.00E+48,0.000211689544823748,0.000248374463519751,0.000454012833967209,3.20E-13,5.23E-13,7.49E-13
0.799319727891157,1.00E+44,9.05E+11,1.00E+44,1.13905133131685,10.13163688033,1.99441899662002,1.00E+48,0.000219408234193591,0.000269117916236201,0.000457345202271294,3.42E-13,5.24E-13,9.55E-13
0.802721088435374,1.00E+44,1.48E+12,1.00E+44,1.14952864007469,10.7585785480831,1.9975637155885,1.00E+48,0.000237452110596055,0.000313855569874168,0.000457345202271294,3.47E-13,5.26E-13,1.02E-12
0.806122448979592,1.00E+44,1.08E+16,1.00E+44,1.19654452659641,13.6218865927171,2.25678375721328,1.00E+48,0.000239467883854846,0.000346376803166929,0.000477080147363115,3.51E-13,5.41E-13,1.02E-12
0.80952380952381,1.00E+44,2.21E+16,1.00E+44,1.22616196491138,16.1425868329892,2.26346481295136,1.00E+48,0.000260313020224472,0.000351886334169397,0.00060967238055087,4.82E-13,6.54E-13,1.11E-12
0.812925170068027,1.00E+44,2.46E+16,1.00E+44,1.23169476699985,19.3200789239758,2.31450719247193,1.00E+48,0.000288147846281733,0.000454282267928426,0.000667881224131605,5.46E-13,7.15E-13,1.20E-12
0.816326530612245,1.00E+44,9.51E+16,1.00E+44,1.26681683296182,61.0494237055991,2.65669703892834,1.00E+48,0.000291413000220878,0.000554013322393934,0.000687165599593815,5.86E-13,8.85E-13,1.21E-12
0.819727891156463,1.00E+44,1.90E+18,1.00E+44,1.28806166073775,62.5657853716063,2.67144485932539,1.00E+48,0.000300497764776603,0.000562156859197998,0.000701463065660027,6.40E-13,9.68E-13,1.23E-12
0.82312925170068,1.00E+44,1.08E+33,1.00E+44,1.42931523305717,154.495263019009,2.96184303882883,1.00E+48,0.000312738911407383,0.000589819411070843,0.000720086748467293,6.40E-13,9.93E-13,1.43E-12
0.826530612244898,1.00E+44,1.00E+39,1.00E+44,1.42931523305717,194.209575579389,3.28127673201731,1.00E+48,0.000399357758399201,0.000631203891904316,0.000805959022776692,6.61E-13,1.22E-12,1.50E-12
0.829931972789116,1.00E+44,1.00E+39,1.00E+44,1.43353502235136,201.757924120146,3.60438544681644,1.00E+48,0.000471962163373053,0.000724039277809055,0.000843869666205217,6.66E-13,1.33E-12,2.00E-12
0.833333333333333,1.00E+44,1.00E+39,1.00E+44,1.44686284309979,361.33095909437,3.71557660133075,1.00E+48,0.00050853872096677,0.00080036126031383,0.00099548321520575,6.92E-13,1.41E-12,2.04E-12
0.836734693877551,1.00E+44,1.00E+39,1.00E+44,1.52126094470219,811.633080043097,3.94348747805341,1.00E+48,0.000548526769087562,0.000954132237335809,0.00101627469683527,6.92E-13,1.44E-12,2.26E-12
0.840136054421769,1.00E+44,1.00E+39,1.00E+44,1.53182739438968,6344.11420142643,4.1124976303156,1.00E+48,0.000559412134282366,0.00135563976278221,0.0011794395352052,9.03E-13,1.92E-12,2.36E-12
0.843537414965986,1.00E+44,1.00E+39,1.00E+44,1.61530585990429,6635.66547749267,4.42813820405504,1.00E+48,0.000659150120290168,0.00144669593454572,0.0014127563268397,9.03E-13,2.33E-12,2.92E-12
0.846938775510204,1.00E+44,1.00E+44,1.00E+44,1.6186509076332,1.00E+42,4.58860294330804,1.00E+48,0.000674150538688728,0.00248586897648293,0.00143743582484342,9.88E-13,2.50E-12,3.24E-12
0.850340136054422,1.00E+44,1.00E+44,1.00E+44,1.68838477184333,1.00E+42,4.60256443067377,1.00E+48,0.000748644329380981,0.00253400596655654,0.00149615847245123,1.53E-12,2.51E-12,3.43E-12
0.853741496598639,1.00E+44,1.00E+44,1.00E+44,1.81826062209666,1.00E+48,5.19489781867654,1.00E+48,0.000748644329380981,0.0026806939424648,0.00169220538041335,1.80E-12,3.50E-12,4.39E-12
0.857142857142857,1.00E+44,1.00E+44,1.00E+44,1.9276934059115,1.00E+48,5.30743195408347,1.00E+48,0.000873220381479851,0.00379306694109943,0.00171672385798686,1.90E-12,3.66E-12,4.99E-12
0.860544217687075,1.00E+44,1.00E+44,1.00E+44,1.95304621412364,1.00E+48,5.54791067786671,1.00E+48,0.000917228508035894,0.0041899000995443,0.00207389884562137,2.00E-12,3.94E-12,5.32E-12
0.863945578231293,1.00E+44,1.00E+44,1.00E+44,1.97963659492215,1.00E+48,5.62412288651242,1.00E+48,0.00111294558234999,0.00528800193409276,0.00214618164140019,2.54E-12,4.07E-12,5.78E-12
0.86734693877551,1.00E+44,1.00E+44,1.00E+44,2.00094212852659,1.00E+48,7.1796461605994,1.00E+48,0.00131288796132349,0.00836033153546021,0.00231151695250836,2.82E-12,4.33E-12,6.28E-12
0.870748299319728,1.00E+44,1.00E+44,1.00E+44,2.07087326245206,1.00E+48,7.73348359576045,1.00E+48,0.00145853122035451,0.00910027933554066,0.00261999546634109,2.93E-12,4.46E-12,6.30E-12
0.874149659863946,1.00E+44,1.00E+44,1.00E+44,2.13387061856822,1.00E+48,8.15466112281968,1.00E+48,0.00159286558579684,0.0107171812302897,0.00312573186016458,3.01E-12,6.53E-12,6.53E-12
0.877551020408163,1.00E+44,1.00E+44,1.00E+44,2.1344270151349,1.00E+48,10.5368431936741,1.00E+48,0.00160879927027149,0.0108368737996006,0.00376194849431199,3.11E-12,6.76E-12,7.78E-12
0.880952380952381,1.00E+44,1.00E+44,1.00E+44,2.22497643409452,1.00E+48,11.710529395687,1.00E+48,0.0017220761084526,0.0204652297515455,0.00398714672605537,3.39E-12,7.84E-12,1.09E-11
0.884353741496599,1.00E+44,1.00E+44,1.00E+44,2.31966818322596,1.00E+48,14.9934740925911,1.00E+48,0.00214737393462386,0.0204652297515455,0.00480096209400607,3.67E-12,7.84E-12,1.23E-11
0.887755102040816,1.00E+44,1.00E+44,1.00E+44,2.48458338370531,1.00E+48,15.1725623987916,1.00E+48,0.00377325249912785,0.0211746703626034,0.00508495562832017,4.42E-12,1.32E-11,1.31E-11
0.891156462585034,1.00E+44,1.00E+44,1.00E+44,2.48663871939795,1.00E+48,17.4009868732307,1.00E+48,0.00431957033055186,0.0231180047081146,0.00523132354383952,6.71E-12,1.73E-11,1.36E-11
0.894557823129252,1.00E+44,1.00E+44,1.00E+44,2.51396050471318,1.00E+48,18.4361570332416,1.00E+48,0.00502706307171985,0.0237936361287647,0.005467962715756,8.66E-12,2.00E-11,1.56E-11
0.897959183673469,1.00E+44,1.00E+44,1.00E+44,3.2176002339938,1.00E+48,22.9733044186916,1.00E+48,0.0073588039661992,0.0316526412973614,0.0211207722650856,1.56E-11,2.19E-11,1.72E-11
0.901360544217687,1.00E+44,1.00E+44,1.00E+44,4.87459641077133,1.00E+48,22.9733044186916,1.00E+48,0.00883285215707257,0.0318044853570313,0.0300616044617168,1.70E-11,2.82E-11,2.05E-11
0.904761904761905,1.00E+44,1.00E+44,1.00E+44,5.58804298433649,1.00E+48,30.4570997782425,1.00E+48,0.00893702186804286,0.0841488505733559,0.0364044485113106,1.82E-11,5.42E-11,2.89E-11
0.908163265306123,1.00E+44,1.00E+44,1.00E+44,5.73187503424713,1.00E+48,73.2036801206747,1.00E+48,0.0175332252086165,0.0855170388897184,0.0435431283248548,2.22E-11,6.50E-11,5.09E-11
0.91156462585034,1.00E+44,1.00E+44,1.00E+44,5.90821677719438,1.00E+48,168.382701019968,1.00E+48,0.0176274543358657,0.0942806042501613,0.0500619034941672,2.43E-11,9.32E-11,7.25E-11
0.914965986394558,1.00E+44,1.00E+44,1.00E+44,5.95629643072761,1.00E+48,557.116260011462,1.00E+48,0.0187633056715685,0.105104357202688,0.0625262283113127,5.60E-11,9.55E-11,8.26E-11
0.918367346938776,1.00E+44,1.00E+44,1.00E+44,6.29303612139562,1.00E+48,658.911766981936,1.00E+48,0.0221664628466693,0.14440235993372,0.0771739325673706,5.70E-11,1.16E-10,1.08E-10
0.921768707482993,1.00E+44,1.00E+44,1.00E+44,7.66379040262842,1.00E+48,1254.59576789171,1.00E+48,0.0239249371622725,0.147632289089503,0.0884540533953516,7.66E-11,1.30E-10,1.46E-10
0.925170068027211,1.00E+44,1.00E+44,1.00E+44,8.47421437213442,1.00E+48,4241.15579585266,1.00E+48,0.0739510572610348,0.194246824377668,0.0932101206825245,8.59E-11,1.78E-10,1.53E-10
0.928571428571429,1.00E+44,1.00E+44,1.00E+44,8.91455457484931,1.00E+48,6375.23288702688,1.00E+48,0.0895477391628356,0.22511133003661,0.20775596904421,9.68E-11,2.06E-10,2.30E-10
0.931972789115646,1.00E+44,1.00E+44,1.00E+44,12.2438031333368,1.00E+48,10705.1914098441,1.00E+48,0.0907411760639804,0.228332196483215,0.267970437664099,1.28E-10,3.49E-10,2.51E-10
0.935374149659864,1.00E+44,1.00E+44,1.00E+44,16.3444324235206,1.00E+48,24106.1982025752,1.00E+48,0.094177067823244,0.244152270062635,0.569049917412184,1.74E-10,3.82E-10,2.71E-10
0.938775510204082,1.00E+44,1.00E+44,1.00E+44,17.6923791354129,1.00E+48,65059.9548291888,1.00E+48,0.105193982735173,0.255458291132206,0.697133227441713,2.72E-10,4.04E-10,5.42E-10
0.942176870748299,1.00E+44,1.00E+44,1.00E+44,59.4573250175341,1.00E+48,5.36E+08,1.00E+48,0.1431568938923,0.322864922345594,0.942344480273952,4.35E-10,7.44E-10,1.19E-09
0.945578231292517,1.00E+44,1.00E+44,1.00E+44,85.049757422697,1.00E+48,1.68E+09,1.00E+48,0.165268577870727,0.339358688163387,0.989831604740496,7.73E-10,1.29E-09,1.42E-09
0.948979591836735,1.00E+44,1.00E+44,1.00E+44,98.3257320096588,1.00E+48,5.37E+10,1.00E+48,0.197138159705308,0.473820467022668,0.998823569519181,8.37E-10,1.51E-09,3.69E-09
0.952380952380952,1.00E+44,1.00E+44,1.00E+44,149.770773872845,1.00E+48,6.16E+10,1.00E+48,0.206506108375023,0.766576409345706,1.25948791304183,2.30E-09,3.44E-09,3.94E-09
0.95578231292517,1.00E+44,1.00E+44,1.00E+44,492.618661240391,1.00E+48,1.00E+42,1.00E+48,0.269358925696214,0.998137606960885,1.29166256855858,2.45E-09,3.50E-09,4.70E-09
0.959183673469388,1.00E+44,1.00E+44,1.00E+44,2102.29485620632,1.00E+48,1.00E+48,1.00E+48,0.325261665298008,0.998156127074389,1.40208270785714,2.90E-09,3.82E-09,5.00E-09
0.962585034013605,1.00E+44,1.00E+44,1.00E+44,2.45E+10,1.00E+48,1.00E+48,1.00E+48,0.473086565535451,1.00254894692917,1.46470845934904,3.51E-09,7.87E-09,7.02E-09
0.965986394557823,1.00E+44,1.00E+44,1.00E+44,1.19E+35,1.00E+48,1.00E+48,1.00E+48,0.672998854263436,1.00755523618921,4.90130862642472,6.45E-09,8.47E-09,8.85E-09
0.969387755102041,1.00E+44,1.00E+44,1.00E+44,1.00E+42,1.00E+48,1.00E+48,1.00E+48,0.911642933887328,1.04424970371796,6.8891269953289,6.63E-09,8.99E-09,9.36E-09
0.972789115646259,1.00E+44,1.00E+44,1.00E+44,1.00E+42,1.00E+48,1.00E+48,1.00E+48,1.02145573329961,1.04953726887595,9.25814271016179,6.97E-09,3.10E-08,1.06E-08
0.976190476190476,1.00E+44,1.00E+44,1.00E+44,1.00E+48,1.00E+48,1.00E+48,1.00E+48,1.09250419038769,1.30070139922663,12.8258002051726,8.67E-09,4.03E-08,1.22E-08
0.979591836734694,1.00E+44,1.00E+44,1.00E+44,1.00E+48,1.00E+48,1.00E+48,1.00E+48,2.85806719086212,1.5037959102555,20.7409580086407,1.34E-08,4.54E-08,1.58E-08
0.982993197278912,1.00E+44,1.00E+44,1.00E+44,1.00E+48,1.00E+48,1.00E+48,1.00E+48,3.47550454777036,7.88252386941272,28.6332763372081,1.41E-08,7.77E-08,1.81E-08
0.986394557823129,1.00E+44,1.00E+44,1.00E+44,1.00E+48,1.00E+48,1.00E+48,1.00E+48,4.21865145307601,39.9172932122256,51.0576011515718,2.07E-08,1.38E-07,7.11E-08
0.989795918367347,1.00E+44,1.00E+44,1.00E+44,1.00E+48,1.00E+48,1.00E+48,1.00E+48,6.3291438723324,1.00E+06,1.00E+06,4.54E-08,3.14E-06,7.60E-08
0.993197278911565,1.00E+44,1.00E+44,1.00E+44,1.00E+48,1.00E+48,1.00E+48,1.00E+48,6.89421282259966,1.00E+06,1.00E+06,6.36E-08,3.14E-06,9.71E-08
0.996598639455782,1.00E+44,1.00E+44,1.00E+44,1.00E+48,1.00E+48,1.00E+48,1.00E+48,14.4680826809018,1.00E+06,1.00E+06,7.77E-08,0.000182275908198023,1.32E-06
1,1.00E+44,1.00E+44,1.00E+44,1.00E+48,1.00E+48,1.00E+48,1.00E+48,1.00E+06,1.00E+06,1.00E+06,10,10,10

